BitMLx: Secure Cross-chain Smart Contracts For Bitcoin-style Cryptocurrencies

A smart contract is an interactive program that governs funds in the realm of a single cryptocurrency. Yet, the many existing cryptocurrencies have spurred the design of cross-chain applications that require interactions with multiple cryptocurrencies simultaneously. Currently, cross-chain applications are implemented as use-case-specific cryptographic protocols that serve as overlay to synchronize smart contract executions in the different cryptocurrencies. Hence, their design requires substantial expertise, as well as a security analysis in complex cryptographic frameworks. In this work, we present BitMLx, the first domain-specific language for cross-chain smart contracts, enabling interactions with several users that hold funds across multiple Bitcoin-like cryptocurrencies. We contribute a compiler to automatically translate a BitMLx contract into one contract per involved cryptocurrency and a user strategy that synchronizes the execution of these contracts. We prove that an honest user, who follows the prescribed strategy when interacting with the several contracts, ends up with at least as many funds as in the corresponding execution of the BitMLx contract. Last, but not least, we implement the BitMLx compiler and demonstrate its utility in the design of illustrative examples of cross-chain applications such as multi-chain donations or loans across different cryptocurrencies.

==> codeEvaluation/transactions_donation.txt <==
Welcome to DrRacket, version 8.6 [cs].
Language: bitml, with debugging; memory limit: 1024 MB.
\\Compilation time: 16.0 ms

const pubkeyB8 = pubkey:pkB
const pubkeyA29 = pubkey:pkA
const pubkeyB24 = pubkey:pkB
const pubkeyB14 = pubkey:pkB
const pubkeyA19 = pubkey:pkA
const pubkeyA7 = pubkey:pkA
const pubkeyB2 = pubkey:pkB
const pubkeyA37 = pubkey:pkA
const pubkeyB6 = pubkey:pkB
const pubkeyB32 = pubkey:pkB
const pubkeyB38 = pubkey:pkB
const pubkeyA25 = pubkey:pkA
const pubkeyB20 = pubkey:pkB
const pubkeyB22 = pubkey:pkB
const pubkeyA9 = pubkey:pkA
const pubkeyA1 = pubkey:pkA
const pubkeyB30 = pubkey:pkB
const pubkeyA31 = pubkey:pkA
const pubkeyB28 = pubkey:pkB
const pubkeyA15 = pubkey:pkA
const pubkeyA33 = pubkey:pkA
const pubkeyB12 = pubkey:pkB
const pubkeyA35 = pubkey:pkA
const pubkeyA5 = pubkey:pkA
const pubkeyB16 = pubkey:pkB
const pubkeyA21 = pubkey:pkA
const pubkeyA11 = pubkey:pkA
const pubkeyB36 = pubkey:pkB
const pubkeyA3 = pubkey:pkA
const pubkeyB26 = pubkey:pkB
const pubkeyB10 = pubkey:pkB
const pubkeyB18 = pubkey:pkB
const pubkeyA17 = pubkey:pkA
const pubkeyB34 = pubkey:pkB
const pubkeyA23 = pubkey:pkA
const pubkeyA13 = pubkey:pkA
const pubkeyB4 = pubkey:pkB
const pubkeyA27 = pubkey:pkA

const sec_StepSecret_A__L_ = _ //add value of secret StepSecret_A__L_
const sec_StepSecret_B__L_ = _ //add value of secret StepSecret_B__L_
const sec_StepSecret_A__LL_ = _ //add value of secret StepSecret_A__LL_
const sec_StepSecret_B__LL_ = _ //add value of secret StepSecret_B__LL_
const sec_StepSecret_A__LRL_ = _ //add value of secret StepSecret_A__LRL_
const sec_StepSecret_B__LRL_ = _ //add value of secret StepSecret_B__LRL_
const sec_StartSecret_A = _ //add value of secret StartSecret_A
const sec_StartSecret_B = _ //add value of secret StartSecret_B
const pubkeyA = pubkey:pkA
const pubkeyB = pubkey:pkB

const sigB0 : signature = _ //add signature for output B_deposit_Bitcoin
const sigA1 : signature = _ //add signature for output A_deposit_Bitcoin

transaction Tinit { 
 input = [ B_deposit_Bitcoin:sigB0; A_deposit_Bitcoin:sigA1;  ] 
 output = 1 BTC : fun(StepSecret_A__L_:string, StartSecret_A:string, StartSecret_B:string, StepSecret_B__L_:string, sA, sB) . (( (hash160(StepSecret_A__L_) == hash:a && size(StepSecret_A__L_) >= 128 && hash160(StartSecret_A) == hash:h && size(StartSecret_A) >= 128 && hash160(StartSecret_B) == hash:i && size(StartSecret_B) >= 128 && versig(pubkeyA1, pubkeyB2; sA, sB)) ||
 (hash160(StepSecret_B__L_) == hash:b && size(StepSecret_B__L_) >= 128 && hash160(StartSecret_A) == hash:h && size(StartSecret_A) >= 128 && hash160(StartSecret_B) == hash:i && size(StartSecret_B) >= 128 && versig(pubkeyA3, pubkeyB4; sA, sB)) ||
 versig(pubkeyA5, pubkeyB6; sA, sB) )) 
}

const sigAT1 : signature = _ 
const sigBT1 : signature = _ 


transaction T1 { 
 input = [ Tinit@0:sec_StepSecret_A__L_ sec_StartSecret_A sec_StartSecret_B 0 sigAT1 sigBT1 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, StepSecret_B__LL_:string, sA, sB) . versig(pubkeyA7, pubkeyB8; sA, sB) || versig(pubkeyA9, pubkeyB10; sA, sB) || versig(pubkeyA11, pubkeyB12; sA, sB) 
}

const sigAT2 : signature = _ 
const sigBT2 : signature = _ 


transaction T2 { 
 input = [ T1@0: sigAT2 sigBT2 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT3 : signature = _ 
const sigBT3 : signature = _ 

transaction T3 { 
 input = [ T2@0:  sigAT3 sigBT3 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT4 : signature = _ 
const sigBT4 : signature = _ 


transaction T4 { 
 input = [ T1@0: sigAT4 sigBT4 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT5 : signature = _ 
const sigBT5 : signature = _ 

transaction T5 { 
 input = [ T4@0:  sigAT5 sigBT5 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT6 : signature = _ 
const sigBT6 : signature = _ 


transaction T6 { 
 input = [ T1@0: sigAT6 sigBT6 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, StepSecret_B__LL_:string, sA, sB) . (hash160(StepSecret_A__LL_) == hash:d && size(StepSecret_A__LL_) >= 128 && versig(pubkeyA15, pubkeyB16; sA, sB)) || (hash160(StepSecret_B__LL_) == hash:e && size(StepSecret_B__LL_) >= 128 && versig(pubkeyA17, pubkeyB18; sA, sB)) || versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT7 : signature = _ 
const sigBT7 : signature = _ 


transaction T7 { 
 input = [ T6@0: sigAT7 sigBT7 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT8 : signature = _ 
const sigBT8 : signature = _ 

transaction T8 { 
 input = [ T7@0:  sigAT8 sigBT8 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT9 : signature = _ 
const sigBT9 : signature = _ 


transaction T9 { 
 input = [ T6@0: sigAT9 sigBT9 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT10 : signature = _ 
const sigBT10 : signature = _ 

transaction T10 { 
 input = [ T9@0:  sigAT10 sigBT10 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT11 : signature = _ 
const sigBT11 : signature = _ 


transaction T11 { 
 input = [ T6@0: sigAT11 sigBT11 ] 
 output = 1 BTC : fun(StepSecret_A__LRL_:string, StepSecret_B__LRL_:string, sA, sB) . (hash160(StepSecret_A__LRL_) == hash:f && size(StepSecret_A__LRL_) >= 128 && versig(pubkeyA23, pubkeyB24; sA, sB)) || (hash160(StepSecret_B__LRL_) == hash:g && size(StepSecret_B__LRL_) >= 128 && versig(pubkeyA25, pubkeyB26; sA, sB)) || versig(pubkeyA27, pubkeyB28; sA, sB) 
}

const sigAT12 : signature = _ 
const sigBT12 : signature = _ 


transaction T12 { 
 input = [ T11@0: sigAT12 sigBT12 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT13 : signature = _ 
const sigBT13 : signature = _ 

transaction T13 { 
 input = [ T12@0:  sigAT13 sigBT13 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT14 : signature = _ 
const sigBT14 : signature = _ 


transaction T14 { 
 input = [ T11@0: sigAT14 sigBT14 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT15 : signature = _ 
const sigBT15 : signature = _ 

transaction T15 { 
 input = [ T14@0:  sigAT15 sigBT15 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT16 : signature = _ 
const sigBT16 : signature = _ 


transaction T16 { 
 input = [ T11@0: sigAT16 sigBT16 ] 
 output = 1 BTC : fun(StepSecret_A__LRL_:string, StepSecret_B__LRL_:string, sA, sB) . (hash160(StepSecret_A__LRL_) == hash:f && size(StepSecret_A__LRL_) >= 128 && versig(pubkeyA29, pubkeyB30; sA, sB)) || (hash160(StepSecret_B__LRL_) == hash:g && size(StepSecret_B__LRL_) >= 128 && versig(pubkeyA25, pubkeyB26; sA, sB)) || versig(pubkeyA31, pubkeyB32; sA, sB) 
}

const sigAT17 : signature = _ 
const sigBT17 : signature = _ 


transaction T17 { 
 input = [ T16@0: sigAT17 sigBT17 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT18 : signature = _ 
const sigBT18 : signature = _ 

transaction T18 { 
 input = [ T17@0:  sigAT18 sigBT18 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT19 : signature = _ 
const sigBT19 : signature = _ 


transaction T19 { 
 input = [ T16@0: sigAT19 sigBT19 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT20 : signature = _ 
const sigBT20 : signature = _ 

transaction T20 { 
 input = [ T19@0:  sigAT20 sigBT20 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT21 : signature = _ 
const sigBT21 : signature = _ 


transaction T21 { 
 input = [ T16@0: sigAT21 sigBT21 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT22 : signature = _ 
const sigBT22 : signature = _ 

transaction T22 { 
 input = [ T21@0:  sigAT22 sigBT22 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT23 : signature = _ 
const sigBT23 : signature = _ 


transaction T23 { 
 input = [ Tinit@0:0 sec_StartSecret_A sec_StartSecret_B sec_StepSecret_B__L_ sigAT23 sigBT23 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, StepSecret_B__LL_:string, sA, sB) . versig(pubkeyA7, pubkeyB8; sA, sB) || versig(pubkeyA9, pubkeyB10; sA, sB) || versig(pubkeyA11, pubkeyB12; sA, sB) 
}

const sigAT24 : signature = _ 
const sigBT24 : signature = _ 


transaction T24 { 
 input = [ T23@0: sigAT24 sigBT24 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT25 : signature = _ 
const sigBT25 : signature = _ 

transaction T25 { 
 input = [ T24@0:  sigAT25 sigBT25 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT26 : signature = _ 
const sigBT26 : signature = _ 


transaction T26 { 
 input = [ T23@0: sigAT26 sigBT26 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT27 : signature = _ 
const sigBT27 : signature = _ 

transaction T27 { 
 input = [ T26@0:  sigAT27 sigBT27 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT28 : signature = _ 
const sigBT28 : signature = _ 


transaction T28 { 
 input = [ T23@0: sigAT28 sigBT28 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, StepSecret_B__LL_:string, sA, sB) . (hash160(StepSecret_A__LL_) == hash:d && size(StepSecret_A__LL_) >= 128 && versig(pubkeyA15, pubkeyB16; sA, sB)) || (hash160(StepSecret_B__LL_) == hash:e && size(StepSecret_B__LL_) >= 128 && versig(pubkeyA17, pubkeyB18; sA, sB)) || versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT29 : signature = _ 
const sigBT29 : signature = _ 


transaction T29 { 
 input = [ T28@0: sigAT29 sigBT29 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT30 : signature = _ 
const sigBT30 : signature = _ 

transaction T30 { 
 input = [ T29@0:  sigAT30 sigBT30 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT31 : signature = _ 
const sigBT31 : signature = _ 


transaction T31 { 
 input = [ T28@0: sigAT31 sigBT31 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT32 : signature = _ 
const sigBT32 : signature = _ 

transaction T32 { 
 input = [ T31@0:  sigAT32 sigBT32 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT33 : signature = _ 
const sigBT33 : signature = _ 


transaction T33 { 
 input = [ T28@0: sigAT33 sigBT33 ] 
 output = 1 BTC : fun(StepSecret_A__LRL_:string, StepSecret_B__LRL_:string, sA, sB) . (hash160(StepSecret_A__LRL_) == hash:f && size(StepSecret_A__LRL_) >= 128 && versig(pubkeyA23, pubkeyB24; sA, sB)) || (hash160(StepSecret_B__LRL_) == hash:g && size(StepSecret_B__LRL_) >= 128 && versig(pubkeyA25, pubkeyB26; sA, sB)) || versig(pubkeyA27, pubkeyB28; sA, sB) 
}

const sigAT34 : signature = _ 
const sigBT34 : signature = _ 


transaction T34 { 
 input = [ T33@0: sigAT34 sigBT34 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT35 : signature = _ 
const sigBT35 : signature = _ 

transaction T35 { 
 input = [ T34@0:  sigAT35 sigBT35 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT36 : signature = _ 
const sigBT36 : signature = _ 


transaction T36 { 
 input = [ T33@0: sigAT36 sigBT36 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT37 : signature = _ 
const sigBT37 : signature = _ 

transaction T37 { 
 input = [ T36@0:  sigAT37 sigBT37 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT38 : signature = _ 
const sigBT38 : signature = _ 


transaction T38 { 
 input = [ T33@0: sigAT38 sigBT38 ] 
 output = 1 BTC : fun(StepSecret_A__LRL_:string, StepSecret_B__LRL_:string, sA, sB) . (hash160(StepSecret_A__LRL_) == hash:f && size(StepSecret_A__LRL_) >= 128 && versig(pubkeyA29, pubkeyB30; sA, sB)) || (hash160(StepSecret_B__LRL_) == hash:g && size(StepSecret_B__LRL_) >= 128 && versig(pubkeyA25, pubkeyB26; sA, sB)) || versig(pubkeyA31, pubkeyB32; sA, sB) 
}

const sigAT39 : signature = _ 
const sigBT39 : signature = _ 


transaction T39 { 
 input = [ T38@0: sigAT39 sigBT39 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT40 : signature = _ 
const sigBT40 : signature = _ 

transaction T40 { 
 input = [ T39@0:  sigAT40 sigBT40 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT41 : signature = _ 
const sigBT41 : signature = _ 


transaction T41 { 
 input = [ T38@0: sigAT41 sigBT41 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT42 : signature = _ 
const sigBT42 : signature = _ 

transaction T42 { 
 input = [ T41@0:  sigAT42 sigBT42 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT43 : signature = _ 
const sigBT43 : signature = _ 


transaction T43 { 
 input = [ T38@0: sigAT43 sigBT43 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT44 : signature = _ 
const sigBT44 : signature = _ 

transaction T44 { 
 input = [ T43@0:  sigAT44 sigBT44 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT45 : signature = _ 
const sigBT45 : signature = _ 


transaction T45 { 
 input = [ Tinit@0:0 0 0 0 sigAT45 sigBT45 ] 
 output = 1 BTC : fun(StepSecret_A__L_:string, StepSecret_B__L_:string, sA, sB) . (hash160(StepSecret_A__L_) == hash:a && size(StepSecret_A__L_) >= 128 && versig(pubkeyA33, pubkeyB34; sA, sB)) || (hash160(StepSecret_B__L_) == hash:b && size(StepSecret_B__L_) >= 128 && versig(pubkeyA35, pubkeyB36; sA, sB)) || versig(pubkeyA37, pubkeyB38; sA, sB) 
}

const sigAT46 : signature = _ 
const sigBT46 : signature = _ 


transaction T46 { 
 input = [ T45@0: sigAT46 sigBT46 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA13, pubkeyB14; sA, sB) 
}

const sigAT47 : signature = _ 
const sigBT47 : signature = _ 

transaction T47 { 
 input = [ T46@0:  sigAT47 sigBT47 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT48 : signature = _ 
const sigBT48 : signature = _ 


transaction T48 { 
 input = [ T45@0: sigAT48 sigBT48 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT49 : signature = _ 
const sigBT49 : signature = _ 

transaction T49 { 
 input = [ T48@0:  sigAT49 sigBT49 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT50 : signature = _ 
const sigBT50 : signature = _ 


transaction T50 { 
 input = [ T45@0: sigAT50 sigBT50 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA21, pubkeyB22; sA, sB) 
}

const sigAT51 : signature = _ 
const sigBT51 : signature = _ 

transaction T51 { 
 input = [ T50@0:  sigAT51 sigBT51 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

> 

==> codeEvaluation/transactions_donationagreed.txt <==
Welcome to DrRacket, version 8.6 [cs].
Language: bitml, with debugging; memory limit: 1024 MB.
\\Compilation time: 7.0 ms

const pubkeyB24 = pubkey:pkB
const pubkeyB20 = pubkey:pkB
const pubkeyA9 = pubkey:pkA
const pubkeyA37 = pubkey:pkA
const pubkeyB6 = pubkey:pkB
const pubkeyB12 = pubkey:pkB
const pubkeyB32 = pubkey:pkB
const pubkeyB38 = pubkey:pkB
const pubkeyA31 = pubkey:pkA
const pubkeyB26 = pubkey:pkB
const pubkeyB14 = pubkey:pkB
const pubkeyA21 = pubkey:pkA
const pubkeyA13 = pubkey:pkA
const pubkeyB2 = pubkey:pkB
const pubkeyA17 = pubkey:pkA
const pubkeyA27 = pubkey:pkA
const pubkeyA33 = pubkey:pkA
const pubkeyB4 = pubkey:pkB
const pubkeyB8 = pubkey:pkB
const pubkeyB16 = pubkey:pkB
const pubkeyA35 = pubkey:pkA
const pubkeyB28 = pubkey:pkB
const pubkeyA5 = pubkey:pkA
const pubkeyA25 = pubkey:pkA
const pubkeyA15 = pubkey:pkA
const pubkeyB36 = pubkey:pkB
const pubkeyA11 = pubkey:pkA
const pubkeyB18 = pubkey:pkB
const pubkeyB30 = pubkey:pkB
const pubkeyA29 = pubkey:pkA
const pubkeyA7 = pubkey:pkA
const pubkeyA3 = pubkey:pkA
const pubkeyB34 = pubkey:pkB
const pubkeyB22 = pubkey:pkB
const pubkeyA19 = pubkey:pkA
const pubkeyB10 = pubkey:pkB
const pubkeyA23 = pubkey:pkA
const pubkeyA1 = pubkey:pkA

const sec_x = _ //add value of secret x
const sec_y = _ //add value of secret y
const sec_StepSecret_A__L_ = _ //add value of secret StepSecret_A__L_
const sec_StepSecret_B__L_ = _ //add value of secret StepSecret_B__L_
const sec_StepSecret_A__LL_ = _ //add value of secret StepSecret_A__LL_
const sec_StepSecret_B__LL_ = _ //add value of secret StepSecret_B__LL_
const sec_StepSecret_A__LLL_ = _ //add value of secret StepSecret_A__LLL_
const sec_StepSecret_B__LLL_ = _ //add value of secret StepSecret_B__LLL_
const sec_StartSecret_A = _ //add value of secret StartSecret_A
const sec_StartSecret_B = _ //add value of secret StartSecret_B
const pubkeyA = pubkey:pkA
const pubkeyB = pubkey:pkB

const sigB0 : signature = _ //add signature for output B_deposit_Bitcoin
const sigA1 : signature = _ //add signature for output A_deposit_Bitcoin

transaction Tinit { 
 input = [ B_deposit_Bitcoin:sigB0; A_deposit_Bitcoin:sigA1;  ] 
 output = 1 BTC : fun(StepSecret_A__L_:string, StartSecret_A:string, StartSecret_B:string, StepSecret_B__L_:string, sA, sB) . (( (hash160(StepSecret_A__L_) == hash:a && size(StepSecret_A__L_) >= 128 && hash160(StartSecret_A) == hash:g && size(StartSecret_A) >= 128 && hash160(StartSecret_B) == hash:h && size(StartSecret_B) >= 128 && versig(pubkeyA1, pubkeyB2; sA, sB)) ||
 (hash160(StepSecret_B__L_) == hash:b && size(StepSecret_B__L_) >= 128 && hash160(StartSecret_A) == hash:g && size(StartSecret_A) >= 128 && hash160(StartSecret_B) == hash:h && size(StartSecret_B) >= 128 && versig(pubkeyA3, pubkeyB4; sA, sB)) ||
 versig(pubkeyA5, pubkeyB6; sA, sB) )) 
}

const sigAT1 : signature = _ 
const sigBT1 : signature = _ 


transaction T1 { 
 input = [ Tinit@0:sec_StepSecret_A__L_ sec_StartSecret_A sec_StartSecret_B 0 sigAT1 sigBT1 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, x:string, y:string, StepSecret_B__LL_:string, sA, sB) . ((between((size(x) - 128),0,2) && size(x) == size(y)) && hash160(StepSecret_A__LL_) == hash:c && size(StepSecret_A__LL_) >= 128 && hash160(x) == hash:u && size(x) >= 128 && hash160(y) == hash:v && size(y) >= 128 && versig(pubkeyA7, pubkeyB8; sA, sB)) || ((between((size(x) - 128),0,2) && size(x) == size(y)) && hash160(StepSecret_B__LL_) == hash:d && size(StepSecret_B__LL_) >= 128 && hash160(x) == hash:u && size(x) >= 128 && hash160(y) == hash:v && size(y) >= 128 && versig(pubkeyA9, pubkeyB10; sA, sB)) || versig(pubkeyA11, pubkeyB12; sA, sB) 
}

const sigAT2 : signature = _ 
const sigBT2 : signature = _ 


transaction T2 { 
 input = [ T1@0: sigAT2 sigBT2 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA15, pubkeyB16; sA, sB)) || versig(pubkeyA17, pubkeyB18; sA, sB) 
}

const sigAT3 : signature = _ 
const sigBT3 : signature = _ 


transaction T3 { 
 input = [ T2@0: sigAT3 sigBT3 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT4 : signature = _ 
const sigBT4 : signature = _ 

transaction T4 { 
 input = [ T3@0:  sigAT4 sigBT4 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT5 : signature = _ 
const sigBT5 : signature = _ 


transaction T5 { 
 input = [ T2@0: sigAT5 sigBT5 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT6 : signature = _ 
const sigBT6 : signature = _ 

transaction T6 { 
 input = [ T5@0:  sigAT6 sigBT6 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT7 : signature = _ 
const sigBT7 : signature = _ 


transaction T7 { 
 input = [ T2@0: sigAT7 sigBT7 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA21, pubkeyB22; sA, sB)) || versig(pubkeyA23, pubkeyB24; sA, sB) 
}

const sigAT8 : signature = _ 
const sigBT8 : signature = _ 


transaction T8 { 
 input = [ T7@0: sigAT8 sigBT8 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT9 : signature = _ 
const sigBT9 : signature = _ 

transaction T9 { 
 input = [ T8@0:  sigAT9 sigBT9 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT10 : signature = _ 
const sigBT10 : signature = _ 


transaction T10 { 
 input = [ T7@0: sigAT10 sigBT10 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT11 : signature = _ 
const sigBT11 : signature = _ 

transaction T11 { 
 input = [ T10@0:  sigAT11 sigBT11 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT12 : signature = _ 
const sigBT12 : signature = _ 


transaction T12 { 
 input = [ T7@0: sigAT12 sigBT12 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT13 : signature = _ 
const sigBT13 : signature = _ 

transaction T13 { 
 input = [ T12@0:  sigAT13 sigBT13 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT14 : signature = _ 
const sigBT14 : signature = _ 


transaction T14 { 
 input = [ T1@0: sigAT14 sigBT14 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA15, pubkeyB16; sA, sB)) || versig(pubkeyA17, pubkeyB18; sA, sB) 
}

const sigAT15 : signature = _ 
const sigBT15 : signature = _ 


transaction T15 { 
 input = [ T14@0: sigAT15 sigBT15 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT16 : signature = _ 
const sigBT16 : signature = _ 

transaction T16 { 
 input = [ T15@0:  sigAT16 sigBT16 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT17 : signature = _ 
const sigBT17 : signature = _ 


transaction T17 { 
 input = [ T14@0: sigAT17 sigBT17 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT18 : signature = _ 
const sigBT18 : signature = _ 

transaction T18 { 
 input = [ T17@0:  sigAT18 sigBT18 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT19 : signature = _ 
const sigBT19 : signature = _ 


transaction T19 { 
 input = [ T14@0: sigAT19 sigBT19 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA21, pubkeyB22; sA, sB)) || versig(pubkeyA23, pubkeyB24; sA, sB) 
}

const sigAT20 : signature = _ 
const sigBT20 : signature = _ 


transaction T20 { 
 input = [ T19@0: sigAT20 sigBT20 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT21 : signature = _ 
const sigBT21 : signature = _ 

transaction T21 { 
 input = [ T20@0:  sigAT21 sigBT21 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT22 : signature = _ 
const sigBT22 : signature = _ 


transaction T22 { 
 input = [ T19@0: sigAT22 sigBT22 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT23 : signature = _ 
const sigBT23 : signature = _ 

transaction T23 { 
 input = [ T22@0:  sigAT23 sigBT23 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT24 : signature = _ 
const sigBT24 : signature = _ 


transaction T24 { 
 input = [ T19@0: sigAT24 sigBT24 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT25 : signature = _ 
const sigBT25 : signature = _ 

transaction T25 { 
 input = [ T24@0:  sigAT25 sigBT25 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT26 : signature = _ 
const sigBT26 : signature = _ 


transaction T26 { 
 input = [ T1@0: sigAT26 sigBT26 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, StepSecret_B__LL_:string, sA, sB) . (hash160(StepSecret_A__LL_) == hash:c && size(StepSecret_A__LL_) >= 128 && versig(pubkeyA27, pubkeyB28; sA, sB)) || (hash160(StepSecret_B__LL_) == hash:d && size(StepSecret_B__LL_) >= 128 && versig(pubkeyA29, pubkeyB30; sA, sB)) || versig(pubkeyA31, pubkeyB32; sA, sB) 
}

const sigAT27 : signature = _ 
const sigBT27 : signature = _ 


transaction T27 { 
 input = [ T26@0: sigAT27 sigBT27 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT28 : signature = _ 
const sigBT28 : signature = _ 

transaction T28 { 
 input = [ T27@0:  sigAT28 sigBT28 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT29 : signature = _ 
const sigBT29 : signature = _ 


transaction T29 { 
 input = [ T26@0: sigAT29 sigBT29 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT30 : signature = _ 
const sigBT30 : signature = _ 

transaction T30 { 
 input = [ T29@0:  sigAT30 sigBT30 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT31 : signature = _ 
const sigBT31 : signature = _ 


transaction T31 { 
 input = [ T26@0: sigAT31 sigBT31 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT32 : signature = _ 
const sigBT32 : signature = _ 

transaction T32 { 
 input = [ T31@0:  sigAT32 sigBT32 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT33 : signature = _ 
const sigBT33 : signature = _ 


transaction T33 { 
 input = [ Tinit@0:0 sec_StartSecret_A sec_StartSecret_B sec_StepSecret_B__L_ sigAT33 sigBT33 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, x:string, y:string, StepSecret_B__LL_:string, sA, sB) . ((between((size(x) - 128),0,2) && size(x) == size(y)) && hash160(StepSecret_A__LL_) == hash:c && size(StepSecret_A__LL_) >= 128 && hash160(x) == hash:u && size(x) >= 128 && hash160(y) == hash:v && size(y) >= 128 && versig(pubkeyA7, pubkeyB8; sA, sB)) || ((between((size(x) - 128),0,2) && size(x) == size(y)) && hash160(StepSecret_B__LL_) == hash:d && size(StepSecret_B__LL_) >= 128 && hash160(x) == hash:u && size(x) >= 128 && hash160(y) == hash:v && size(y) >= 128 && versig(pubkeyA9, pubkeyB10; sA, sB)) || versig(pubkeyA11, pubkeyB12; sA, sB) 
}

const sigAT34 : signature = _ 
const sigBT34 : signature = _ 


transaction T34 { 
 input = [ T33@0: sigAT34 sigBT34 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA15, pubkeyB16; sA, sB)) || versig(pubkeyA17, pubkeyB18; sA, sB) 
}

const sigAT35 : signature = _ 
const sigBT35 : signature = _ 


transaction T35 { 
 input = [ T34@0: sigAT35 sigBT35 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT36 : signature = _ 
const sigBT36 : signature = _ 

transaction T36 { 
 input = [ T35@0:  sigAT36 sigBT36 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT37 : signature = _ 
const sigBT37 : signature = _ 


transaction T37 { 
 input = [ T34@0: sigAT37 sigBT37 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT38 : signature = _ 
const sigBT38 : signature = _ 

transaction T38 { 
 input = [ T37@0:  sigAT38 sigBT38 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT39 : signature = _ 
const sigBT39 : signature = _ 


transaction T39 { 
 input = [ T34@0: sigAT39 sigBT39 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA21, pubkeyB22; sA, sB)) || versig(pubkeyA23, pubkeyB24; sA, sB) 
}

const sigAT40 : signature = _ 
const sigBT40 : signature = _ 


transaction T40 { 
 input = [ T39@0: sigAT40 sigBT40 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT41 : signature = _ 
const sigBT41 : signature = _ 

transaction T41 { 
 input = [ T40@0:  sigAT41 sigBT41 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT42 : signature = _ 
const sigBT42 : signature = _ 


transaction T42 { 
 input = [ T39@0: sigAT42 sigBT42 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT43 : signature = _ 
const sigBT43 : signature = _ 

transaction T43 { 
 input = [ T42@0:  sigAT43 sigBT43 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT44 : signature = _ 
const sigBT44 : signature = _ 


transaction T44 { 
 input = [ T39@0: sigAT44 sigBT44 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT45 : signature = _ 
const sigBT45 : signature = _ 

transaction T45 { 
 input = [ T44@0:  sigAT45 sigBT45 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT46 : signature = _ 
const sigBT46 : signature = _ 


transaction T46 { 
 input = [ T33@0: sigAT46 sigBT46 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA15, pubkeyB16; sA, sB)) || versig(pubkeyA17, pubkeyB18; sA, sB) 
}

const sigAT47 : signature = _ 
const sigBT47 : signature = _ 


transaction T47 { 
 input = [ T46@0: sigAT47 sigBT47 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT48 : signature = _ 
const sigBT48 : signature = _ 

transaction T48 { 
 input = [ T47@0:  sigAT48 sigBT48 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT49 : signature = _ 
const sigBT49 : signature = _ 


transaction T49 { 
 input = [ T46@0: sigAT49 sigBT49 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT50 : signature = _ 
const sigBT50 : signature = _ 

transaction T50 { 
 input = [ T49@0:  sigAT50 sigBT50 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT51 : signature = _ 
const sigBT51 : signature = _ 


transaction T51 { 
 input = [ T46@0: sigAT51 sigBT51 ] 
 output = 1 BTC : fun(StepSecret_A__LLL_:string, StepSecret_B__LLL_:string, sA, sB) . (hash160(StepSecret_A__LLL_) == hash:e && size(StepSecret_A__LLL_) >= 128 && versig(pubkeyA13, pubkeyB14; sA, sB)) || (hash160(StepSecret_B__LLL_) == hash:f && size(StepSecret_B__LLL_) >= 128 && versig(pubkeyA21, pubkeyB22; sA, sB)) || versig(pubkeyA23, pubkeyB24; sA, sB) 
}

const sigAT52 : signature = _ 
const sigBT52 : signature = _ 


transaction T52 { 
 input = [ T51@0: sigAT52 sigBT52 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT53 : signature = _ 
const sigBT53 : signature = _ 

transaction T53 { 
 input = [ T52@0:  sigAT53 sigBT53 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT54 : signature = _ 
const sigBT54 : signature = _ 


transaction T54 { 
 input = [ T51@0: sigAT54 sigBT54 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT55 : signature = _ 
const sigBT55 : signature = _ 

transaction T55 { 
 input = [ T54@0:  sigAT55 sigBT55 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT56 : signature = _ 
const sigBT56 : signature = _ 


transaction T56 { 
 input = [ T51@0: sigAT56 sigBT56 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT57 : signature = _ 
const sigBT57 : signature = _ 

transaction T57 { 
 input = [ T56@0:  sigAT57 sigBT57 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT58 : signature = _ 
const sigBT58 : signature = _ 


transaction T58 { 
 input = [ T33@0: sigAT58 sigBT58 ] 
 output = 1 BTC : fun(StepSecret_A__LL_:string, StepSecret_B__LL_:string, sA, sB) . (hash160(StepSecret_A__LL_) == hash:c && size(StepSecret_A__LL_) >= 128 && versig(pubkeyA27, pubkeyB28; sA, sB)) || (hash160(StepSecret_B__LL_) == hash:d && size(StepSecret_B__LL_) >= 128 && versig(pubkeyA29, pubkeyB30; sA, sB)) || versig(pubkeyA31, pubkeyB32; sA, sB) 
}

const sigAT59 : signature = _ 
const sigBT59 : signature = _ 


transaction T59 { 
 input = [ T58@0: sigAT59 sigBT59 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT60 : signature = _ 
const sigBT60 : signature = _ 

transaction T60 { 
 input = [ T59@0:  sigAT60 sigBT60 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT61 : signature = _ 
const sigBT61 : signature = _ 


transaction T61 { 
 input = [ T58@0: sigAT61 sigBT61 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT62 : signature = _ 
const sigBT62 : signature = _ 

transaction T62 { 
 input = [ T61@0:  sigAT62 sigBT62 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT63 : signature = _ 
const sigBT63 : signature = _ 


transaction T63 { 
 input = [ T58@0: sigAT63 sigBT63 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT64 : signature = _ 
const sigBT64 : signature = _ 

transaction T64 { 
 input = [ T63@0:  sigAT64 sigBT64 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT65 : signature = _ 
const sigBT65 : signature = _ 


transaction T65 { 
 input = [ Tinit@0:0 0 0 0 sigAT65 sigBT65 ] 
 output = 1 BTC : fun(StepSecret_A__L_:string, StepSecret_B__L_:string, sA, sB) . (hash160(StepSecret_A__L_) == hash:a && size(StepSecret_A__L_) >= 128 && versig(pubkeyA33, pubkeyB34; sA, sB)) || (hash160(StepSecret_B__L_) == hash:b && size(StepSecret_B__L_) >= 128 && versig(pubkeyA35, pubkeyB36; sA, sB)) || versig(pubkeyA37, pubkeyB38; sA, sB) 
}

const sigAT66 : signature = _ 
const sigBT66 : signature = _ 


transaction T66 { 
 input = [ T65@0: sigAT66 sigBT66 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA19, pubkeyB20; sA, sB) 
}

const sigAT67 : signature = _ 
const sigBT67 : signature = _ 

transaction T67 { 
 input = [ T66@0:  sigAT67 sigBT67 ] 
 output = 1 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigAT68 : signature = _ 
const sigBT68 : signature = _ 


transaction T68 { 
 input = [ T65@0: sigAT68 sigBT68 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT69 : signature = _ 
const sigBT69 : signature = _ 

transaction T69 { 
 input = [ T68@0:  sigAT69 sigBT69 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

const sigAT70 : signature = _ 
const sigBT70 : signature = _ 


transaction T70 { 
 input = [ T65@0: sigAT70 sigBT70 ] 
 output = 1 BTC : fun(sA, sB) . versig(pubkeyA25, pubkeyB26; sA, sB) 
}

const sigAT71 : signature = _ 
const sigBT71 : signature = _ 

transaction T71 { 
 input = [ T70@0:  sigAT71 sigBT71 ] 
 output = 1 BTC : fun(x) . versig(pubkeyA; x) 
 
}

> 

==> codeEvaluation/transactions_exchangeservice.txt <==
Welcome to DrRacket, version 8.6 [cs].
Language: bitml, with debugging; memory limit: 1024 MB.
\\Compilation time: 137.0 ms

const pubkeyR6 = pubkey:pkR
const pubkeyR45 = pubkey:pkR
const pubkeyC40 = pubkey:pkC
const pubkeyR9 = pubkey:pkR
const pubkeyX14 = pubkey:pkX
const pubkeyR96 = pubkey:pkR
const pubkeyC25 = pubkey:pkC
const pubkeyC88 = pubkey:pkC
const pubkeyR84 = pubkey:pkR
const pubkeyR18 = pubkey:pkR
const pubkeyX71 = pubkey:pkX
const pubkeyC58 = pubkey:pkC
const pubkeyC70 = pubkey:pkC
const pubkeyR78 = pubkey:pkR
const pubkeyR90 = pubkey:pkR
const pubkeyC43 = pubkey:pkC
const pubkeyX65 = pubkey:pkX
const pubkeyX32 = pubkey:pkX
const pubkeyX95 = pubkey:pkX
const pubkeyX23 = pubkey:pkX
const pubkeyC31 = pubkey:pkC
const pubkeyC37 = pubkey:pkC
const pubkeyC7 = pubkey:pkC
const pubkeyR99 = pubkey:pkR
const pubkeyC34 = pubkey:pkC
const pubkeyR15 = pubkey:pkR
const pubkeyC67 = pubkey:pkC
const pubkeyX38 = pubkey:pkX
const pubkeyC97 = pubkey:pkC
const pubkeyR87 = pubkey:pkR
const pubkeyC91 = pubkey:pkC
const pubkeyX47 = pubkey:pkX
const pubkeyX83 = pubkey:pkX
const pubkeyX92 = pubkey:pkX
const pubkeyX59 = pubkey:pkX
const pubkeyC85 = pubkey:pkC
const pubkeyX86 = pubkey:pkX
const pubkeyX11 = pubkey:pkX
const pubkeyC28 = pubkey:pkC
const pubkeyC73 = pubkey:pkC
const pubkeyR24 = pubkey:pkR
const pubkeyC79 = pubkey:pkC
const pubkeyR57 = pubkey:pkR
const pubkeyX50 = pubkey:pkX
const pubkeyC46 = pubkey:pkC
const pubkeyX98 = pubkey:pkX
const pubkeyC82 = pubkey:pkC
const pubkeyR33 = pubkey:pkR
const pubkeyR75 = pubkey:pkR
const pubkeyC76 = pubkey:pkC
const pubkeyX80 = pubkey:pkX
const pubkeyX26 = pubkey:pkX
const pubkeyR42 = pubkey:pkR
const pubkeyC13 = pubkey:pkC
const pubkeyX41 = pubkey:pkX
const pubkeyC55 = pubkey:pkC
const pubkeyC22 = pubkey:pkC
const pubkeyR3 = pubkey:pkR
const pubkeyC94 = pubkey:pkC
const pubkeyX35 = pubkey:pkX
const pubkeyX5 = pubkey:pkX
const pubkeyR93 = pubkey:pkR
const pubkeyC49 = pubkey:pkC
const pubkeyR48 = pubkey:pkR
const pubkeyR81 = pubkey:pkR
const pubkeyR54 = pubkey:pkR
const pubkeyX62 = pubkey:pkX
const pubkeyX20 = pubkey:pkX
const pubkeyR21 = pubkey:pkR
const pubkeyC64 = pubkey:pkC
const pubkeyR51 = pubkey:pkR
const pubkeyX74 = pubkey:pkX
const pubkeyR72 = pubkey:pkR
const pubkeyC61 = pubkey:pkC
const pubkeyR69 = pubkey:pkR
const pubkeyC52 = pubkey:pkC
const pubkeyX29 = pubkey:pkX
const pubkeyX89 = pubkey:pkX
const pubkeyX53 = pubkey:pkX
const pubkeyX44 = pubkey:pkX
const pubkeyR36 = pubkey:pkR
const pubkeyR66 = pubkey:pkR
const pubkeyX77 = pubkey:pkX
const pubkeyC4 = pubkey:pkC
const pubkeyX17 = pubkey:pkX
const pubkeyC16 = pubkey:pkC
const pubkeyX68 = pubkey:pkX
const pubkeyR63 = pubkey:pkR
const pubkeyR60 = pubkey:pkR
const pubkeyR27 = pubkey:pkR
const pubkeyX2 = pubkey:pkX
const pubkeyR12 = pubkey:pkR
const pubkeyC1 = pubkey:pkC
const pubkeyR39 = pubkey:pkR
const pubkeyC10 = pubkey:pkC
const pubkeyX8 = pubkey:pkX
const pubkeyX56 = pubkey:pkX
const pubkeyC19 = pubkey:pkC
const pubkeyR30 = pubkey:pkR

const sec_StepSecret_C__L_ = _ //add value of secret StepSecret_C__L_
const sec_StepSecret_R__L_ = _ //add value of secret StepSecret_R__L_
const sec_StepSecret_X__L_ = _ //add value of secret StepSecret_X__L_
const sec_StepSecret_C__LL_ = _ //add value of secret StepSecret_C__LL_
const sec_StepSecret_R__LL_ = _ //add value of secret StepSecret_R__LL_
const sec_StepSecret_X__LL_ = _ //add value of secret StepSecret_X__LL_
const sec_StepSecret_C__LRL_ = _ //add value of secret StepSecret_C__LRL_
const sec_StepSecret_R__LRL_ = _ //add value of secret StepSecret_R__LRL_
const sec_StepSecret_X__LRL_ = _ //add value of secret StepSecret_X__LRL_
const sec_StartSecret_C = _ //add value of secret StartSecret_C
const sec_StartSecret_R = _ //add value of secret StartSecret_R
const sec_StartSecret_X = _ //add value of secret StartSecret_X
const pubkeyC = pubkey:pkC
const pubkeyX = pubkey:pkX
const pubkeyR = pubkey:pkR

const sigX0 : signature = _ //add signature for output X_deposit_Bitcoin
const sigR1 : signature = _ //add signature for output R_deposit_Bitcoin
const sigC2 : signature = _ //add signature for output C_deposit_Bitcoin

transaction Tinit { 
 input = [ X_deposit_Bitcoin:sigX0; R_deposit_Bitcoin:sigR1; C_deposit_Bitcoin:sigC2;  ] 
 output = 40 BTC : fun(StepSecret_C__L_:string, StartSecret_C:string, StartSecret_R:string, StartSecret_X:string, StepSecret_R__L_:string, StepSecret_X__L_:string, sC, sX, sR) . (( (hash160(StepSecret_C__L_) == hash:a && size(StepSecret_C__L_) >= 128 && hash160(StartSecret_C) == hash:agery && size(StartSecret_C) >= 128 && hash160(StartSecret_R) == hash:qrtqw && size(StartSecret_R) >= 128 && hash160(StartSecret_X) == hash:qqqq && size(StartSecret_X) >= 128 && versig(pubkeyC1, pubkeyX2, pubkeyR3; sC, sX, sR)) ||
 (hash160(StepSecret_R__L_) == hash:asdf && size(StepSecret_R__L_) >= 128 && hash160(StartSecret_C) == hash:agery && size(StartSecret_C) >= 128 && hash160(StartSecret_R) == hash:qrtqw && size(StartSecret_R) >= 128 && hash160(StartSecret_X) == hash:qqqq && size(StartSecret_X) >= 128 && versig(pubkeyC4, pubkeyX5, pubkeyR6; sC, sX, sR)) ||
 (hash160(StepSecret_X__L_) == hash:gasdg && size(StepSecret_X__L_) >= 128 && hash160(StartSecret_C) == hash:agery && size(StartSecret_C) >= 128 && hash160(StartSecret_R) == hash:qrtqw && size(StartSecret_R) >= 128 && hash160(StartSecret_X) == hash:qqqq && size(StartSecret_X) >= 128 && versig(pubkeyC7, pubkeyX8, pubkeyR9; sC, sX, sR)) ||
 versig(pubkeyC10, pubkeyX11, pubkeyR12; sC, sX, sR) )) 
}

const sigCT1 : signature = _ 
const sigXT1 : signature = _ 
const sigRT1 : signature = _ 


transaction T1 { 
 input = [ Tinit@0:sec_StepSecret_C__L_ sec_StartSecret_C sec_StartSecret_R sec_StartSecret_X 0 0 sigCT1 sigXT1 sigRT1 ] 
 output = 40 BTC : fun(StepSecret_C__LL_:string, StepSecret_R__LL_:string, StepSecret_X__LL_:string, sC, sX, sR) . versig(pubkeyC13, pubkeyX14, pubkeyR15; sC, sX, sR) || versig(pubkeyC16, pubkeyX17, pubkeyR18; sC, sX, sR) || versig(pubkeyC19, pubkeyX20, pubkeyR21; sC, sX, sR) || versig(pubkeyC22, pubkeyX23, pubkeyR24; sC, sX, sR) 
}

const sigCT2 : signature = _ 
const sigXT2 : signature = _ 
const sigRT2 : signature = _ 


transaction T2 { 
 input = [ T1@0: sigCT2 sigXT2 sigRT2 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT3 : signature = _ 
const sigXT3 : signature = _ 
const sigRT3 : signature = _ 


transaction T3 { 
 input = [ T2@0: sigCT3 sigXT3 sigRT3 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT4 : signature = _ 
const sigXT4 : signature = _ 
const sigRT4 : signature = _ 

transaction T4 { 
 input = [ T3@0:  sigCT4 sigXT4 sigRT4 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT5 : signature = _ 
const sigXT5 : signature = _ 
const sigRT5 : signature = _ 

transaction T5 { 
 input = [ T3@1:  sigCT5 sigXT5 sigRT5 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT6 : signature = _ 
const sigXT6 : signature = _ 
const sigRT6 : signature = _ 

transaction T6 { 
 input = [ T3@2:  sigCT6 sigXT6 sigRT6 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT7 : signature = _ 
const sigXT7 : signature = _ 
const sigRT7 : signature = _ 


transaction T7 { 
 input = [ T1@0: sigCT7 sigXT7 sigRT7 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT8 : signature = _ 
const sigXT8 : signature = _ 
const sigRT8 : signature = _ 


transaction T8 { 
 input = [ T7@0: sigCT8 sigXT8 sigRT8 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT9 : signature = _ 
const sigXT9 : signature = _ 
const sigRT9 : signature = _ 

transaction T9 { 
 input = [ T8@0:  sigCT9 sigXT9 sigRT9 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT10 : signature = _ 
const sigXT10 : signature = _ 
const sigRT10 : signature = _ 

transaction T10 { 
 input = [ T8@1:  sigCT10 sigXT10 sigRT10 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT11 : signature = _ 
const sigXT11 : signature = _ 
const sigRT11 : signature = _ 

transaction T11 { 
 input = [ T8@2:  sigCT11 sigXT11 sigRT11 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT12 : signature = _ 
const sigXT12 : signature = _ 
const sigRT12 : signature = _ 


transaction T12 { 
 input = [ T1@0: sigCT12 sigXT12 sigRT12 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT13 : signature = _ 
const sigXT13 : signature = _ 
const sigRT13 : signature = _ 


transaction T13 { 
 input = [ T12@0: sigCT13 sigXT13 sigRT13 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT14 : signature = _ 
const sigXT14 : signature = _ 
const sigRT14 : signature = _ 

transaction T14 { 
 input = [ T13@0:  sigCT14 sigXT14 sigRT14 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT15 : signature = _ 
const sigXT15 : signature = _ 
const sigRT15 : signature = _ 

transaction T15 { 
 input = [ T13@1:  sigCT15 sigXT15 sigRT15 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT16 : signature = _ 
const sigXT16 : signature = _ 
const sigRT16 : signature = _ 

transaction T16 { 
 input = [ T13@2:  sigCT16 sigXT16 sigRT16 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT17 : signature = _ 
const sigXT17 : signature = _ 
const sigRT17 : signature = _ 


transaction T17 { 
 input = [ T1@0: sigCT17 sigXT17 sigRT17 ] 
 output = 40 BTC : fun(StepSecret_C__LL_:string, StepSecret_R__LL_:string, StepSecret_X__LL_:string, sC, sX, sR) . (hash160(StepSecret_C__LL_) == hash:aewqr && size(StepSecret_C__LL_) >= 128 && versig(pubkeyC37, pubkeyX38, pubkeyR39; sC, sX, sR)) || (hash160(StepSecret_R__LL_) == hash:abadfa && size(StepSecret_R__LL_) >= 128 && versig(pubkeyC40, pubkeyX41, pubkeyR42; sC, sX, sR)) || (hash160(StepSecret_X__LL_) == hash:erqhehb && size(StepSecret_X__LL_) >= 128 && versig(pubkeyC43, pubkeyX44, pubkeyR45; sC, sX, sR)) || versig(pubkeyC46, pubkeyX47, pubkeyR48; sC, sX, sR) 
}

const sigCT18 : signature = _ 
const sigXT18 : signature = _ 
const sigRT18 : signature = _ 


transaction T18 { 
 input = [ T17@0: sigCT18 sigXT18 sigRT18 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT19 : signature = _ 
const sigXT19 : signature = _ 
const sigRT19 : signature = _ 


transaction T19 { 
 input = [ T18@0: sigCT19 sigXT19 sigRT19 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT20 : signature = _ 
const sigXT20 : signature = _ 
const sigRT20 : signature = _ 

transaction T20 { 
 input = [ T19@0:  sigCT20 sigXT20 sigRT20 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT21 : signature = _ 
const sigXT21 : signature = _ 
const sigRT21 : signature = _ 

transaction T21 { 
 input = [ T19@1:  sigCT21 sigXT21 sigRT21 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT22 : signature = _ 
const sigXT22 : signature = _ 
const sigRT22 : signature = _ 


transaction T22 { 
 input = [ T17@0: sigCT22 sigXT22 sigRT22 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT23 : signature = _ 
const sigXT23 : signature = _ 
const sigRT23 : signature = _ 


transaction T23 { 
 input = [ T22@0: sigCT23 sigXT23 sigRT23 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT24 : signature = _ 
const sigXT24 : signature = _ 
const sigRT24 : signature = _ 

transaction T24 { 
 input = [ T23@0:  sigCT24 sigXT24 sigRT24 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT25 : signature = _ 
const sigXT25 : signature = _ 
const sigRT25 : signature = _ 

transaction T25 { 
 input = [ T23@1:  sigCT25 sigXT25 sigRT25 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT26 : signature = _ 
const sigXT26 : signature = _ 
const sigRT26 : signature = _ 


transaction T26 { 
 input = [ T17@0: sigCT26 sigXT26 sigRT26 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT27 : signature = _ 
const sigXT27 : signature = _ 
const sigRT27 : signature = _ 


transaction T27 { 
 input = [ T26@0: sigCT27 sigXT27 sigRT27 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT28 : signature = _ 
const sigXT28 : signature = _ 
const sigRT28 : signature = _ 

transaction T28 { 
 input = [ T27@0:  sigCT28 sigXT28 sigRT28 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT29 : signature = _ 
const sigXT29 : signature = _ 
const sigRT29 : signature = _ 

transaction T29 { 
 input = [ T27@1:  sigCT29 sigXT29 sigRT29 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT30 : signature = _ 
const sigXT30 : signature = _ 
const sigRT30 : signature = _ 


transaction T30 { 
 input = [ T17@0: sigCT30 sigXT30 sigRT30 ] 
 output = 40 BTC : fun(StepSecret_C__LRL_:string, StepSecret_R__LRL_:string, StepSecret_X__LRL_:string, sC, sX, sR) . (hash160(StepSecret_C__LRL_) == hash:ytjkej && size(StepSecret_C__LRL_) >= 128 && versig(pubkeyC58, pubkeyX59, pubkeyR60; sC, sX, sR)) || (hash160(StepSecret_R__LRL_) == hash:asdfgery && size(StepSecret_R__LRL_) >= 128 && versig(pubkeyC61, pubkeyX62, pubkeyR63; sC, sX, sR)) || (hash160(StepSecret_X__LRL_) == hash:abagfer && size(StepSecret_X__LRL_) >= 128 && versig(pubkeyC64, pubkeyX65, pubkeyR66; sC, sX, sR)) || versig(pubkeyC67, pubkeyX68, pubkeyR69; sC, sX, sR) 
}

const sigCT31 : signature = _ 
const sigXT31 : signature = _ 
const sigRT31 : signature = _ 


transaction T31 { 
 input = [ T30@0: sigCT31 sigXT31 sigRT31 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT32 : signature = _ 
const sigXT32 : signature = _ 
const sigRT32 : signature = _ 


transaction T32 { 
 input = [ T31@0: sigCT32 sigXT32 sigRT32 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT33 : signature = _ 
const sigXT33 : signature = _ 
const sigRT33 : signature = _ 

transaction T33 { 
 input = [ T32@0:  sigCT33 sigXT33 sigRT33 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT34 : signature = _ 
const sigXT34 : signature = _ 
const sigRT34 : signature = _ 

transaction T34 { 
 input = [ T32@1:  sigCT34 sigXT34 sigRT34 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT35 : signature = _ 
const sigXT35 : signature = _ 
const sigRT35 : signature = _ 

transaction T35 { 
 input = [ T32@2:  sigCT35 sigXT35 sigRT35 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT36 : signature = _ 
const sigXT36 : signature = _ 
const sigRT36 : signature = _ 


transaction T36 { 
 input = [ T30@0: sigCT36 sigXT36 sigRT36 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT37 : signature = _ 
const sigXT37 : signature = _ 
const sigRT37 : signature = _ 


transaction T37 { 
 input = [ T36@0: sigCT37 sigXT37 sigRT37 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT38 : signature = _ 
const sigXT38 : signature = _ 
const sigRT38 : signature = _ 

transaction T38 { 
 input = [ T37@0:  sigCT38 sigXT38 sigRT38 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT39 : signature = _ 
const sigXT39 : signature = _ 
const sigRT39 : signature = _ 

transaction T39 { 
 input = [ T37@1:  sigCT39 sigXT39 sigRT39 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT40 : signature = _ 
const sigXT40 : signature = _ 
const sigRT40 : signature = _ 

transaction T40 { 
 input = [ T37@2:  sigCT40 sigXT40 sigRT40 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT41 : signature = _ 
const sigXT41 : signature = _ 
const sigRT41 : signature = _ 


transaction T41 { 
 input = [ T30@0: sigCT41 sigXT41 sigRT41 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT42 : signature = _ 
const sigXT42 : signature = _ 
const sigRT42 : signature = _ 


transaction T42 { 
 input = [ T41@0: sigCT42 sigXT42 sigRT42 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT43 : signature = _ 
const sigXT43 : signature = _ 
const sigRT43 : signature = _ 

transaction T43 { 
 input = [ T42@0:  sigCT43 sigXT43 sigRT43 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT44 : signature = _ 
const sigXT44 : signature = _ 
const sigRT44 : signature = _ 

transaction T44 { 
 input = [ T42@1:  sigCT44 sigXT44 sigRT44 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT45 : signature = _ 
const sigXT45 : signature = _ 
const sigRT45 : signature = _ 

transaction T45 { 
 input = [ T42@2:  sigCT45 sigXT45 sigRT45 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT46 : signature = _ 
const sigXT46 : signature = _ 
const sigRT46 : signature = _ 


transaction T46 { 
 input = [ T30@0: sigCT46 sigXT46 sigRT46 ] 
 output = 40 BTC : fun(StepSecret_C__LRL_:string, StepSecret_R__LRL_:string, StepSecret_X__LRL_:string, sC, sX, sR) . (hash160(StepSecret_C__LRL_) == hash:ytjkej && size(StepSecret_C__LRL_) >= 128 && versig(pubkeyC73, pubkeyX74, pubkeyR75; sC, sX, sR)) || (hash160(StepSecret_R__LRL_) == hash:asdfgery && size(StepSecret_R__LRL_) >= 128 && versig(pubkeyC76, pubkeyX77, pubkeyR78; sC, sX, sR)) || (hash160(StepSecret_X__LRL_) == hash:abagfer && size(StepSecret_X__LRL_) >= 128 && versig(pubkeyC79, pubkeyX80, pubkeyR81; sC, sX, sR)) || versig(pubkeyC82, pubkeyX83, pubkeyR84; sC, sX, sR) 
}

const sigCT47 : signature = _ 
const sigXT47 : signature = _ 
const sigRT47 : signature = _ 


transaction T47 { 
 input = [ T46@0: sigCT47 sigXT47 sigRT47 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT48 : signature = _ 
const sigXT48 : signature = _ 
const sigRT48 : signature = _ 


transaction T48 { 
 input = [ T47@0: sigCT48 sigXT48 sigRT48 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT49 : signature = _ 
const sigXT49 : signature = _ 
const sigRT49 : signature = _ 

transaction T49 { 
 input = [ T48@0:  sigCT49 sigXT49 sigRT49 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT50 : signature = _ 
const sigXT50 : signature = _ 
const sigRT50 : signature = _ 

transaction T50 { 
 input = [ T48@1:  sigCT50 sigXT50 sigRT50 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT51 : signature = _ 
const sigXT51 : signature = _ 
const sigRT51 : signature = _ 


transaction T51 { 
 input = [ T46@0: sigCT51 sigXT51 sigRT51 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT52 : signature = _ 
const sigXT52 : signature = _ 
const sigRT52 : signature = _ 


transaction T52 { 
 input = [ T51@0: sigCT52 sigXT52 sigRT52 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT53 : signature = _ 
const sigXT53 : signature = _ 
const sigRT53 : signature = _ 

transaction T53 { 
 input = [ T52@0:  sigCT53 sigXT53 sigRT53 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT54 : signature = _ 
const sigXT54 : signature = _ 
const sigRT54 : signature = _ 

transaction T54 { 
 input = [ T52@1:  sigCT54 sigXT54 sigRT54 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT55 : signature = _ 
const sigXT55 : signature = _ 
const sigRT55 : signature = _ 


transaction T55 { 
 input = [ T46@0: sigCT55 sigXT55 sigRT55 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT56 : signature = _ 
const sigXT56 : signature = _ 
const sigRT56 : signature = _ 


transaction T56 { 
 input = [ T55@0: sigCT56 sigXT56 sigRT56 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT57 : signature = _ 
const sigXT57 : signature = _ 
const sigRT57 : signature = _ 

transaction T57 { 
 input = [ T56@0:  sigCT57 sigXT57 sigRT57 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT58 : signature = _ 
const sigXT58 : signature = _ 
const sigRT58 : signature = _ 

transaction T58 { 
 input = [ T56@1:  sigCT58 sigXT58 sigRT58 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT59 : signature = _ 
const sigXT59 : signature = _ 
const sigRT59 : signature = _ 


transaction T59 { 
 input = [ T46@0: sigCT59 sigXT59 sigRT59 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC85, pubkeyX86, pubkeyR87; sC, sX, sR) 
}

const sigCT60 : signature = _ 
const sigXT60 : signature = _ 
const sigRT60 : signature = _ 


transaction T60 { 
 input = [ T59@0: sigCT60 sigXT60 sigRT60 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT61 : signature = _ 
const sigXT61 : signature = _ 
const sigRT61 : signature = _ 

transaction T61 { 
 input = [ T60@0:  sigCT61 sigXT61 sigRT61 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT62 : signature = _ 
const sigXT62 : signature = _ 
const sigRT62 : signature = _ 

transaction T62 { 
 input = [ T60@1:  sigCT62 sigXT62 sigRT62 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT63 : signature = _ 
const sigXT63 : signature = _ 
const sigRT63 : signature = _ 

transaction T63 { 
 input = [ T60@2:  sigCT63 sigXT63 sigRT63 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT64 : signature = _ 
const sigXT64 : signature = _ 
const sigRT64 : signature = _ 


transaction T64 { 
 input = [ Tinit@0:0 sec_StartSecret_C sec_StartSecret_R sec_StartSecret_X sec_StepSecret_R__L_ 0 sigCT64 sigXT64 sigRT64 ] 
 output = 40 BTC : fun(StepSecret_C__LL_:string, StepSecret_R__LL_:string, StepSecret_X__LL_:string, sC, sX, sR) . versig(pubkeyC13, pubkeyX14, pubkeyR15; sC, sX, sR) || versig(pubkeyC16, pubkeyX17, pubkeyR18; sC, sX, sR) || versig(pubkeyC19, pubkeyX20, pubkeyR21; sC, sX, sR) || versig(pubkeyC22, pubkeyX23, pubkeyR24; sC, sX, sR) 
}

const sigCT65 : signature = _ 
const sigXT65 : signature = _ 
const sigRT65 : signature = _ 


transaction T65 { 
 input = [ T64@0: sigCT65 sigXT65 sigRT65 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT66 : signature = _ 
const sigXT66 : signature = _ 
const sigRT66 : signature = _ 


transaction T66 { 
 input = [ T65@0: sigCT66 sigXT66 sigRT66 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT67 : signature = _ 
const sigXT67 : signature = _ 
const sigRT67 : signature = _ 

transaction T67 { 
 input = [ T66@0:  sigCT67 sigXT67 sigRT67 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT68 : signature = _ 
const sigXT68 : signature = _ 
const sigRT68 : signature = _ 

transaction T68 { 
 input = [ T66@1:  sigCT68 sigXT68 sigRT68 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT69 : signature = _ 
const sigXT69 : signature = _ 
const sigRT69 : signature = _ 

transaction T69 { 
 input = [ T66@2:  sigCT69 sigXT69 sigRT69 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT70 : signature = _ 
const sigXT70 : signature = _ 
const sigRT70 : signature = _ 


transaction T70 { 
 input = [ T64@0: sigCT70 sigXT70 sigRT70 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT71 : signature = _ 
const sigXT71 : signature = _ 
const sigRT71 : signature = _ 


transaction T71 { 
 input = [ T70@0: sigCT71 sigXT71 sigRT71 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT72 : signature = _ 
const sigXT72 : signature = _ 
const sigRT72 : signature = _ 

transaction T72 { 
 input = [ T71@0:  sigCT72 sigXT72 sigRT72 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT73 : signature = _ 
const sigXT73 : signature = _ 
const sigRT73 : signature = _ 

transaction T73 { 
 input = [ T71@1:  sigCT73 sigXT73 sigRT73 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT74 : signature = _ 
const sigXT74 : signature = _ 
const sigRT74 : signature = _ 

transaction T74 { 
 input = [ T71@2:  sigCT74 sigXT74 sigRT74 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT75 : signature = _ 
const sigXT75 : signature = _ 
const sigRT75 : signature = _ 


transaction T75 { 
 input = [ T64@0: sigCT75 sigXT75 sigRT75 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT76 : signature = _ 
const sigXT76 : signature = _ 
const sigRT76 : signature = _ 


transaction T76 { 
 input = [ T75@0: sigCT76 sigXT76 sigRT76 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT77 : signature = _ 
const sigXT77 : signature = _ 
const sigRT77 : signature = _ 

transaction T77 { 
 input = [ T76@0:  sigCT77 sigXT77 sigRT77 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT78 : signature = _ 
const sigXT78 : signature = _ 
const sigRT78 : signature = _ 

transaction T78 { 
 input = [ T76@1:  sigCT78 sigXT78 sigRT78 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT79 : signature = _ 
const sigXT79 : signature = _ 
const sigRT79 : signature = _ 

transaction T79 { 
 input = [ T76@2:  sigCT79 sigXT79 sigRT79 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT80 : signature = _ 
const sigXT80 : signature = _ 
const sigRT80 : signature = _ 


transaction T80 { 
 input = [ T64@0: sigCT80 sigXT80 sigRT80 ] 
 output = 40 BTC : fun(StepSecret_C__LL_:string, StepSecret_R__LL_:string, StepSecret_X__LL_:string, sC, sX, sR) . (hash160(StepSecret_C__LL_) == hash:aewqr && size(StepSecret_C__LL_) >= 128 && versig(pubkeyC37, pubkeyX38, pubkeyR39; sC, sX, sR)) || (hash160(StepSecret_R__LL_) == hash:abadfa && size(StepSecret_R__LL_) >= 128 && versig(pubkeyC40, pubkeyX41, pubkeyR42; sC, sX, sR)) || (hash160(StepSecret_X__LL_) == hash:erqhehb && size(StepSecret_X__LL_) >= 128 && versig(pubkeyC43, pubkeyX44, pubkeyR45; sC, sX, sR)) || versig(pubkeyC46, pubkeyX47, pubkeyR48; sC, sX, sR) 
}

const sigCT81 : signature = _ 
const sigXT81 : signature = _ 
const sigRT81 : signature = _ 


transaction T81 { 
 input = [ T80@0: sigCT81 sigXT81 sigRT81 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT82 : signature = _ 
const sigXT82 : signature = _ 
const sigRT82 : signature = _ 


transaction T82 { 
 input = [ T81@0: sigCT82 sigXT82 sigRT82 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT83 : signature = _ 
const sigXT83 : signature = _ 
const sigRT83 : signature = _ 

transaction T83 { 
 input = [ T82@0:  sigCT83 sigXT83 sigRT83 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT84 : signature = _ 
const sigXT84 : signature = _ 
const sigRT84 : signature = _ 

transaction T84 { 
 input = [ T82@1:  sigCT84 sigXT84 sigRT84 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT85 : signature = _ 
const sigXT85 : signature = _ 
const sigRT85 : signature = _ 


transaction T85 { 
 input = [ T80@0: sigCT85 sigXT85 sigRT85 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT86 : signature = _ 
const sigXT86 : signature = _ 
const sigRT86 : signature = _ 


transaction T86 { 
 input = [ T85@0: sigCT86 sigXT86 sigRT86 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT87 : signature = _ 
const sigXT87 : signature = _ 
const sigRT87 : signature = _ 

transaction T87 { 
 input = [ T86@0:  sigCT87 sigXT87 sigRT87 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT88 : signature = _ 
const sigXT88 : signature = _ 
const sigRT88 : signature = _ 

transaction T88 { 
 input = [ T86@1:  sigCT88 sigXT88 sigRT88 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT89 : signature = _ 
const sigXT89 : signature = _ 
const sigRT89 : signature = _ 


transaction T89 { 
 input = [ T80@0: sigCT89 sigXT89 sigRT89 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT90 : signature = _ 
const sigXT90 : signature = _ 
const sigRT90 : signature = _ 


transaction T90 { 
 input = [ T89@0: sigCT90 sigXT90 sigRT90 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT91 : signature = _ 
const sigXT91 : signature = _ 
const sigRT91 : signature = _ 

transaction T91 { 
 input = [ T90@0:  sigCT91 sigXT91 sigRT91 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT92 : signature = _ 
const sigXT92 : signature = _ 
const sigRT92 : signature = _ 

transaction T92 { 
 input = [ T90@1:  sigCT92 sigXT92 sigRT92 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT93 : signature = _ 
const sigXT93 : signature = _ 
const sigRT93 : signature = _ 


transaction T93 { 
 input = [ T80@0: sigCT93 sigXT93 sigRT93 ] 
 output = 40 BTC : fun(StepSecret_C__LRL_:string, StepSecret_R__LRL_:string, StepSecret_X__LRL_:string, sC, sX, sR) . (hash160(StepSecret_C__LRL_) == hash:ytjkej && size(StepSecret_C__LRL_) >= 128 && versig(pubkeyC58, pubkeyX59, pubkeyR60; sC, sX, sR)) || (hash160(StepSecret_R__LRL_) == hash:asdfgery && size(StepSecret_R__LRL_) >= 128 && versig(pubkeyC61, pubkeyX62, pubkeyR63; sC, sX, sR)) || (hash160(StepSecret_X__LRL_) == hash:abagfer && size(StepSecret_X__LRL_) >= 128 && versig(pubkeyC64, pubkeyX65, pubkeyR66; sC, sX, sR)) || versig(pubkeyC67, pubkeyX68, pubkeyR69; sC, sX, sR) 
}

const sigCT94 : signature = _ 
const sigXT94 : signature = _ 
const sigRT94 : signature = _ 


transaction T94 { 
 input = [ T93@0: sigCT94 sigXT94 sigRT94 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT95 : signature = _ 
const sigXT95 : signature = _ 
const sigRT95 : signature = _ 


transaction T95 { 
 input = [ T94@0: sigCT95 sigXT95 sigRT95 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT96 : signature = _ 
const sigXT96 : signature = _ 
const sigRT96 : signature = _ 

transaction T96 { 
 input = [ T95@0:  sigCT96 sigXT96 sigRT96 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT97 : signature = _ 
const sigXT97 : signature = _ 
const sigRT97 : signature = _ 

transaction T97 { 
 input = [ T95@1:  sigCT97 sigXT97 sigRT97 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT98 : signature = _ 
const sigXT98 : signature = _ 
const sigRT98 : signature = _ 

transaction T98 { 
 input = [ T95@2:  sigCT98 sigXT98 sigRT98 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT99 : signature = _ 
const sigXT99 : signature = _ 
const sigRT99 : signature = _ 


transaction T99 { 
 input = [ T93@0: sigCT99 sigXT99 sigRT99 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT100 : signature = _ 
const sigXT100 : signature = _ 
const sigRT100 : signature = _ 


transaction T100 { 
 input = [ T99@0: sigCT100 sigXT100 sigRT100 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT101 : signature = _ 
const sigXT101 : signature = _ 
const sigRT101 : signature = _ 

transaction T101 { 
 input = [ T100@0:  sigCT101 sigXT101 sigRT101 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT102 : signature = _ 
const sigXT102 : signature = _ 
const sigRT102 : signature = _ 

transaction T102 { 
 input = [ T100@1:  sigCT102 sigXT102 sigRT102 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT103 : signature = _ 
const sigXT103 : signature = _ 
const sigRT103 : signature = _ 

transaction T103 { 
 input = [ T100@2:  sigCT103 sigXT103 sigRT103 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT104 : signature = _ 
const sigXT104 : signature = _ 
const sigRT104 : signature = _ 


transaction T104 { 
 input = [ T93@0: sigCT104 sigXT104 sigRT104 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT105 : signature = _ 
const sigXT105 : signature = _ 
const sigRT105 : signature = _ 


transaction T105 { 
 input = [ T104@0: sigCT105 sigXT105 sigRT105 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT106 : signature = _ 
const sigXT106 : signature = _ 
const sigRT106 : signature = _ 

transaction T106 { 
 input = [ T105@0:  sigCT106 sigXT106 sigRT106 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT107 : signature = _ 
const sigXT107 : signature = _ 
const sigRT107 : signature = _ 

transaction T107 { 
 input = [ T105@1:  sigCT107 sigXT107 sigRT107 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT108 : signature = _ 
const sigXT108 : signature = _ 
const sigRT108 : signature = _ 

transaction T108 { 
 input = [ T105@2:  sigCT108 sigXT108 sigRT108 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT109 : signature = _ 
const sigXT109 : signature = _ 
const sigRT109 : signature = _ 


transaction T109 { 
 input = [ T93@0: sigCT109 sigXT109 sigRT109 ] 
 output = 40 BTC : fun(StepSecret_C__LRL_:string, StepSecret_R__LRL_:string, StepSecret_X__LRL_:string, sC, sX, sR) . (hash160(StepSecret_C__LRL_) == hash:ytjkej && size(StepSecret_C__LRL_) >= 128 && versig(pubkeyC73, pubkeyX74, pubkeyR75; sC, sX, sR)) || (hash160(StepSecret_R__LRL_) == hash:asdfgery && size(StepSecret_R__LRL_) >= 128 && versig(pubkeyC76, pubkeyX77, pubkeyR78; sC, sX, sR)) || (hash160(StepSecret_X__LRL_) == hash:abagfer && size(StepSecret_X__LRL_) >= 128 && versig(pubkeyC79, pubkeyX80, pubkeyR81; sC, sX, sR)) || versig(pubkeyC82, pubkeyX83, pubkeyR84; sC, sX, sR) 
}

const sigCT110 : signature = _ 
const sigXT110 : signature = _ 
const sigRT110 : signature = _ 


transaction T110 { 
 input = [ T109@0: sigCT110 sigXT110 sigRT110 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT111 : signature = _ 
const sigXT111 : signature = _ 
const sigRT111 : signature = _ 


transaction T111 { 
 input = [ T110@0: sigCT111 sigXT111 sigRT111 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT112 : signature = _ 
const sigXT112 : signature = _ 
const sigRT112 : signature = _ 

transaction T112 { 
 input = [ T111@0:  sigCT112 sigXT112 sigRT112 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT113 : signature = _ 
const sigXT113 : signature = _ 
const sigRT113 : signature = _ 

transaction T113 { 
 input = [ T111@1:  sigCT113 sigXT113 sigRT113 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT114 : signature = _ 
const sigXT114 : signature = _ 
const sigRT114 : signature = _ 


transaction T114 { 
 input = [ T109@0: sigCT114 sigXT114 sigRT114 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT115 : signature = _ 
const sigXT115 : signature = _ 
const sigRT115 : signature = _ 


transaction T115 { 
 input = [ T114@0: sigCT115 sigXT115 sigRT115 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT116 : signature = _ 
const sigXT116 : signature = _ 
const sigRT116 : signature = _ 

transaction T116 { 
 input = [ T115@0:  sigCT116 sigXT116 sigRT116 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT117 : signature = _ 
const sigXT117 : signature = _ 
const sigRT117 : signature = _ 

transaction T117 { 
 input = [ T115@1:  sigCT117 sigXT117 sigRT117 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT118 : signature = _ 
const sigXT118 : signature = _ 
const sigRT118 : signature = _ 


transaction T118 { 
 input = [ T109@0: sigCT118 sigXT118 sigRT118 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT119 : signature = _ 
const sigXT119 : signature = _ 
const sigRT119 : signature = _ 


transaction T119 { 
 input = [ T118@0: sigCT119 sigXT119 sigRT119 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT120 : signature = _ 
const sigXT120 : signature = _ 
const sigRT120 : signature = _ 

transaction T120 { 
 input = [ T119@0:  sigCT120 sigXT120 sigRT120 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT121 : signature = _ 
const sigXT121 : signature = _ 
const sigRT121 : signature = _ 

transaction T121 { 
 input = [ T119@1:  sigCT121 sigXT121 sigRT121 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT122 : signature = _ 
const sigXT122 : signature = _ 
const sigRT122 : signature = _ 


transaction T122 { 
 input = [ T109@0: sigCT122 sigXT122 sigRT122 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC85, pubkeyX86, pubkeyR87; sC, sX, sR) 
}

const sigCT123 : signature = _ 
const sigXT123 : signature = _ 
const sigRT123 : signature = _ 


transaction T123 { 
 input = [ T122@0: sigCT123 sigXT123 sigRT123 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT124 : signature = _ 
const sigXT124 : signature = _ 
const sigRT124 : signature = _ 

transaction T124 { 
 input = [ T123@0:  sigCT124 sigXT124 sigRT124 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT125 : signature = _ 
const sigXT125 : signature = _ 
const sigRT125 : signature = _ 

transaction T125 { 
 input = [ T123@1:  sigCT125 sigXT125 sigRT125 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT126 : signature = _ 
const sigXT126 : signature = _ 
const sigRT126 : signature = _ 

transaction T126 { 
 input = [ T123@2:  sigCT126 sigXT126 sigRT126 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT127 : signature = _ 
const sigXT127 : signature = _ 
const sigRT127 : signature = _ 


transaction T127 { 
 input = [ Tinit@0:0 sec_StartSecret_C sec_StartSecret_R sec_StartSecret_X 0 sec_StepSecret_X__L_ sigCT127 sigXT127 sigRT127 ] 
 output = 40 BTC : fun(StepSecret_C__LL_:string, StepSecret_R__LL_:string, StepSecret_X__LL_:string, sC, sX, sR) . versig(pubkeyC13, pubkeyX14, pubkeyR15; sC, sX, sR) || versig(pubkeyC16, pubkeyX17, pubkeyR18; sC, sX, sR) || versig(pubkeyC19, pubkeyX20, pubkeyR21; sC, sX, sR) || versig(pubkeyC22, pubkeyX23, pubkeyR24; sC, sX, sR) 
}

const sigCT128 : signature = _ 
const sigXT128 : signature = _ 
const sigRT128 : signature = _ 


transaction T128 { 
 input = [ T127@0: sigCT128 sigXT128 sigRT128 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT129 : signature = _ 
const sigXT129 : signature = _ 
const sigRT129 : signature = _ 


transaction T129 { 
 input = [ T128@0: sigCT129 sigXT129 sigRT129 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT130 : signature = _ 
const sigXT130 : signature = _ 
const sigRT130 : signature = _ 

transaction T130 { 
 input = [ T129@0:  sigCT130 sigXT130 sigRT130 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT131 : signature = _ 
const sigXT131 : signature = _ 
const sigRT131 : signature = _ 

transaction T131 { 
 input = [ T129@1:  sigCT131 sigXT131 sigRT131 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT132 : signature = _ 
const sigXT132 : signature = _ 
const sigRT132 : signature = _ 

transaction T132 { 
 input = [ T129@2:  sigCT132 sigXT132 sigRT132 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT133 : signature = _ 
const sigXT133 : signature = _ 
const sigRT133 : signature = _ 


transaction T133 { 
 input = [ T127@0: sigCT133 sigXT133 sigRT133 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT134 : signature = _ 
const sigXT134 : signature = _ 
const sigRT134 : signature = _ 


transaction T134 { 
 input = [ T133@0: sigCT134 sigXT134 sigRT134 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT135 : signature = _ 
const sigXT135 : signature = _ 
const sigRT135 : signature = _ 

transaction T135 { 
 input = [ T134@0:  sigCT135 sigXT135 sigRT135 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT136 : signature = _ 
const sigXT136 : signature = _ 
const sigRT136 : signature = _ 

transaction T136 { 
 input = [ T134@1:  sigCT136 sigXT136 sigRT136 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT137 : signature = _ 
const sigXT137 : signature = _ 
const sigRT137 : signature = _ 

transaction T137 { 
 input = [ T134@2:  sigCT137 sigXT137 sigRT137 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT138 : signature = _ 
const sigXT138 : signature = _ 
const sigRT138 : signature = _ 


transaction T138 { 
 input = [ T127@0: sigCT138 sigXT138 sigRT138 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC25, pubkeyX26, pubkeyR27; sC, sX, sR) 
}

const sigCT139 : signature = _ 
const sigXT139 : signature = _ 
const sigRT139 : signature = _ 


transaction T139 { 
 input = [ T138@0: sigCT139 sigXT139 sigRT139 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT140 : signature = _ 
const sigXT140 : signature = _ 
const sigRT140 : signature = _ 

transaction T140 { 
 input = [ T139@0:  sigCT140 sigXT140 sigRT140 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT141 : signature = _ 
const sigXT141 : signature = _ 
const sigRT141 : signature = _ 

transaction T141 { 
 input = [ T139@1:  sigCT141 sigXT141 sigRT141 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT142 : signature = _ 
const sigXT142 : signature = _ 
const sigRT142 : signature = _ 

transaction T142 { 
 input = [ T139@2:  sigCT142 sigXT142 sigRT142 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT143 : signature = _ 
const sigXT143 : signature = _ 
const sigRT143 : signature = _ 


transaction T143 { 
 input = [ T127@0: sigCT143 sigXT143 sigRT143 ] 
 output = 40 BTC : fun(StepSecret_C__LL_:string, StepSecret_R__LL_:string, StepSecret_X__LL_:string, sC, sX, sR) . (hash160(StepSecret_C__LL_) == hash:aewqr && size(StepSecret_C__LL_) >= 128 && versig(pubkeyC37, pubkeyX38, pubkeyR39; sC, sX, sR)) || (hash160(StepSecret_R__LL_) == hash:abadfa && size(StepSecret_R__LL_) >= 128 && versig(pubkeyC40, pubkeyX41, pubkeyR42; sC, sX, sR)) || (hash160(StepSecret_X__LL_) == hash:erqhehb && size(StepSecret_X__LL_) >= 128 && versig(pubkeyC43, pubkeyX44, pubkeyR45; sC, sX, sR)) || versig(pubkeyC46, pubkeyX47, pubkeyR48; sC, sX, sR) 
}

const sigCT144 : signature = _ 
const sigXT144 : signature = _ 
const sigRT144 : signature = _ 


transaction T144 { 
 input = [ T143@0: sigCT144 sigXT144 sigRT144 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT145 : signature = _ 
const sigXT145 : signature = _ 
const sigRT145 : signature = _ 


transaction T145 { 
 input = [ T144@0: sigCT145 sigXT145 sigRT145 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT146 : signature = _ 
const sigXT146 : signature = _ 
const sigRT146 : signature = _ 

transaction T146 { 
 input = [ T145@0:  sigCT146 sigXT146 sigRT146 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT147 : signature = _ 
const sigXT147 : signature = _ 
const sigRT147 : signature = _ 

transaction T147 { 
 input = [ T145@1:  sigCT147 sigXT147 sigRT147 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT148 : signature = _ 
const sigXT148 : signature = _ 
const sigRT148 : signature = _ 


transaction T148 { 
 input = [ T143@0: sigCT148 sigXT148 sigRT148 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT149 : signature = _ 
const sigXT149 : signature = _ 
const sigRT149 : signature = _ 


transaction T149 { 
 input = [ T148@0: sigCT149 sigXT149 sigRT149 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT150 : signature = _ 
const sigXT150 : signature = _ 
const sigRT150 : signature = _ 

transaction T150 { 
 input = [ T149@0:  sigCT150 sigXT150 sigRT150 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT151 : signature = _ 
const sigXT151 : signature = _ 
const sigRT151 : signature = _ 

transaction T151 { 
 input = [ T149@1:  sigCT151 sigXT151 sigRT151 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT152 : signature = _ 
const sigXT152 : signature = _ 
const sigRT152 : signature = _ 


transaction T152 { 
 input = [ T143@0: sigCT152 sigXT152 sigRT152 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT153 : signature = _ 
const sigXT153 : signature = _ 
const sigRT153 : signature = _ 


transaction T153 { 
 input = [ T152@0: sigCT153 sigXT153 sigRT153 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT154 : signature = _ 
const sigXT154 : signature = _ 
const sigRT154 : signature = _ 

transaction T154 { 
 input = [ T153@0:  sigCT154 sigXT154 sigRT154 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT155 : signature = _ 
const sigXT155 : signature = _ 
const sigRT155 : signature = _ 

transaction T155 { 
 input = [ T153@1:  sigCT155 sigXT155 sigRT155 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT156 : signature = _ 
const sigXT156 : signature = _ 
const sigRT156 : signature = _ 


transaction T156 { 
 input = [ T143@0: sigCT156 sigXT156 sigRT156 ] 
 output = 40 BTC : fun(StepSecret_C__LRL_:string, StepSecret_R__LRL_:string, StepSecret_X__LRL_:string, sC, sX, sR) . (hash160(StepSecret_C__LRL_) == hash:ytjkej && size(StepSecret_C__LRL_) >= 128 && versig(pubkeyC58, pubkeyX59, pubkeyR60; sC, sX, sR)) || (hash160(StepSecret_R__LRL_) == hash:asdfgery && size(StepSecret_R__LRL_) >= 128 && versig(pubkeyC61, pubkeyX62, pubkeyR63; sC, sX, sR)) || (hash160(StepSecret_X__LRL_) == hash:abagfer && size(StepSecret_X__LRL_) >= 128 && versig(pubkeyC64, pubkeyX65, pubkeyR66; sC, sX, sR)) || versig(pubkeyC67, pubkeyX68, pubkeyR69; sC, sX, sR) 
}

const sigCT157 : signature = _ 
const sigXT157 : signature = _ 
const sigRT157 : signature = _ 


transaction T157 { 
 input = [ T156@0: sigCT157 sigXT157 sigRT157 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT158 : signature = _ 
const sigXT158 : signature = _ 
const sigRT158 : signature = _ 


transaction T158 { 
 input = [ T157@0: sigCT158 sigXT158 sigRT158 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT159 : signature = _ 
const sigXT159 : signature = _ 
const sigRT159 : signature = _ 

transaction T159 { 
 input = [ T158@0:  sigCT159 sigXT159 sigRT159 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT160 : signature = _ 
const sigXT160 : signature = _ 
const sigRT160 : signature = _ 

transaction T160 { 
 input = [ T158@1:  sigCT160 sigXT160 sigRT160 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT161 : signature = _ 
const sigXT161 : signature = _ 
const sigRT161 : signature = _ 

transaction T161 { 
 input = [ T158@2:  sigCT161 sigXT161 sigRT161 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT162 : signature = _ 
const sigXT162 : signature = _ 
const sigRT162 : signature = _ 


transaction T162 { 
 input = [ T156@0: sigCT162 sigXT162 sigRT162 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT163 : signature = _ 
const sigXT163 : signature = _ 
const sigRT163 : signature = _ 


transaction T163 { 
 input = [ T162@0: sigCT163 sigXT163 sigRT163 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT164 : signature = _ 
const sigXT164 : signature = _ 
const sigRT164 : signature = _ 

transaction T164 { 
 input = [ T163@0:  sigCT164 sigXT164 sigRT164 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT165 : signature = _ 
const sigXT165 : signature = _ 
const sigRT165 : signature = _ 

transaction T165 { 
 input = [ T163@1:  sigCT165 sigXT165 sigRT165 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT166 : signature = _ 
const sigXT166 : signature = _ 
const sigRT166 : signature = _ 

transaction T166 { 
 input = [ T163@2:  sigCT166 sigXT166 sigRT166 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT167 : signature = _ 
const sigXT167 : signature = _ 
const sigRT167 : signature = _ 


transaction T167 { 
 input = [ T156@0: sigCT167 sigXT167 sigRT167 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC70, pubkeyX71, pubkeyR72; sC, sX, sR) 
}

const sigCT168 : signature = _ 
const sigXT168 : signature = _ 
const sigRT168 : signature = _ 


transaction T168 { 
 input = [ T167@0: sigCT168 sigXT168 sigRT168 ] 
 output = [ 10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT169 : signature = _ 
const sigXT169 : signature = _ 
const sigRT169 : signature = _ 

transaction T169 { 
 input = [ T168@0:  sigCT169 sigXT169 sigRT169 ] 
 output = 10 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT170 : signature = _ 
const sigXT170 : signature = _ 
const sigRT170 : signature = _ 

transaction T170 { 
 input = [ T168@1:  sigCT170 sigXT170 sigRT170 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT171 : signature = _ 
const sigXT171 : signature = _ 
const sigRT171 : signature = _ 

transaction T171 { 
 input = [ T168@2:  sigCT171 sigXT171 sigRT171 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT172 : signature = _ 
const sigXT172 : signature = _ 
const sigRT172 : signature = _ 


transaction T172 { 
 input = [ T156@0: sigCT172 sigXT172 sigRT172 ] 
 output = 40 BTC : fun(StepSecret_C__LRL_:string, StepSecret_R__LRL_:string, StepSecret_X__LRL_:string, sC, sX, sR) . (hash160(StepSecret_C__LRL_) == hash:ytjkej && size(StepSecret_C__LRL_) >= 128 && versig(pubkeyC73, pubkeyX74, pubkeyR75; sC, sX, sR)) || (hash160(StepSecret_R__LRL_) == hash:asdfgery && size(StepSecret_R__LRL_) >= 128 && versig(pubkeyC76, pubkeyX77, pubkeyR78; sC, sX, sR)) || (hash160(StepSecret_X__LRL_) == hash:abagfer && size(StepSecret_X__LRL_) >= 128 && versig(pubkeyC79, pubkeyX80, pubkeyR81; sC, sX, sR)) || versig(pubkeyC82, pubkeyX83, pubkeyR84; sC, sX, sR) 
}

const sigCT173 : signature = _ 
const sigXT173 : signature = _ 
const sigRT173 : signature = _ 


transaction T173 { 
 input = [ T172@0: sigCT173 sigXT173 sigRT173 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT174 : signature = _ 
const sigXT174 : signature = _ 
const sigRT174 : signature = _ 


transaction T174 { 
 input = [ T173@0: sigCT174 sigXT174 sigRT174 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT175 : signature = _ 
const sigXT175 : signature = _ 
const sigRT175 : signature = _ 

transaction T175 { 
 input = [ T174@0:  sigCT175 sigXT175 sigRT175 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT176 : signature = _ 
const sigXT176 : signature = _ 
const sigRT176 : signature = _ 

transaction T176 { 
 input = [ T174@1:  sigCT176 sigXT176 sigRT176 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT177 : signature = _ 
const sigXT177 : signature = _ 
const sigRT177 : signature = _ 


transaction T177 { 
 input = [ T172@0: sigCT177 sigXT177 sigRT177 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT178 : signature = _ 
const sigXT178 : signature = _ 
const sigRT178 : signature = _ 


transaction T178 { 
 input = [ T177@0: sigCT178 sigXT178 sigRT178 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT179 : signature = _ 
const sigXT179 : signature = _ 
const sigRT179 : signature = _ 

transaction T179 { 
 input = [ T178@0:  sigCT179 sigXT179 sigRT179 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT180 : signature = _ 
const sigXT180 : signature = _ 
const sigRT180 : signature = _ 

transaction T180 { 
 input = [ T178@1:  sigCT180 sigXT180 sigRT180 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT181 : signature = _ 
const sigXT181 : signature = _ 
const sigRT181 : signature = _ 


transaction T181 { 
 input = [ T172@0: sigCT181 sigXT181 sigRT181 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT182 : signature = _ 
const sigXT182 : signature = _ 
const sigRT182 : signature = _ 


transaction T182 { 
 input = [ T181@0: sigCT182 sigXT182 sigRT182 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT183 : signature = _ 
const sigXT183 : signature = _ 
const sigRT183 : signature = _ 

transaction T183 { 
 input = [ T182@0:  sigCT183 sigXT183 sigRT183 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT184 : signature = _ 
const sigXT184 : signature = _ 
const sigRT184 : signature = _ 

transaction T184 { 
 input = [ T182@1:  sigCT184 sigXT184 sigRT184 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT185 : signature = _ 
const sigXT185 : signature = _ 
const sigRT185 : signature = _ 


transaction T185 { 
 input = [ T172@0: sigCT185 sigXT185 sigRT185 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC85, pubkeyX86, pubkeyR87; sC, sX, sR) 
}

const sigCT186 : signature = _ 
const sigXT186 : signature = _ 
const sigRT186 : signature = _ 


transaction T186 { 
 input = [ T185@0: sigCT186 sigXT186 sigRT186 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT187 : signature = _ 
const sigXT187 : signature = _ 
const sigRT187 : signature = _ 

transaction T187 { 
 input = [ T186@0:  sigCT187 sigXT187 sigRT187 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT188 : signature = _ 
const sigXT188 : signature = _ 
const sigRT188 : signature = _ 

transaction T188 { 
 input = [ T186@1:  sigCT188 sigXT188 sigRT188 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT189 : signature = _ 
const sigXT189 : signature = _ 
const sigRT189 : signature = _ 

transaction T189 { 
 input = [ T186@2:  sigCT189 sigXT189 sigRT189 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT190 : signature = _ 
const sigXT190 : signature = _ 
const sigRT190 : signature = _ 


transaction T190 { 
 input = [ Tinit@0:0 0 0 0 0 0 sigCT190 sigXT190 sigRT190 ] 
 output = 40 BTC : fun(StepSecret_C__L_:string, StepSecret_R__L_:string, StepSecret_X__L_:string, sC, sX, sR) . (hash160(StepSecret_C__L_) == hash:a && size(StepSecret_C__L_) >= 128 && versig(pubkeyC88, pubkeyX89, pubkeyR90; sC, sX, sR)) || (hash160(StepSecret_R__L_) == hash:asdf && size(StepSecret_R__L_) >= 128 && versig(pubkeyC91, pubkeyX92, pubkeyR93; sC, sX, sR)) || (hash160(StepSecret_X__L_) == hash:gasdg && size(StepSecret_X__L_) >= 128 && versig(pubkeyC94, pubkeyX95, pubkeyR96; sC, sX, sR)) || versig(pubkeyC97, pubkeyX98, pubkeyR99; sC, sX, sR) 
}

const sigCT191 : signature = _ 
const sigXT191 : signature = _ 
const sigRT191 : signature = _ 


transaction T191 { 
 input = [ T190@0: sigCT191 sigXT191 sigRT191 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC49, pubkeyX50, pubkeyR51; sC, sX, sR) 
}

const sigCT192 : signature = _ 
const sigXT192 : signature = _ 
const sigRT192 : signature = _ 


transaction T192 { 
 input = [ T191@0: sigCT192 sigXT192 sigRT192 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT193 : signature = _ 
const sigXT193 : signature = _ 
const sigRT193 : signature = _ 

transaction T193 { 
 input = [ T192@0:  sigCT193 sigXT193 sigRT193 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT194 : signature = _ 
const sigXT194 : signature = _ 
const sigRT194 : signature = _ 

transaction T194 { 
 input = [ T192@1:  sigCT194 sigXT194 sigRT194 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT195 : signature = _ 
const sigXT195 : signature = _ 
const sigRT195 : signature = _ 


transaction T195 { 
 input = [ T190@0: sigCT195 sigXT195 sigRT195 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC52, pubkeyX53, pubkeyR54; sC, sX, sR) 
}

const sigCT196 : signature = _ 
const sigXT196 : signature = _ 
const sigRT196 : signature = _ 


transaction T196 { 
 input = [ T195@0: sigCT196 sigXT196 sigRT196 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT197 : signature = _ 
const sigXT197 : signature = _ 
const sigRT197 : signature = _ 

transaction T197 { 
 input = [ T196@0:  sigCT197 sigXT197 sigRT197 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT198 : signature = _ 
const sigXT198 : signature = _ 
const sigRT198 : signature = _ 

transaction T198 { 
 input = [ T196@1:  sigCT198 sigXT198 sigRT198 ] 
 output = 20 BTC : fun(x) . versig(pubkeyX; x) 
 
}

const sigCT199 : signature = _ 
const sigXT199 : signature = _ 
const sigRT199 : signature = _ 


transaction T199 { 
 input = [ T190@0: sigCT199 sigXT199 sigRT199 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC55, pubkeyX56, pubkeyR57; sC, sX, sR) 
}

const sigCT200 : signature = _ 
const sigXT200 : signature = _ 
const sigRT200 : signature = _ 


transaction T200 { 
 input = [ T199@0: sigCT200 sigXT200 sigRT200 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR))) ] 
}

const sigCT201 : signature = _ 
const sigXT201 : signature = _ 
const sigRT201 : signature = _ 

transaction T201 { 
 input = [ T200@0:  sigCT201 sigXT201 sigRT201 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT202 : signature = _ 
const sigXT202 : signature = _ 
const sigRT202 : signature = _ 

transaction T202 { 
 input = [ T200@1:  sigCT202 sigXT202 sigRT202 ] 
 output = 20 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT203 : signature = _ 
const sigXT203 : signature = _ 
const sigRT203 : signature = _ 


transaction T203 { 
 input = [ T190@0: sigCT203 sigXT203 sigRT203 ] 
 output = 40 BTC : fun(sC, sX, sR) . versig(pubkeyC85, pubkeyX86, pubkeyR87; sC, sX, sR) 
}

const sigCT204 : signature = _ 
const sigXT204 : signature = _ 
const sigRT204 : signature = _ 


transaction T204 { 
 input = [ T203@0: sigCT204 sigXT204 sigRT204 ] 
 output = [ 20 BTC : fun(sC, sX, sR) . ((versig(pubkeyC28, pubkeyX29, pubkeyR30; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC31, pubkeyX32, pubkeyR33; sC, sX, sR)));
	10 BTC : fun(sC, sX, sR) . ((versig(pubkeyC34, pubkeyX35, pubkeyR36; sC, sX, sR))) ] 
}

const sigCT205 : signature = _ 
const sigXT205 : signature = _ 
const sigRT205 : signature = _ 

transaction T205 { 
 input = [ T204@0:  sigCT205 sigXT205 sigRT205 ] 
 output = 20 BTC : fun(x) . versig(pubkeyC; x) 
 
}

const sigCT206 : signature = _ 
const sigXT206 : signature = _ 
const sigRT206 : signature = _ 

transaction T206 { 
 input = [ T204@1:  sigCT206 sigXT206 sigRT206 ] 
 output = 10 BTC : fun(x) . versig(pubkeyR; x) 
 
}

const sigCT207 : signature = _ 
const sigXT207 : signature = _ 
const sigRT207 : signature = _ 

transaction T207 { 
 input = [ T204@2:  sigCT207 sigXT207 sigRT207 ] 
 output = 10 BTC : fun(x) . versig(pubkeyX; x) 
 
}

> 

==> codeEvaluation/transactions_loan.txt <==
Welcome to DrRacket, version 8.6 [cs].
Language: bitml, with debugging; memory limit: 1024 MB.
\\Compilation time: 13000.0 ms

const pubkeyL77 = pubkey:pkL
const pubkeyB90 = pubkey:pkB
const pubkeyB162 = pubkey:pkB
const pubkeyM88 = pubkey:pkM
const pubkeyM4 = pubkey:pkM
const pubkeyM154 = pubkey:pkM
const pubkeyM46 = pubkey:pkM
const pubkeyM55 = pubkey:pkM
const pubkeyM94 = pubkey:pkM
const pubkeyL26 = pubkey:pkL
const pubkeyB141 = pubkey:pkB
const pubkeyM148 = pubkey:pkM
const pubkeyL101 = pubkey:pkL
const pubkeyB78 = pubkey:pkB
const pubkeyM70 = pubkey:pkM
const pubkeyB117 = pubkey:pkB
const pubkeyL80 = pubkey:pkL
const pubkeyM145 = pubkey:pkM
const pubkeyL89 = pubkey:pkL
const pubkeyM64 = pubkey:pkM
const pubkeyB87 = pubkey:pkB
const pubkeyL68 = pubkey:pkL
const pubkeyL29 = pubkey:pkL
const pubkeyB114 = pubkey:pkB
const pubkeyB42 = pubkey:pkB
const pubkeyB165 = pubkey:pkB
const pubkeyB93 = pubkey:pkB
const pubkeyL50 = pubkey:pkL
const pubkeyL86 = pubkey:pkL
const pubkeyB36 = pubkey:pkB
const pubkeyM106 = pubkey:pkM
const pubkeyB3 = pubkey:pkB
const pubkeyL146 = pubkey:pkL
const pubkeyM73 = pubkey:pkM
const pubkeyM52 = pubkey:pkM
const pubkeyL5 = pubkey:pkL
const pubkeyL53 = pubkey:pkL
const pubkeyB150 = pubkey:pkB
const pubkeyM13 = pubkey:pkM
const pubkeyL113 = pubkey:pkL
const pubkeyL62 = pubkey:pkL
const pubkeyL122 = pubkey:pkL
const pubkeyL17 = pubkey:pkL
const pubkeyB81 = pubkey:pkB
const pubkeyM115 = pubkey:pkM
const pubkeyM10 = pubkey:pkM
const pubkeyB135 = pubkey:pkB
const pubkeyL83 = pubkey:pkL
const pubkeyB132 = pubkey:pkB
const pubkeyL140 = pubkey:pkL
const pubkeyL95 = pubkey:pkL
const pubkeyL44 = pubkey:pkL
const pubkeyB66 = pubkey:pkB
const pubkeyB156 = pubkey:pkB
const pubkeyB39 = pubkey:pkB
const pubkeyB159 = pubkey:pkB
const pubkeyM58 = pubkey:pkM
const pubkeyM28 = pubkey:pkM
const pubkeyL137 = pubkey:pkL
const pubkeyM112 = pubkey:pkM
const pubkeyB96 = pubkey:pkB
const pubkeyB60 = pubkey:pkB
const pubkeyL107 = pubkey:pkL
const pubkeyL23 = pubkey:pkL
const pubkeyM127 = pubkey:pkM
const pubkeyM133 = pubkey:pkM
const pubkeyB21 = pubkey:pkB
const pubkeyL2 = pubkey:pkL
const pubkeyB33 = pubkey:pkB
const pubkeyB15 = pubkey:pkB
const pubkeyL128 = pubkey:pkL
const pubkeyL104 = pubkey:pkL
const pubkeyL155 = pubkey:pkL
const pubkeyB30 = pubkey:pkB
const pubkeyB75 = pubkey:pkB
const pubkeyL164 = pubkey:pkL
const pubkeyM40 = pubkey:pkM
const pubkeyB99 = pubkey:pkB
const pubkeyB48 = pubkey:pkB
const pubkeyB102 = pubkey:pkB
const pubkeyB138 = pubkey:pkB
const pubkeyB72 = pubkey:pkB
const pubkeyB24 = pubkey:pkB
const pubkeyL98 = pubkey:pkL
const pubkeyM118 = pubkey:pkM
const pubkeyM19 = pubkey:pkM
const pubkeyM25 = pubkey:pkM
const pubkeyB45 = pubkey:pkB
const pubkeyB105 = pubkey:pkB
const pubkeyB84 = pubkey:pkB
const pubkeyL125 = pubkey:pkL
const pubkeyL71 = pubkey:pkL
const pubkeyB6 = pubkey:pkB
const pubkeyB51 = pubkey:pkB
const pubkeyL59 = pubkey:pkL
const pubkeyB126 = pubkey:pkB
const pubkeyB57 = pubkey:pkB
const pubkeyL134 = pubkey:pkL
const pubkeyB147 = pubkey:pkB
const pubkeyL35 = pubkey:pkL
const pubkeyM79 = pubkey:pkM
const pubkeyL8 = pubkey:pkL
const pubkeyB63 = pubkey:pkB
const pubkeyM16 = pubkey:pkM
const pubkeyL41 = pubkey:pkL
const pubkeyM61 = pubkey:pkM
const pubkeyL20 = pubkey:pkL
const pubkeyB54 = pubkey:pkB
const pubkeyL116 = pubkey:pkL
const pubkeyB27 = pubkey:pkB
const pubkeyB111 = pubkey:pkB
const pubkeyM121 = pubkey:pkM
const pubkeyB108 = pubkey:pkB
const pubkeyB18 = pubkey:pkB
const pubkeyB129 = pubkey:pkB
const pubkeyM76 = pubkey:pkM
const pubkeyL47 = pubkey:pkL
const pubkeyM109 = pubkey:pkM
const pubkeyL56 = pubkey:pkL
const pubkeyM97 = pubkey:pkM
const pubkeyM160 = pubkey:pkM
const pubkeyB69 = pubkey:pkB
const pubkeyL92 = pubkey:pkL
const pubkeyL149 = pubkey:pkL
const pubkeyM1 = pubkey:pkM
const pubkeyM34 = pubkey:pkM
const pubkeyM82 = pubkey:pkM
const pubkeyL158 = pubkey:pkL
const pubkeyM37 = pubkey:pkM
const pubkeyL161 = pubkey:pkL
const pubkeyM85 = pubkey:pkM
const pubkeyB12 = pubkey:pkB
const pubkeyL38 = pubkey:pkL
const pubkeyL152 = pubkey:pkL
const pubkeyL119 = pubkey:pkL
const pubkeyL131 = pubkey:pkL
const pubkeyM31 = pubkey:pkM
const pubkeyL143 = pubkey:pkL
const pubkeyM142 = pubkey:pkM
const pubkeyM157 = pubkey:pkM
const pubkeyL11 = pubkey:pkL
const pubkeyL65 = pubkey:pkL
const pubkeyL14 = pubkey:pkL
const pubkeyM91 = pubkey:pkM
const pubkeyL110 = pubkey:pkL
const pubkeyM103 = pubkey:pkM
const pubkeyB153 = pubkey:pkB
const pubkeyM67 = pubkey:pkM
const pubkeyL74 = pubkey:pkL
const pubkeyM151 = pubkey:pkM
const pubkeyB123 = pubkey:pkB
const pubkeyL32 = pubkey:pkL
const pubkeyM49 = pubkey:pkM
const pubkeyM163 = pubkey:pkM
const pubkeyB120 = pubkey:pkB
const pubkeyM130 = pubkey:pkM
const pubkeyM136 = pubkey:pkM
const pubkeyM7 = pubkey:pkM
const pubkeyB144 = pubkey:pkB
const pubkeyB9 = pubkey:pkB
const pubkeyM100 = pubkey:pkM
const pubkeyM43 = pubkey:pkM
const pubkeyM139 = pubkey:pkM
const pubkeyM124 = pubkey:pkM
const pubkeyM22 = pubkey:pkM

const sec_StepSecret_B__L_ = _ //add value of secret StepSecret_B__L_
const sec_StepSecret_L__L_ = _ //add value of secret StepSecret_L__L_
const sec_StepSecret_M__L_ = _ //add value of secret StepSecret_M__L_
const sec_StepSecret_B__LL_ = _ //add value of secret StepSecret_B__LL_
const sec_StepSecret_L__LL_ = _ //add value of secret StepSecret_L__LL_
const sec_StepSecret_M__LL_ = _ //add value of secret StepSecret_M__LL_
const sec_StepSecret_B__LLL_1 = _ //add value of secret StepSecret_B__LLL_1
const sec_StepSecret_L__LLL_1 = _ //add value of secret StepSecret_L__LLL_1
const sec_StepSecret_M__LLL_1 = _ //add value of secret StepSecret_M__LLL_1
const sec_StepSecret_B__LLLL_11 = _ //add value of secret StepSecret_B__LLLL_11
const sec_StepSecret_L__LLLL_11 = _ //add value of secret StepSecret_L__LLLL_11
const sec_StepSecret_M__LLLL_11 = _ //add value of secret StepSecret_M__LLLL_11
const sec_StepSecret_B__LLLLL_111 = _ //add value of secret StepSecret_B__LLLLL_111
const sec_StepSecret_L__LLLLL_111 = _ //add value of secret StepSecret_L__LLLLL_111
const sec_StepSecret_M__LLLLL_111 = _ //add value of secret StepSecret_M__LLLLL_111
const sec_StartSecret_B = _ //add value of secret StartSecret_B
const sec_StartSecret_L = _ //add value of secret StartSecret_L
const sec_StartSecret_M = _ //add value of secret StartSecret_M
const pubkeyM = pubkey:pkM
const pubkeyL = pubkey:pkL
const pubkeyB = pubkey:pkB

const sigM0 : signature = _ //add signature for output M_deposit_Dogecoin
const sigL1 : signature = _ //add signature for output L_deposit_Dogecoin
const sigB2 : signature = _ //add signature for output B_deposit_Dogecoin

transaction Tinit { 
 input = [ M_deposit_Dogecoin:sigM0; L_deposit_Dogecoin:sigL1; B_deposit_Dogecoin:sigB2;  ] 
 output = 120 BTC : fun(StepSecret_B__L_:string, StartSecret_B:string, StartSecret_L:string, StartSecret_M:string, StepSecret_L__L_:string, StepSecret_M__L_:string, sM, sL, sB) . (( (hash160(StepSecret_B__L_) == hash:asdf && size(StepSecret_B__L_) >= 128 && hash160(StartSecret_B) == hash:asgdtwq && size(StartSecret_B) >= 128 && hash160(StartSecret_L) == hash:asdfqrty && size(StartSecret_L) >= 128 && hash160(StartSecret_M) == hash:asdftq && size(StartSecret_M) >= 128 && versig(pubkeyM1, pubkeyL2, pubkeyB3; sM, sL, sB)) ||
 (hash160(StepSecret_L__L_) == hash:aaaa && size(StepSecret_L__L_) >= 128 && hash160(StartSecret_B) == hash:asgdtwq && size(StartSecret_B) >= 128 && hash160(StartSecret_L) == hash:asdfqrty && size(StartSecret_L) >= 128 && hash160(StartSecret_M) == hash:asdftq && size(StartSecret_M) >= 128 && versig(pubkeyM4, pubkeyL5, pubkeyB6; sM, sL, sB)) ||
 (hash160(StepSecret_M__L_) == hash:bbasdf && size(StepSecret_M__L_) >= 128 && hash160(StartSecret_B) == hash:asgdtwq && size(StartSecret_B) >= 128 && hash160(StartSecret_L) == hash:asdfqrty && size(StartSecret_L) >= 128 && hash160(StartSecret_M) == hash:asdftq && size(StartSecret_M) >= 128 && versig(pubkeyM7, pubkeyL8, pubkeyB9; sM, sL, sB)) ||
 versig(pubkeyM10, pubkeyL11, pubkeyB12; sM, sL, sB) )) 
}

const sigMT1 : signature = _ 
const sigLT1 : signature = _ 
const sigBT1 : signature = _ 


transaction T1 { 
 input = [ Tinit@0:sec_StepSecret_B__L_ sec_StartSecret_B sec_StartSecret_L sec_StartSecret_M 0 0 sigMT1 sigLT1 sigBT1 ] 
 output = 120 BTC : fun(StepSecret_B__LL_:string, StepSecret_L__LL_:string, StepSecret_M__LL_:string, sM, sL, sB) . (hash160(StepSecret_B__LL_) == hash:asdfeqrt && size(StepSecret_B__LL_) >= 128 && versig(pubkeyM13, pubkeyL14, pubkeyB15; sM, sL, sB)) || (hash160(StepSecret_L__LL_) == hash:qwerqweas && size(StepSecret_L__LL_) >= 128 && versig(pubkeyM16, pubkeyL17, pubkeyB18; sM, sL, sB)) || (hash160(StepSecret_M__LL_) == hash:qwerqt && size(StepSecret_M__LL_) >= 128 && versig(pubkeyM19, pubkeyL20, pubkeyB21; sM, sL, sB)) || versig(pubkeyM22, pubkeyL23, pubkeyB24; sM, sL, sB) 
}

const sigMT2 : signature = _ 
const sigLT2 : signature = _ 
const sigBT2 : signature = _ 


transaction T2 { 
 input = [ T1@0: sigMT2 sigLT2 sigBT2 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT3 : signature = _ 
const sigLT3 : signature = _ 
const sigBT3 : signature = _ 


transaction T3 { 
 input = [ T2@0: sigMT3 sigLT3 sigBT3 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT4 : signature = _ 
const sigLT4 : signature = _ 
const sigBT4 : signature = _ 


transaction T4 { 
 input = [ T3@0: sigMT4 sigLT4 sigBT4 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT5 : signature = _ 
const sigLT5 : signature = _ 
const sigBT5 : signature = _ 

transaction T5 { 
 input = [ T4@0:  sigMT5 sigLT5 sigBT5 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT6 : signature = _ 
const sigLT6 : signature = _ 
const sigBT6 : signature = _ 

transaction T6 { 
 input = [ T4@1:  sigMT6 sigLT6 sigBT6 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT7 : signature = _ 
const sigLT7 : signature = _ 
const sigBT7 : signature = _ 

transaction T7 { 
 input = [ T4@2:  sigMT7 sigLT7 sigBT7 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT8 : signature = _ 
const sigLT8 : signature = _ 
const sigBT8 : signature = _ 


transaction T8 { 
 input = [ T3@1:sec_StepSecret_B__LLL_1 sigMT8 sigLT8 sigBT8 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT9 : signature = _ 
const sigLT9 : signature = _ 
const sigBT9 : signature = _ 


transaction T9 { 
 input = [ T8@0: sigMT9 sigLT9 sigBT9 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT10 : signature = _ 
const sigLT10 : signature = _ 
const sigBT10 : signature = _ 


transaction T10 { 
 input = [ T9@0: sigMT10 sigLT10 sigBT10 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT11 : signature = _ 
const sigLT11 : signature = _ 
const sigBT11 : signature = _ 

transaction T11 { 
 input = [ T10@0:  sigMT11 sigLT11 sigBT11 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT12 : signature = _ 
const sigLT12 : signature = _ 
const sigBT12 : signature = _ 

transaction T12 { 
 input = [ T10@1:  sigMT12 sigLT12 sigBT12 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT13 : signature = _ 
const sigLT13 : signature = _ 
const sigBT13 : signature = _ 

transaction T13 { 
 input = [ T10@2:  sigMT13 sigLT13 sigBT13 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT14 : signature = _ 
const sigLT14 : signature = _ 
const sigBT14 : signature = _ 


transaction T14 { 
 input = [ T9@1:sec_StepSecret_B__LLLL_11 sigMT14 sigLT14 sigBT14 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT15 : signature = _ 
const sigLT15 : signature = _ 
const sigBT15 : signature = _ 


transaction T15 { 
 input = [ T14@0: sigMT15 sigLT15 sigBT15 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT16 : signature = _ 
const sigLT16 : signature = _ 
const sigBT16 : signature = _ 


transaction T16 { 
 input = [ T15@0: sigMT16 sigLT16 sigBT16 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT17 : signature = _ 
const sigLT17 : signature = _ 
const sigBT17 : signature = _ 

transaction T17 { 
 input = [ T16@0:  sigMT17 sigLT17 sigBT17 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT18 : signature = _ 
const sigLT18 : signature = _ 
const sigBT18 : signature = _ 

transaction T18 { 
 input = [ T16@1:  sigMT18 sigLT18 sigBT18 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT19 : signature = _ 
const sigLT19 : signature = _ 
const sigBT19 : signature = _ 

transaction T19 { 
 input = [ T16@2:  sigMT19 sigLT19 sigBT19 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT20 : signature = _ 
const sigLT20 : signature = _ 
const sigBT20 : signature = _ 


transaction T20 { 
 input = [ T15@1:sec_StepSecret_B__LLLLL_111 sigMT20 sigLT20 sigBT20 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT21 : signature = _ 
const sigLT21 : signature = _ 
const sigBT21 : signature = _ 


transaction T21 { 
 input = [ T20@0: sigMT21 sigLT21 sigBT21 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT22 : signature = _ 
const sigLT22 : signature = _ 
const sigBT22 : signature = _ 

transaction T22 { 
 input = [ T21@0:  sigMT22 sigLT22 sigBT22 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT23 : signature = _ 
const sigLT23 : signature = _ 
const sigBT23 : signature = _ 

transaction T23 { 
 input = [ T21@1:  sigMT23 sigLT23 sigBT23 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT24 : signature = _ 
const sigLT24 : signature = _ 
const sigBT24 : signature = _ 

transaction T24 { 
 input = [ T21@2:  sigMT24 sigLT24 sigBT24 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT25 : signature = _ 
const sigLT25 : signature = _ 
const sigBT25 : signature = _ 


transaction T25 { 
 input = [ T15@1:sec_StepSecret_L__LLLLL_111 sigMT25 sigLT25 sigBT25 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT26 : signature = _ 
const sigLT26 : signature = _ 
const sigBT26 : signature = _ 


transaction T26 { 
 input = [ T25@0: sigMT26 sigLT26 sigBT26 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT27 : signature = _ 
const sigLT27 : signature = _ 
const sigBT27 : signature = _ 

transaction T27 { 
 input = [ T26@0:  sigMT27 sigLT27 sigBT27 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT28 : signature = _ 
const sigLT28 : signature = _ 
const sigBT28 : signature = _ 

transaction T28 { 
 input = [ T26@1:  sigMT28 sigLT28 sigBT28 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT29 : signature = _ 
const sigLT29 : signature = _ 
const sigBT29 : signature = _ 

transaction T29 { 
 input = [ T26@2:  sigMT29 sigLT29 sigBT29 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT30 : signature = _ 
const sigLT30 : signature = _ 
const sigBT30 : signature = _ 


transaction T30 { 
 input = [ T15@1:sec_StepSecret_M__LLLLL_111 sigMT30 sigLT30 sigBT30 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT31 : signature = _ 
const sigLT31 : signature = _ 
const sigBT31 : signature = _ 


transaction T31 { 
 input = [ T30@0: sigMT31 sigLT31 sigBT31 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT32 : signature = _ 
const sigLT32 : signature = _ 
const sigBT32 : signature = _ 

transaction T32 { 
 input = [ T31@0:  sigMT32 sigLT32 sigBT32 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT33 : signature = _ 
const sigLT33 : signature = _ 
const sigBT33 : signature = _ 

transaction T33 { 
 input = [ T31@1:  sigMT33 sigLT33 sigBT33 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT34 : signature = _ 
const sigLT34 : signature = _ 
const sigBT34 : signature = _ 

transaction T34 { 
 input = [ T31@2:  sigMT34 sigLT34 sigBT34 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT35 : signature = _ 
const sigLT35 : signature = _ 
const sigBT35 : signature = _ 


transaction T35 { 
 input = [ T15@1: sigMT35 sigLT35 sigBT35 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT36 : signature = _ 
const sigLT36 : signature = _ 
const sigBT36 : signature = _ 


transaction T36 { 
 input = [ T35@0: sigMT36 sigLT36 sigBT36 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT37 : signature = _ 
const sigLT37 : signature = _ 
const sigBT37 : signature = _ 


transaction T37 { 
 input = [ T36@0: sigMT37 sigLT37 sigBT37 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT38 : signature = _ 
const sigLT38 : signature = _ 
const sigBT38 : signature = _ 

transaction T38 { 
 input = [ T37@0:  sigMT38 sigLT38 sigBT38 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT39 : signature = _ 
const sigLT39 : signature = _ 
const sigBT39 : signature = _ 

transaction T39 { 
 input = [ T37@1:  sigMT39 sigLT39 sigBT39 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT40 : signature = _ 
const sigLT40 : signature = _ 
const sigBT40 : signature = _ 


transaction T40 { 
 input = [ T35@0: sigMT40 sigLT40 sigBT40 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT41 : signature = _ 
const sigLT41 : signature = _ 
const sigBT41 : signature = _ 


transaction T41 { 
 input = [ T40@0: sigMT41 sigLT41 sigBT41 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT42 : signature = _ 
const sigLT42 : signature = _ 
const sigBT42 : signature = _ 

transaction T42 { 
 input = [ T41@0:  sigMT42 sigLT42 sigBT42 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT43 : signature = _ 
const sigLT43 : signature = _ 
const sigBT43 : signature = _ 

transaction T43 { 
 input = [ T41@1:  sigMT43 sigLT43 sigBT43 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT44 : signature = _ 
const sigLT44 : signature = _ 
const sigBT44 : signature = _ 


transaction T44 { 
 input = [ T35@0: sigMT44 sigLT44 sigBT44 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT45 : signature = _ 
const sigLT45 : signature = _ 
const sigBT45 : signature = _ 


transaction T45 { 
 input = [ T44@0: sigMT45 sigLT45 sigBT45 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT46 : signature = _ 
const sigLT46 : signature = _ 
const sigBT46 : signature = _ 

transaction T46 { 
 input = [ T45@0:  sigMT46 sigLT46 sigBT46 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT47 : signature = _ 
const sigLT47 : signature = _ 
const sigBT47 : signature = _ 

transaction T47 { 
 input = [ T45@1:  sigMT47 sigLT47 sigBT47 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT48 : signature = _ 
const sigLT48 : signature = _ 
const sigBT48 : signature = _ 


transaction T48 { 
 input = [ T35@0: sigMT48 sigLT48 sigBT48 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT49 : signature = _ 
const sigLT49 : signature = _ 
const sigBT49 : signature = _ 


transaction T49 { 
 input = [ T48@0: sigMT49 sigLT49 sigBT49 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT50 : signature = _ 
const sigLT50 : signature = _ 
const sigBT50 : signature = _ 

transaction T50 { 
 input = [ T49@0:  sigMT50 sigLT50 sigBT50 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT51 : signature = _ 
const sigLT51 : signature = _ 
const sigBT51 : signature = _ 

transaction T51 { 
 input = [ T49@1:  sigMT51 sigLT51 sigBT51 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT52 : signature = _ 
const sigLT52 : signature = _ 
const sigBT52 : signature = _ 

transaction T52 { 
 input = [ T49@2:  sigMT52 sigLT52 sigBT52 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT53 : signature = _ 
const sigLT53 : signature = _ 
const sigBT53 : signature = _ 


transaction T53 { 
 input = [ T9@1:sec_StepSecret_L__LLLL_11 sigMT53 sigLT53 sigBT53 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT54 : signature = _ 
const sigLT54 : signature = _ 
const sigBT54 : signature = _ 


transaction T54 { 
 input = [ T53@0: sigMT54 sigLT54 sigBT54 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT55 : signature = _ 
const sigLT55 : signature = _ 
const sigBT55 : signature = _ 


transaction T55 { 
 input = [ T54@0: sigMT55 sigLT55 sigBT55 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT56 : signature = _ 
const sigLT56 : signature = _ 
const sigBT56 : signature = _ 

transaction T56 { 
 input = [ T55@0:  sigMT56 sigLT56 sigBT56 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT57 : signature = _ 
const sigLT57 : signature = _ 
const sigBT57 : signature = _ 

transaction T57 { 
 input = [ T55@1:  sigMT57 sigLT57 sigBT57 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT58 : signature = _ 
const sigLT58 : signature = _ 
const sigBT58 : signature = _ 

transaction T58 { 
 input = [ T55@2:  sigMT58 sigLT58 sigBT58 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT59 : signature = _ 
const sigLT59 : signature = _ 
const sigBT59 : signature = _ 


transaction T59 { 
 input = [ T54@1:sec_StepSecret_B__LLLLL_111 sigMT59 sigLT59 sigBT59 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT60 : signature = _ 
const sigLT60 : signature = _ 
const sigBT60 : signature = _ 


transaction T60 { 
 input = [ T59@0: sigMT60 sigLT60 sigBT60 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT61 : signature = _ 
const sigLT61 : signature = _ 
const sigBT61 : signature = _ 

transaction T61 { 
 input = [ T60@0:  sigMT61 sigLT61 sigBT61 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT62 : signature = _ 
const sigLT62 : signature = _ 
const sigBT62 : signature = _ 

transaction T62 { 
 input = [ T60@1:  sigMT62 sigLT62 sigBT62 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT63 : signature = _ 
const sigLT63 : signature = _ 
const sigBT63 : signature = _ 

transaction T63 { 
 input = [ T60@2:  sigMT63 sigLT63 sigBT63 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT64 : signature = _ 
const sigLT64 : signature = _ 
const sigBT64 : signature = _ 


transaction T64 { 
 input = [ T54@1:sec_StepSecret_L__LLLLL_111 sigMT64 sigLT64 sigBT64 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT65 : signature = _ 
const sigLT65 : signature = _ 
const sigBT65 : signature = _ 


transaction T65 { 
 input = [ T64@0: sigMT65 sigLT65 sigBT65 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT66 : signature = _ 
const sigLT66 : signature = _ 
const sigBT66 : signature = _ 

transaction T66 { 
 input = [ T65@0:  sigMT66 sigLT66 sigBT66 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT67 : signature = _ 
const sigLT67 : signature = _ 
const sigBT67 : signature = _ 

transaction T67 { 
 input = [ T65@1:  sigMT67 sigLT67 sigBT67 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT68 : signature = _ 
const sigLT68 : signature = _ 
const sigBT68 : signature = _ 

transaction T68 { 
 input = [ T65@2:  sigMT68 sigLT68 sigBT68 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT69 : signature = _ 
const sigLT69 : signature = _ 
const sigBT69 : signature = _ 


transaction T69 { 
 input = [ T54@1:sec_StepSecret_M__LLLLL_111 sigMT69 sigLT69 sigBT69 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT70 : signature = _ 
const sigLT70 : signature = _ 
const sigBT70 : signature = _ 


transaction T70 { 
 input = [ T69@0: sigMT70 sigLT70 sigBT70 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT71 : signature = _ 
const sigLT71 : signature = _ 
const sigBT71 : signature = _ 

transaction T71 { 
 input = [ T70@0:  sigMT71 sigLT71 sigBT71 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT72 : signature = _ 
const sigLT72 : signature = _ 
const sigBT72 : signature = _ 

transaction T72 { 
 input = [ T70@1:  sigMT72 sigLT72 sigBT72 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT73 : signature = _ 
const sigLT73 : signature = _ 
const sigBT73 : signature = _ 

transaction T73 { 
 input = [ T70@2:  sigMT73 sigLT73 sigBT73 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT74 : signature = _ 
const sigLT74 : signature = _ 
const sigBT74 : signature = _ 


transaction T74 { 
 input = [ T54@1: sigMT74 sigLT74 sigBT74 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT75 : signature = _ 
const sigLT75 : signature = _ 
const sigBT75 : signature = _ 


transaction T75 { 
 input = [ T74@0: sigMT75 sigLT75 sigBT75 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT76 : signature = _ 
const sigLT76 : signature = _ 
const sigBT76 : signature = _ 


transaction T76 { 
 input = [ T75@0: sigMT76 sigLT76 sigBT76 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT77 : signature = _ 
const sigLT77 : signature = _ 
const sigBT77 : signature = _ 

transaction T77 { 
 input = [ T76@0:  sigMT77 sigLT77 sigBT77 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT78 : signature = _ 
const sigLT78 : signature = _ 
const sigBT78 : signature = _ 

transaction T78 { 
 input = [ T76@1:  sigMT78 sigLT78 sigBT78 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT79 : signature = _ 
const sigLT79 : signature = _ 
const sigBT79 : signature = _ 


transaction T79 { 
 input = [ T74@0: sigMT79 sigLT79 sigBT79 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT80 : signature = _ 
const sigLT80 : signature = _ 
const sigBT80 : signature = _ 


transaction T80 { 
 input = [ T79@0: sigMT80 sigLT80 sigBT80 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT81 : signature = _ 
const sigLT81 : signature = _ 
const sigBT81 : signature = _ 

transaction T81 { 
 input = [ T80@0:  sigMT81 sigLT81 sigBT81 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT82 : signature = _ 
const sigLT82 : signature = _ 
const sigBT82 : signature = _ 

transaction T82 { 
 input = [ T80@1:  sigMT82 sigLT82 sigBT82 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT83 : signature = _ 
const sigLT83 : signature = _ 
const sigBT83 : signature = _ 


transaction T83 { 
 input = [ T74@0: sigMT83 sigLT83 sigBT83 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT84 : signature = _ 
const sigLT84 : signature = _ 
const sigBT84 : signature = _ 


transaction T84 { 
 input = [ T83@0: sigMT84 sigLT84 sigBT84 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT85 : signature = _ 
const sigLT85 : signature = _ 
const sigBT85 : signature = _ 

transaction T85 { 
 input = [ T84@0:  sigMT85 sigLT85 sigBT85 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT86 : signature = _ 
const sigLT86 : signature = _ 
const sigBT86 : signature = _ 

transaction T86 { 
 input = [ T84@1:  sigMT86 sigLT86 sigBT86 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT87 : signature = _ 
const sigLT87 : signature = _ 
const sigBT87 : signature = _ 


transaction T87 { 
 input = [ T74@0: sigMT87 sigLT87 sigBT87 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT88 : signature = _ 
const sigLT88 : signature = _ 
const sigBT88 : signature = _ 


transaction T88 { 
 input = [ T87@0: sigMT88 sigLT88 sigBT88 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT89 : signature = _ 
const sigLT89 : signature = _ 
const sigBT89 : signature = _ 

transaction T89 { 
 input = [ T88@0:  sigMT89 sigLT89 sigBT89 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT90 : signature = _ 
const sigLT90 : signature = _ 
const sigBT90 : signature = _ 

transaction T90 { 
 input = [ T88@1:  sigMT90 sigLT90 sigBT90 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT91 : signature = _ 
const sigLT91 : signature = _ 
const sigBT91 : signature = _ 

transaction T91 { 
 input = [ T88@2:  sigMT91 sigLT91 sigBT91 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT92 : signature = _ 
const sigLT92 : signature = _ 
const sigBT92 : signature = _ 


transaction T92 { 
 input = [ T9@1:sec_StepSecret_M__LLLL_11 sigMT92 sigLT92 sigBT92 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT93 : signature = _ 
const sigLT93 : signature = _ 
const sigBT93 : signature = _ 


transaction T93 { 
 input = [ T92@0: sigMT93 sigLT93 sigBT93 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT94 : signature = _ 
const sigLT94 : signature = _ 
const sigBT94 : signature = _ 


transaction T94 { 
 input = [ T93@0: sigMT94 sigLT94 sigBT94 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT95 : signature = _ 
const sigLT95 : signature = _ 
const sigBT95 : signature = _ 

transaction T95 { 
 input = [ T94@0:  sigMT95 sigLT95 sigBT95 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT96 : signature = _ 
const sigLT96 : signature = _ 
const sigBT96 : signature = _ 

transaction T96 { 
 input = [ T94@1:  sigMT96 sigLT96 sigBT96 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT97 : signature = _ 
const sigLT97 : signature = _ 
const sigBT97 : signature = _ 

transaction T97 { 
 input = [ T94@2:  sigMT97 sigLT97 sigBT97 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT98 : signature = _ 
const sigLT98 : signature = _ 
const sigBT98 : signature = _ 


transaction T98 { 
 input = [ T93@1:sec_StepSecret_B__LLLLL_111 sigMT98 sigLT98 sigBT98 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT99 : signature = _ 
const sigLT99 : signature = _ 
const sigBT99 : signature = _ 


transaction T99 { 
 input = [ T98@0: sigMT99 sigLT99 sigBT99 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT100 : signature = _ 
const sigLT100 : signature = _ 
const sigBT100 : signature = _ 

transaction T100 { 
 input = [ T99@0:  sigMT100 sigLT100 sigBT100 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT101 : signature = _ 
const sigLT101 : signature = _ 
const sigBT101 : signature = _ 

transaction T101 { 
 input = [ T99@1:  sigMT101 sigLT101 sigBT101 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT102 : signature = _ 
const sigLT102 : signature = _ 
const sigBT102 : signature = _ 

transaction T102 { 
 input = [ T99@2:  sigMT102 sigLT102 sigBT102 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT103 : signature = _ 
const sigLT103 : signature = _ 
const sigBT103 : signature = _ 


transaction T103 { 
 input = [ T93@1:sec_StepSecret_L__LLLLL_111 sigMT103 sigLT103 sigBT103 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT104 : signature = _ 
const sigLT104 : signature = _ 
const sigBT104 : signature = _ 


transaction T104 { 
 input = [ T103@0: sigMT104 sigLT104 sigBT104 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT105 : signature = _ 
const sigLT105 : signature = _ 
const sigBT105 : signature = _ 

transaction T105 { 
 input = [ T104@0:  sigMT105 sigLT105 sigBT105 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT106 : signature = _ 
const sigLT106 : signature = _ 
const sigBT106 : signature = _ 

transaction T106 { 
 input = [ T104@1:  sigMT106 sigLT106 sigBT106 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT107 : signature = _ 
const sigLT107 : signature = _ 
const sigBT107 : signature = _ 

transaction T107 { 
 input = [ T104@2:  sigMT107 sigLT107 sigBT107 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT108 : signature = _ 
const sigLT108 : signature = _ 
const sigBT108 : signature = _ 


transaction T108 { 
 input = [ T93@1:sec_StepSecret_M__LLLLL_111 sigMT108 sigLT108 sigBT108 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT109 : signature = _ 
const sigLT109 : signature = _ 
const sigBT109 : signature = _ 


transaction T109 { 
 input = [ T108@0: sigMT109 sigLT109 sigBT109 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT110 : signature = _ 
const sigLT110 : signature = _ 
const sigBT110 : signature = _ 

transaction T110 { 
 input = [ T109@0:  sigMT110 sigLT110 sigBT110 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT111 : signature = _ 
const sigLT111 : signature = _ 
const sigBT111 : signature = _ 

transaction T111 { 
 input = [ T109@1:  sigMT111 sigLT111 sigBT111 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT112 : signature = _ 
const sigLT112 : signature = _ 
const sigBT112 : signature = _ 

transaction T112 { 
 input = [ T109@2:  sigMT112 sigLT112 sigBT112 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT113 : signature = _ 
const sigLT113 : signature = _ 
const sigBT113 : signature = _ 


transaction T113 { 
 input = [ T93@1: sigMT113 sigLT113 sigBT113 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT114 : signature = _ 
const sigLT114 : signature = _ 
const sigBT114 : signature = _ 


transaction T114 { 
 input = [ T113@0: sigMT114 sigLT114 sigBT114 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT115 : signature = _ 
const sigLT115 : signature = _ 
const sigBT115 : signature = _ 


transaction T115 { 
 input = [ T114@0: sigMT115 sigLT115 sigBT115 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT116 : signature = _ 
const sigLT116 : signature = _ 
const sigBT116 : signature = _ 

transaction T116 { 
 input = [ T115@0:  sigMT116 sigLT116 sigBT116 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT117 : signature = _ 
const sigLT117 : signature = _ 
const sigBT117 : signature = _ 

transaction T117 { 
 input = [ T115@1:  sigMT117 sigLT117 sigBT117 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT118 : signature = _ 
const sigLT118 : signature = _ 
const sigBT118 : signature = _ 


transaction T118 { 
 input = [ T113@0: sigMT118 sigLT118 sigBT118 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT119 : signature = _ 
const sigLT119 : signature = _ 
const sigBT119 : signature = _ 


transaction T119 { 
 input = [ T118@0: sigMT119 sigLT119 sigBT119 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT120 : signature = _ 
const sigLT120 : signature = _ 
const sigBT120 : signature = _ 

transaction T120 { 
 input = [ T119@0:  sigMT120 sigLT120 sigBT120 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT121 : signature = _ 
const sigLT121 : signature = _ 
const sigBT121 : signature = _ 

transaction T121 { 
 input = [ T119@1:  sigMT121 sigLT121 sigBT121 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT122 : signature = _ 
const sigLT122 : signature = _ 
const sigBT122 : signature = _ 


transaction T122 { 
 input = [ T113@0: sigMT122 sigLT122 sigBT122 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT123 : signature = _ 
const sigLT123 : signature = _ 
const sigBT123 : signature = _ 


transaction T123 { 
 input = [ T122@0: sigMT123 sigLT123 sigBT123 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT124 : signature = _ 
const sigLT124 : signature = _ 
const sigBT124 : signature = _ 

transaction T124 { 
 input = [ T123@0:  sigMT124 sigLT124 sigBT124 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT125 : signature = _ 
const sigLT125 : signature = _ 
const sigBT125 : signature = _ 

transaction T125 { 
 input = [ T123@1:  sigMT125 sigLT125 sigBT125 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT126 : signature = _ 
const sigLT126 : signature = _ 
const sigBT126 : signature = _ 


transaction T126 { 
 input = [ T113@0: sigMT126 sigLT126 sigBT126 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT127 : signature = _ 
const sigLT127 : signature = _ 
const sigBT127 : signature = _ 


transaction T127 { 
 input = [ T126@0: sigMT127 sigLT127 sigBT127 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT128 : signature = _ 
const sigLT128 : signature = _ 
const sigBT128 : signature = _ 

transaction T128 { 
 input = [ T127@0:  sigMT128 sigLT128 sigBT128 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT129 : signature = _ 
const sigLT129 : signature = _ 
const sigBT129 : signature = _ 

transaction T129 { 
 input = [ T127@1:  sigMT129 sigLT129 sigBT129 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT130 : signature = _ 
const sigLT130 : signature = _ 
const sigBT130 : signature = _ 

transaction T130 { 
 input = [ T127@2:  sigMT130 sigLT130 sigBT130 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT131 : signature = _ 
const sigLT131 : signature = _ 
const sigBT131 : signature = _ 


transaction T131 { 
 input = [ T9@1: sigMT131 sigLT131 sigBT131 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT132 : signature = _ 
const sigLT132 : signature = _ 
const sigBT132 : signature = _ 


transaction T132 { 
 input = [ T131@0: sigMT132 sigLT132 sigBT132 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT133 : signature = _ 
const sigLT133 : signature = _ 
const sigBT133 : signature = _ 


transaction T133 { 
 input = [ T132@0: sigMT133 sigLT133 sigBT133 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT134 : signature = _ 
const sigLT134 : signature = _ 
const sigBT134 : signature = _ 

transaction T134 { 
 input = [ T133@0:  sigMT134 sigLT134 sigBT134 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT135 : signature = _ 
const sigLT135 : signature = _ 
const sigBT135 : signature = _ 

transaction T135 { 
 input = [ T133@1:  sigMT135 sigLT135 sigBT135 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT136 : signature = _ 
const sigLT136 : signature = _ 
const sigBT136 : signature = _ 


transaction T136 { 
 input = [ T131@0: sigMT136 sigLT136 sigBT136 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT137 : signature = _ 
const sigLT137 : signature = _ 
const sigBT137 : signature = _ 


transaction T137 { 
 input = [ T136@0: sigMT137 sigLT137 sigBT137 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT138 : signature = _ 
const sigLT138 : signature = _ 
const sigBT138 : signature = _ 

transaction T138 { 
 input = [ T137@0:  sigMT138 sigLT138 sigBT138 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT139 : signature = _ 
const sigLT139 : signature = _ 
const sigBT139 : signature = _ 

transaction T139 { 
 input = [ T137@1:  sigMT139 sigLT139 sigBT139 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT140 : signature = _ 
const sigLT140 : signature = _ 
const sigBT140 : signature = _ 


transaction T140 { 
 input = [ T131@0: sigMT140 sigLT140 sigBT140 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT141 : signature = _ 
const sigLT141 : signature = _ 
const sigBT141 : signature = _ 


transaction T141 { 
 input = [ T140@0: sigMT141 sigLT141 sigBT141 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT142 : signature = _ 
const sigLT142 : signature = _ 
const sigBT142 : signature = _ 

transaction T142 { 
 input = [ T141@0:  sigMT142 sigLT142 sigBT142 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT143 : signature = _ 
const sigLT143 : signature = _ 
const sigBT143 : signature = _ 

transaction T143 { 
 input = [ T141@1:  sigMT143 sigLT143 sigBT143 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT144 : signature = _ 
const sigLT144 : signature = _ 
const sigBT144 : signature = _ 


transaction T144 { 
 input = [ T131@0: sigMT144 sigLT144 sigBT144 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT145 : signature = _ 
const sigLT145 : signature = _ 
const sigBT145 : signature = _ 


transaction T145 { 
 input = [ T144@0: sigMT145 sigLT145 sigBT145 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT146 : signature = _ 
const sigLT146 : signature = _ 
const sigBT146 : signature = _ 

transaction T146 { 
 input = [ T145@0:  sigMT146 sigLT146 sigBT146 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT147 : signature = _ 
const sigLT147 : signature = _ 
const sigBT147 : signature = _ 

transaction T147 { 
 input = [ T145@1:  sigMT147 sigLT147 sigBT147 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT148 : signature = _ 
const sigLT148 : signature = _ 
const sigBT148 : signature = _ 

transaction T148 { 
 input = [ T145@2:  sigMT148 sigLT148 sigBT148 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT149 : signature = _ 
const sigLT149 : signature = _ 
const sigBT149 : signature = _ 


transaction T149 { 
 input = [ T3@1:sec_StepSecret_L__LLL_1 sigMT149 sigLT149 sigBT149 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT150 : signature = _ 
const sigLT150 : signature = _ 
const sigBT150 : signature = _ 


transaction T150 { 
 input = [ T149@0: sigMT150 sigLT150 sigBT150 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT151 : signature = _ 
const sigLT151 : signature = _ 
const sigBT151 : signature = _ 


transaction T151 { 
 input = [ T150@0: sigMT151 sigLT151 sigBT151 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT152 : signature = _ 
const sigLT152 : signature = _ 
const sigBT152 : signature = _ 

transaction T152 { 
 input = [ T151@0:  sigMT152 sigLT152 sigBT152 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT153 : signature = _ 
const sigLT153 : signature = _ 
const sigBT153 : signature = _ 

transaction T153 { 
 input = [ T151@1:  sigMT153 sigLT153 sigBT153 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT154 : signature = _ 
const sigLT154 : signature = _ 
const sigBT154 : signature = _ 

transaction T154 { 
 input = [ T151@2:  sigMT154 sigLT154 sigBT154 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT155 : signature = _ 
const sigLT155 : signature = _ 
const sigBT155 : signature = _ 


transaction T155 { 
 input = [ T150@1:sec_StepSecret_B__LLLL_11 sigMT155 sigLT155 sigBT155 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT156 : signature = _ 
const sigLT156 : signature = _ 
const sigBT156 : signature = _ 


transaction T156 { 
 input = [ T155@0: sigMT156 sigLT156 sigBT156 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT157 : signature = _ 
const sigLT157 : signature = _ 
const sigBT157 : signature = _ 


transaction T157 { 
 input = [ T156@0: sigMT157 sigLT157 sigBT157 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT158 : signature = _ 
const sigLT158 : signature = _ 
const sigBT158 : signature = _ 

transaction T158 { 
 input = [ T157@0:  sigMT158 sigLT158 sigBT158 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT159 : signature = _ 
const sigLT159 : signature = _ 
const sigBT159 : signature = _ 

transaction T159 { 
 input = [ T157@1:  sigMT159 sigLT159 sigBT159 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT160 : signature = _ 
const sigLT160 : signature = _ 
const sigBT160 : signature = _ 

transaction T160 { 
 input = [ T157@2:  sigMT160 sigLT160 sigBT160 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT161 : signature = _ 
const sigLT161 : signature = _ 
const sigBT161 : signature = _ 


transaction T161 { 
 input = [ T156@1:sec_StepSecret_B__LLLLL_111 sigMT161 sigLT161 sigBT161 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT162 : signature = _ 
const sigLT162 : signature = _ 
const sigBT162 : signature = _ 


transaction T162 { 
 input = [ T161@0: sigMT162 sigLT162 sigBT162 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT163 : signature = _ 
const sigLT163 : signature = _ 
const sigBT163 : signature = _ 

transaction T163 { 
 input = [ T162@0:  sigMT163 sigLT163 sigBT163 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT164 : signature = _ 
const sigLT164 : signature = _ 
const sigBT164 : signature = _ 

transaction T164 { 
 input = [ T162@1:  sigMT164 sigLT164 sigBT164 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT165 : signature = _ 
const sigLT165 : signature = _ 
const sigBT165 : signature = _ 

transaction T165 { 
 input = [ T162@2:  sigMT165 sigLT165 sigBT165 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT166 : signature = _ 
const sigLT166 : signature = _ 
const sigBT166 : signature = _ 


transaction T166 { 
 input = [ T156@1:sec_StepSecret_L__LLLLL_111 sigMT166 sigLT166 sigBT166 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT167 : signature = _ 
const sigLT167 : signature = _ 
const sigBT167 : signature = _ 


transaction T167 { 
 input = [ T166@0: sigMT167 sigLT167 sigBT167 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT168 : signature = _ 
const sigLT168 : signature = _ 
const sigBT168 : signature = _ 

transaction T168 { 
 input = [ T167@0:  sigMT168 sigLT168 sigBT168 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT169 : signature = _ 
const sigLT169 : signature = _ 
const sigBT169 : signature = _ 

transaction T169 { 
 input = [ T167@1:  sigMT169 sigLT169 sigBT169 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT170 : signature = _ 
const sigLT170 : signature = _ 
const sigBT170 : signature = _ 

transaction T170 { 
 input = [ T167@2:  sigMT170 sigLT170 sigBT170 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT171 : signature = _ 
const sigLT171 : signature = _ 
const sigBT171 : signature = _ 


transaction T171 { 
 input = [ T156@1:sec_StepSecret_M__LLLLL_111 sigMT171 sigLT171 sigBT171 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT172 : signature = _ 
const sigLT172 : signature = _ 
const sigBT172 : signature = _ 


transaction T172 { 
 input = [ T171@0: sigMT172 sigLT172 sigBT172 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT173 : signature = _ 
const sigLT173 : signature = _ 
const sigBT173 : signature = _ 

transaction T173 { 
 input = [ T172@0:  sigMT173 sigLT173 sigBT173 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT174 : signature = _ 
const sigLT174 : signature = _ 
const sigBT174 : signature = _ 

transaction T174 { 
 input = [ T172@1:  sigMT174 sigLT174 sigBT174 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT175 : signature = _ 
const sigLT175 : signature = _ 
const sigBT175 : signature = _ 

transaction T175 { 
 input = [ T172@2:  sigMT175 sigLT175 sigBT175 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT176 : signature = _ 
const sigLT176 : signature = _ 
const sigBT176 : signature = _ 


transaction T176 { 
 input = [ T156@1: sigMT176 sigLT176 sigBT176 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT177 : signature = _ 
const sigLT177 : signature = _ 
const sigBT177 : signature = _ 


transaction T177 { 
 input = [ T176@0: sigMT177 sigLT177 sigBT177 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT178 : signature = _ 
const sigLT178 : signature = _ 
const sigBT178 : signature = _ 


transaction T178 { 
 input = [ T177@0: sigMT178 sigLT178 sigBT178 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT179 : signature = _ 
const sigLT179 : signature = _ 
const sigBT179 : signature = _ 

transaction T179 { 
 input = [ T178@0:  sigMT179 sigLT179 sigBT179 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT180 : signature = _ 
const sigLT180 : signature = _ 
const sigBT180 : signature = _ 

transaction T180 { 
 input = [ T178@1:  sigMT180 sigLT180 sigBT180 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT181 : signature = _ 
const sigLT181 : signature = _ 
const sigBT181 : signature = _ 


transaction T181 { 
 input = [ T176@0: sigMT181 sigLT181 sigBT181 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT182 : signature = _ 
const sigLT182 : signature = _ 
const sigBT182 : signature = _ 


transaction T182 { 
 input = [ T181@0: sigMT182 sigLT182 sigBT182 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT183 : signature = _ 
const sigLT183 : signature = _ 
const sigBT183 : signature = _ 

transaction T183 { 
 input = [ T182@0:  sigMT183 sigLT183 sigBT183 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT184 : signature = _ 
const sigLT184 : signature = _ 
const sigBT184 : signature = _ 

transaction T184 { 
 input = [ T182@1:  sigMT184 sigLT184 sigBT184 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT185 : signature = _ 
const sigLT185 : signature = _ 
const sigBT185 : signature = _ 


transaction T185 { 
 input = [ T176@0: sigMT185 sigLT185 sigBT185 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT186 : signature = _ 
const sigLT186 : signature = _ 
const sigBT186 : signature = _ 


transaction T186 { 
 input = [ T185@0: sigMT186 sigLT186 sigBT186 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT187 : signature = _ 
const sigLT187 : signature = _ 
const sigBT187 : signature = _ 

transaction T187 { 
 input = [ T186@0:  sigMT187 sigLT187 sigBT187 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT188 : signature = _ 
const sigLT188 : signature = _ 
const sigBT188 : signature = _ 

transaction T188 { 
 input = [ T186@1:  sigMT188 sigLT188 sigBT188 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT189 : signature = _ 
const sigLT189 : signature = _ 
const sigBT189 : signature = _ 


transaction T189 { 
 input = [ T176@0: sigMT189 sigLT189 sigBT189 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT190 : signature = _ 
const sigLT190 : signature = _ 
const sigBT190 : signature = _ 


transaction T190 { 
 input = [ T189@0: sigMT190 sigLT190 sigBT190 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT191 : signature = _ 
const sigLT191 : signature = _ 
const sigBT191 : signature = _ 

transaction T191 { 
 input = [ T190@0:  sigMT191 sigLT191 sigBT191 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT192 : signature = _ 
const sigLT192 : signature = _ 
const sigBT192 : signature = _ 

transaction T192 { 
 input = [ T190@1:  sigMT192 sigLT192 sigBT192 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT193 : signature = _ 
const sigLT193 : signature = _ 
const sigBT193 : signature = _ 

transaction T193 { 
 input = [ T190@2:  sigMT193 sigLT193 sigBT193 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT194 : signature = _ 
const sigLT194 : signature = _ 
const sigBT194 : signature = _ 


transaction T194 { 
 input = [ T150@1:sec_StepSecret_L__LLLL_11 sigMT194 sigLT194 sigBT194 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT195 : signature = _ 
const sigLT195 : signature = _ 
const sigBT195 : signature = _ 


transaction T195 { 
 input = [ T194@0: sigMT195 sigLT195 sigBT195 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT196 : signature = _ 
const sigLT196 : signature = _ 
const sigBT196 : signature = _ 


transaction T196 { 
 input = [ T195@0: sigMT196 sigLT196 sigBT196 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT197 : signature = _ 
const sigLT197 : signature = _ 
const sigBT197 : signature = _ 

transaction T197 { 
 input = [ T196@0:  sigMT197 sigLT197 sigBT197 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT198 : signature = _ 
const sigLT198 : signature = _ 
const sigBT198 : signature = _ 

transaction T198 { 
 input = [ T196@1:  sigMT198 sigLT198 sigBT198 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT199 : signature = _ 
const sigLT199 : signature = _ 
const sigBT199 : signature = _ 

transaction T199 { 
 input = [ T196@2:  sigMT199 sigLT199 sigBT199 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT200 : signature = _ 
const sigLT200 : signature = _ 
const sigBT200 : signature = _ 


transaction T200 { 
 input = [ T195@1:sec_StepSecret_B__LLLLL_111 sigMT200 sigLT200 sigBT200 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT201 : signature = _ 
const sigLT201 : signature = _ 
const sigBT201 : signature = _ 


transaction T201 { 
 input = [ T200@0: sigMT201 sigLT201 sigBT201 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT202 : signature = _ 
const sigLT202 : signature = _ 
const sigBT202 : signature = _ 

transaction T202 { 
 input = [ T201@0:  sigMT202 sigLT202 sigBT202 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT203 : signature = _ 
const sigLT203 : signature = _ 
const sigBT203 : signature = _ 

transaction T203 { 
 input = [ T201@1:  sigMT203 sigLT203 sigBT203 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT204 : signature = _ 
const sigLT204 : signature = _ 
const sigBT204 : signature = _ 

transaction T204 { 
 input = [ T201@2:  sigMT204 sigLT204 sigBT204 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT205 : signature = _ 
const sigLT205 : signature = _ 
const sigBT205 : signature = _ 


transaction T205 { 
 input = [ T195@1:sec_StepSecret_L__LLLLL_111 sigMT205 sigLT205 sigBT205 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT206 : signature = _ 
const sigLT206 : signature = _ 
const sigBT206 : signature = _ 


transaction T206 { 
 input = [ T205@0: sigMT206 sigLT206 sigBT206 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT207 : signature = _ 
const sigLT207 : signature = _ 
const sigBT207 : signature = _ 

transaction T207 { 
 input = [ T206@0:  sigMT207 sigLT207 sigBT207 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT208 : signature = _ 
const sigLT208 : signature = _ 
const sigBT208 : signature = _ 

transaction T208 { 
 input = [ T206@1:  sigMT208 sigLT208 sigBT208 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT209 : signature = _ 
const sigLT209 : signature = _ 
const sigBT209 : signature = _ 

transaction T209 { 
 input = [ T206@2:  sigMT209 sigLT209 sigBT209 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT210 : signature = _ 
const sigLT210 : signature = _ 
const sigBT210 : signature = _ 


transaction T210 { 
 input = [ T195@1:sec_StepSecret_M__LLLLL_111 sigMT210 sigLT210 sigBT210 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT211 : signature = _ 
const sigLT211 : signature = _ 
const sigBT211 : signature = _ 


transaction T211 { 
 input = [ T210@0: sigMT211 sigLT211 sigBT211 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT212 : signature = _ 
const sigLT212 : signature = _ 
const sigBT212 : signature = _ 

transaction T212 { 
 input = [ T211@0:  sigMT212 sigLT212 sigBT212 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT213 : signature = _ 
const sigLT213 : signature = _ 
const sigBT213 : signature = _ 

transaction T213 { 
 input = [ T211@1:  sigMT213 sigLT213 sigBT213 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT214 : signature = _ 
const sigLT214 : signature = _ 
const sigBT214 : signature = _ 

transaction T214 { 
 input = [ T211@2:  sigMT214 sigLT214 sigBT214 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT215 : signature = _ 
const sigLT215 : signature = _ 
const sigBT215 : signature = _ 


transaction T215 { 
 input = [ T195@1: sigMT215 sigLT215 sigBT215 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT216 : signature = _ 
const sigLT216 : signature = _ 
const sigBT216 : signature = _ 


transaction T216 { 
 input = [ T215@0: sigMT216 sigLT216 sigBT216 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT217 : signature = _ 
const sigLT217 : signature = _ 
const sigBT217 : signature = _ 


transaction T217 { 
 input = [ T216@0: sigMT217 sigLT217 sigBT217 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT218 : signature = _ 
const sigLT218 : signature = _ 
const sigBT218 : signature = _ 

transaction T218 { 
 input = [ T217@0:  sigMT218 sigLT218 sigBT218 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT219 : signature = _ 
const sigLT219 : signature = _ 
const sigBT219 : signature = _ 

transaction T219 { 
 input = [ T217@1:  sigMT219 sigLT219 sigBT219 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT220 : signature = _ 
const sigLT220 : signature = _ 
const sigBT220 : signature = _ 


transaction T220 { 
 input = [ T215@0: sigMT220 sigLT220 sigBT220 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT221 : signature = _ 
const sigLT221 : signature = _ 
const sigBT221 : signature = _ 


transaction T221 { 
 input = [ T220@0: sigMT221 sigLT221 sigBT221 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT222 : signature = _ 
const sigLT222 : signature = _ 
const sigBT222 : signature = _ 

transaction T222 { 
 input = [ T221@0:  sigMT222 sigLT222 sigBT222 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT223 : signature = _ 
const sigLT223 : signature = _ 
const sigBT223 : signature = _ 

transaction T223 { 
 input = [ T221@1:  sigMT223 sigLT223 sigBT223 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT224 : signature = _ 
const sigLT224 : signature = _ 
const sigBT224 : signature = _ 


transaction T224 { 
 input = [ T215@0: sigMT224 sigLT224 sigBT224 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT225 : signature = _ 
const sigLT225 : signature = _ 
const sigBT225 : signature = _ 


transaction T225 { 
 input = [ T224@0: sigMT225 sigLT225 sigBT225 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT226 : signature = _ 
const sigLT226 : signature = _ 
const sigBT226 : signature = _ 

transaction T226 { 
 input = [ T225@0:  sigMT226 sigLT226 sigBT226 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT227 : signature = _ 
const sigLT227 : signature = _ 
const sigBT227 : signature = _ 

transaction T227 { 
 input = [ T225@1:  sigMT227 sigLT227 sigBT227 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT228 : signature = _ 
const sigLT228 : signature = _ 
const sigBT228 : signature = _ 


transaction T228 { 
 input = [ T215@0: sigMT228 sigLT228 sigBT228 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT229 : signature = _ 
const sigLT229 : signature = _ 
const sigBT229 : signature = _ 


transaction T229 { 
 input = [ T228@0: sigMT229 sigLT229 sigBT229 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT230 : signature = _ 
const sigLT230 : signature = _ 
const sigBT230 : signature = _ 

transaction T230 { 
 input = [ T229@0:  sigMT230 sigLT230 sigBT230 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT231 : signature = _ 
const sigLT231 : signature = _ 
const sigBT231 : signature = _ 

transaction T231 { 
 input = [ T229@1:  sigMT231 sigLT231 sigBT231 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT232 : signature = _ 
const sigLT232 : signature = _ 
const sigBT232 : signature = _ 

transaction T232 { 
 input = [ T229@2:  sigMT232 sigLT232 sigBT232 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT233 : signature = _ 
const sigLT233 : signature = _ 
const sigBT233 : signature = _ 


transaction T233 { 
 input = [ T150@1:sec_StepSecret_M__LLLL_11 sigMT233 sigLT233 sigBT233 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT234 : signature = _ 
const sigLT234 : signature = _ 
const sigBT234 : signature = _ 


transaction T234 { 
 input = [ T233@0: sigMT234 sigLT234 sigBT234 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT235 : signature = _ 
const sigLT235 : signature = _ 
const sigBT235 : signature = _ 


transaction T235 { 
 input = [ T234@0: sigMT235 sigLT235 sigBT235 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT236 : signature = _ 
const sigLT236 : signature = _ 
const sigBT236 : signature = _ 

transaction T236 { 
 input = [ T235@0:  sigMT236 sigLT236 sigBT236 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT237 : signature = _ 
const sigLT237 : signature = _ 
const sigBT237 : signature = _ 

transaction T237 { 
 input = [ T235@1:  sigMT237 sigLT237 sigBT237 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT238 : signature = _ 
const sigLT238 : signature = _ 
const sigBT238 : signature = _ 

transaction T238 { 
 input = [ T235@2:  sigMT238 sigLT238 sigBT238 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT239 : signature = _ 
const sigLT239 : signature = _ 
const sigBT239 : signature = _ 


transaction T239 { 
 input = [ T234@1:sec_StepSecret_B__LLLLL_111 sigMT239 sigLT239 sigBT239 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT240 : signature = _ 
const sigLT240 : signature = _ 
const sigBT240 : signature = _ 


transaction T240 { 
 input = [ T239@0: sigMT240 sigLT240 sigBT240 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT241 : signature = _ 
const sigLT241 : signature = _ 
const sigBT241 : signature = _ 

transaction T241 { 
 input = [ T240@0:  sigMT241 sigLT241 sigBT241 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT242 : signature = _ 
const sigLT242 : signature = _ 
const sigBT242 : signature = _ 

transaction T242 { 
 input = [ T240@1:  sigMT242 sigLT242 sigBT242 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT243 : signature = _ 
const sigLT243 : signature = _ 
const sigBT243 : signature = _ 

transaction T243 { 
 input = [ T240@2:  sigMT243 sigLT243 sigBT243 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT244 : signature = _ 
const sigLT244 : signature = _ 
const sigBT244 : signature = _ 


transaction T244 { 
 input = [ T234@1:sec_StepSecret_L__LLLLL_111 sigMT244 sigLT244 sigBT244 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT245 : signature = _ 
const sigLT245 : signature = _ 
const sigBT245 : signature = _ 


transaction T245 { 
 input = [ T244@0: sigMT245 sigLT245 sigBT245 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT246 : signature = _ 
const sigLT246 : signature = _ 
const sigBT246 : signature = _ 

transaction T246 { 
 input = [ T245@0:  sigMT246 sigLT246 sigBT246 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT247 : signature = _ 
const sigLT247 : signature = _ 
const sigBT247 : signature = _ 

transaction T247 { 
 input = [ T245@1:  sigMT247 sigLT247 sigBT247 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT248 : signature = _ 
const sigLT248 : signature = _ 
const sigBT248 : signature = _ 

transaction T248 { 
 input = [ T245@2:  sigMT248 sigLT248 sigBT248 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT249 : signature = _ 
const sigLT249 : signature = _ 
const sigBT249 : signature = _ 


transaction T249 { 
 input = [ T234@1:sec_StepSecret_M__LLLLL_111 sigMT249 sigLT249 sigBT249 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT250 : signature = _ 
const sigLT250 : signature = _ 
const sigBT250 : signature = _ 


transaction T250 { 
 input = [ T249@0: sigMT250 sigLT250 sigBT250 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT251 : signature = _ 
const sigLT251 : signature = _ 
const sigBT251 : signature = _ 

transaction T251 { 
 input = [ T250@0:  sigMT251 sigLT251 sigBT251 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT252 : signature = _ 
const sigLT252 : signature = _ 
const sigBT252 : signature = _ 

transaction T252 { 
 input = [ T250@1:  sigMT252 sigLT252 sigBT252 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT253 : signature = _ 
const sigLT253 : signature = _ 
const sigBT253 : signature = _ 

transaction T253 { 
 input = [ T250@2:  sigMT253 sigLT253 sigBT253 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT254 : signature = _ 
const sigLT254 : signature = _ 
const sigBT254 : signature = _ 


transaction T254 { 
 input = [ T234@1: sigMT254 sigLT254 sigBT254 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT255 : signature = _ 
const sigLT255 : signature = _ 
const sigBT255 : signature = _ 


transaction T255 { 
 input = [ T254@0: sigMT255 sigLT255 sigBT255 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT256 : signature = _ 
const sigLT256 : signature = _ 
const sigBT256 : signature = _ 


transaction T256 { 
 input = [ T255@0: sigMT256 sigLT256 sigBT256 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT257 : signature = _ 
const sigLT257 : signature = _ 
const sigBT257 : signature = _ 

transaction T257 { 
 input = [ T256@0:  sigMT257 sigLT257 sigBT257 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT258 : signature = _ 
const sigLT258 : signature = _ 
const sigBT258 : signature = _ 

transaction T258 { 
 input = [ T256@1:  sigMT258 sigLT258 sigBT258 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT259 : signature = _ 
const sigLT259 : signature = _ 
const sigBT259 : signature = _ 


transaction T259 { 
 input = [ T254@0: sigMT259 sigLT259 sigBT259 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT260 : signature = _ 
const sigLT260 : signature = _ 
const sigBT260 : signature = _ 


transaction T260 { 
 input = [ T259@0: sigMT260 sigLT260 sigBT260 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT261 : signature = _ 
const sigLT261 : signature = _ 
const sigBT261 : signature = _ 

transaction T261 { 
 input = [ T260@0:  sigMT261 sigLT261 sigBT261 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT262 : signature = _ 
const sigLT262 : signature = _ 
const sigBT262 : signature = _ 

transaction T262 { 
 input = [ T260@1:  sigMT262 sigLT262 sigBT262 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT263 : signature = _ 
const sigLT263 : signature = _ 
const sigBT263 : signature = _ 


transaction T263 { 
 input = [ T254@0: sigMT263 sigLT263 sigBT263 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT264 : signature = _ 
const sigLT264 : signature = _ 
const sigBT264 : signature = _ 


transaction T264 { 
 input = [ T263@0: sigMT264 sigLT264 sigBT264 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT265 : signature = _ 
const sigLT265 : signature = _ 
const sigBT265 : signature = _ 

transaction T265 { 
 input = [ T264@0:  sigMT265 sigLT265 sigBT265 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT266 : signature = _ 
const sigLT266 : signature = _ 
const sigBT266 : signature = _ 

transaction T266 { 
 input = [ T264@1:  sigMT266 sigLT266 sigBT266 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT267 : signature = _ 
const sigLT267 : signature = _ 
const sigBT267 : signature = _ 


transaction T267 { 
 input = [ T254@0: sigMT267 sigLT267 sigBT267 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT268 : signature = _ 
const sigLT268 : signature = _ 
const sigBT268 : signature = _ 


transaction T268 { 
 input = [ T267@0: sigMT268 sigLT268 sigBT268 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT269 : signature = _ 
const sigLT269 : signature = _ 
const sigBT269 : signature = _ 

transaction T269 { 
 input = [ T268@0:  sigMT269 sigLT269 sigBT269 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT270 : signature = _ 
const sigLT270 : signature = _ 
const sigBT270 : signature = _ 

transaction T270 { 
 input = [ T268@1:  sigMT270 sigLT270 sigBT270 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT271 : signature = _ 
const sigLT271 : signature = _ 
const sigBT271 : signature = _ 

transaction T271 { 
 input = [ T268@2:  sigMT271 sigLT271 sigBT271 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT272 : signature = _ 
const sigLT272 : signature = _ 
const sigBT272 : signature = _ 


transaction T272 { 
 input = [ T150@1: sigMT272 sigLT272 sigBT272 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT273 : signature = _ 
const sigLT273 : signature = _ 
const sigBT273 : signature = _ 


transaction T273 { 
 input = [ T272@0: sigMT273 sigLT273 sigBT273 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT274 : signature = _ 
const sigLT274 : signature = _ 
const sigBT274 : signature = _ 


transaction T274 { 
 input = [ T273@0: sigMT274 sigLT274 sigBT274 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT275 : signature = _ 
const sigLT275 : signature = _ 
const sigBT275 : signature = _ 

transaction T275 { 
 input = [ T274@0:  sigMT275 sigLT275 sigBT275 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT276 : signature = _ 
const sigLT276 : signature = _ 
const sigBT276 : signature = _ 

transaction T276 { 
 input = [ T274@1:  sigMT276 sigLT276 sigBT276 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT277 : signature = _ 
const sigLT277 : signature = _ 
const sigBT277 : signature = _ 


transaction T277 { 
 input = [ T272@0: sigMT277 sigLT277 sigBT277 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT278 : signature = _ 
const sigLT278 : signature = _ 
const sigBT278 : signature = _ 


transaction T278 { 
 input = [ T277@0: sigMT278 sigLT278 sigBT278 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT279 : signature = _ 
const sigLT279 : signature = _ 
const sigBT279 : signature = _ 

transaction T279 { 
 input = [ T278@0:  sigMT279 sigLT279 sigBT279 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT280 : signature = _ 
const sigLT280 : signature = _ 
const sigBT280 : signature = _ 

transaction T280 { 
 input = [ T278@1:  sigMT280 sigLT280 sigBT280 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT281 : signature = _ 
const sigLT281 : signature = _ 
const sigBT281 : signature = _ 


transaction T281 { 
 input = [ T272@0: sigMT281 sigLT281 sigBT281 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT282 : signature = _ 
const sigLT282 : signature = _ 
const sigBT282 : signature = _ 


transaction T282 { 
 input = [ T281@0: sigMT282 sigLT282 sigBT282 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT283 : signature = _ 
const sigLT283 : signature = _ 
const sigBT283 : signature = _ 

transaction T283 { 
 input = [ T282@0:  sigMT283 sigLT283 sigBT283 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT284 : signature = _ 
const sigLT284 : signature = _ 
const sigBT284 : signature = _ 

transaction T284 { 
 input = [ T282@1:  sigMT284 sigLT284 sigBT284 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT285 : signature = _ 
const sigLT285 : signature = _ 
const sigBT285 : signature = _ 


transaction T285 { 
 input = [ T272@0: sigMT285 sigLT285 sigBT285 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT286 : signature = _ 
const sigLT286 : signature = _ 
const sigBT286 : signature = _ 


transaction T286 { 
 input = [ T285@0: sigMT286 sigLT286 sigBT286 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT287 : signature = _ 
const sigLT287 : signature = _ 
const sigBT287 : signature = _ 

transaction T287 { 
 input = [ T286@0:  sigMT287 sigLT287 sigBT287 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT288 : signature = _ 
const sigLT288 : signature = _ 
const sigBT288 : signature = _ 

transaction T288 { 
 input = [ T286@1:  sigMT288 sigLT288 sigBT288 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT289 : signature = _ 
const sigLT289 : signature = _ 
const sigBT289 : signature = _ 

transaction T289 { 
 input = [ T286@2:  sigMT289 sigLT289 sigBT289 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT290 : signature = _ 
const sigLT290 : signature = _ 
const sigBT290 : signature = _ 


transaction T290 { 
 input = [ T3@1:sec_StepSecret_M__LLL_1 sigMT290 sigLT290 sigBT290 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT291 : signature = _ 
const sigLT291 : signature = _ 
const sigBT291 : signature = _ 


transaction T291 { 
 input = [ T290@0: sigMT291 sigLT291 sigBT291 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT292 : signature = _ 
const sigLT292 : signature = _ 
const sigBT292 : signature = _ 


transaction T292 { 
 input = [ T291@0: sigMT292 sigLT292 sigBT292 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT293 : signature = _ 
const sigLT293 : signature = _ 
const sigBT293 : signature = _ 

transaction T293 { 
 input = [ T292@0:  sigMT293 sigLT293 sigBT293 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT294 : signature = _ 
const sigLT294 : signature = _ 
const sigBT294 : signature = _ 

transaction T294 { 
 input = [ T292@1:  sigMT294 sigLT294 sigBT294 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT295 : signature = _ 
const sigLT295 : signature = _ 
const sigBT295 : signature = _ 

transaction T295 { 
 input = [ T292@2:  sigMT295 sigLT295 sigBT295 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT296 : signature = _ 
const sigLT296 : signature = _ 
const sigBT296 : signature = _ 


transaction T296 { 
 input = [ T291@1:sec_StepSecret_B__LLLL_11 sigMT296 sigLT296 sigBT296 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT297 : signature = _ 
const sigLT297 : signature = _ 
const sigBT297 : signature = _ 


transaction T297 { 
 input = [ T296@0: sigMT297 sigLT297 sigBT297 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT298 : signature = _ 
const sigLT298 : signature = _ 
const sigBT298 : signature = _ 


transaction T298 { 
 input = [ T297@0: sigMT298 sigLT298 sigBT298 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT299 : signature = _ 
const sigLT299 : signature = _ 
const sigBT299 : signature = _ 

transaction T299 { 
 input = [ T298@0:  sigMT299 sigLT299 sigBT299 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT300 : signature = _ 
const sigLT300 : signature = _ 
const sigBT300 : signature = _ 

transaction T300 { 
 input = [ T298@1:  sigMT300 sigLT300 sigBT300 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT301 : signature = _ 
const sigLT301 : signature = _ 
const sigBT301 : signature = _ 

transaction T301 { 
 input = [ T298@2:  sigMT301 sigLT301 sigBT301 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT302 : signature = _ 
const sigLT302 : signature = _ 
const sigBT302 : signature = _ 


transaction T302 { 
 input = [ T297@1:sec_StepSecret_B__LLLLL_111 sigMT302 sigLT302 sigBT302 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT303 : signature = _ 
const sigLT303 : signature = _ 
const sigBT303 : signature = _ 


transaction T303 { 
 input = [ T302@0: sigMT303 sigLT303 sigBT303 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT304 : signature = _ 
const sigLT304 : signature = _ 
const sigBT304 : signature = _ 

transaction T304 { 
 input = [ T303@0:  sigMT304 sigLT304 sigBT304 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT305 : signature = _ 
const sigLT305 : signature = _ 
const sigBT305 : signature = _ 

transaction T305 { 
 input = [ T303@1:  sigMT305 sigLT305 sigBT305 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT306 : signature = _ 
const sigLT306 : signature = _ 
const sigBT306 : signature = _ 

transaction T306 { 
 input = [ T303@2:  sigMT306 sigLT306 sigBT306 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT307 : signature = _ 
const sigLT307 : signature = _ 
const sigBT307 : signature = _ 


transaction T307 { 
 input = [ T297@1:sec_StepSecret_L__LLLLL_111 sigMT307 sigLT307 sigBT307 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT308 : signature = _ 
const sigLT308 : signature = _ 
const sigBT308 : signature = _ 


transaction T308 { 
 input = [ T307@0: sigMT308 sigLT308 sigBT308 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT309 : signature = _ 
const sigLT309 : signature = _ 
const sigBT309 : signature = _ 

transaction T309 { 
 input = [ T308@0:  sigMT309 sigLT309 sigBT309 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT310 : signature = _ 
const sigLT310 : signature = _ 
const sigBT310 : signature = _ 

transaction T310 { 
 input = [ T308@1:  sigMT310 sigLT310 sigBT310 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT311 : signature = _ 
const sigLT311 : signature = _ 
const sigBT311 : signature = _ 

transaction T311 { 
 input = [ T308@2:  sigMT311 sigLT311 sigBT311 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT312 : signature = _ 
const sigLT312 : signature = _ 
const sigBT312 : signature = _ 


transaction T312 { 
 input = [ T297@1:sec_StepSecret_M__LLLLL_111 sigMT312 sigLT312 sigBT312 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT313 : signature = _ 
const sigLT313 : signature = _ 
const sigBT313 : signature = _ 


transaction T313 { 
 input = [ T312@0: sigMT313 sigLT313 sigBT313 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT314 : signature = _ 
const sigLT314 : signature = _ 
const sigBT314 : signature = _ 

transaction T314 { 
 input = [ T313@0:  sigMT314 sigLT314 sigBT314 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT315 : signature = _ 
const sigLT315 : signature = _ 
const sigBT315 : signature = _ 

transaction T315 { 
 input = [ T313@1:  sigMT315 sigLT315 sigBT315 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT316 : signature = _ 
const sigLT316 : signature = _ 
const sigBT316 : signature = _ 

transaction T316 { 
 input = [ T313@2:  sigMT316 sigLT316 sigBT316 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT317 : signature = _ 
const sigLT317 : signature = _ 
const sigBT317 : signature = _ 


transaction T317 { 
 input = [ T297@1: sigMT317 sigLT317 sigBT317 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT318 : signature = _ 
const sigLT318 : signature = _ 
const sigBT318 : signature = _ 


transaction T318 { 
 input = [ T317@0: sigMT318 sigLT318 sigBT318 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT319 : signature = _ 
const sigLT319 : signature = _ 
const sigBT319 : signature = _ 


transaction T319 { 
 input = [ T318@0: sigMT319 sigLT319 sigBT319 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT320 : signature = _ 
const sigLT320 : signature = _ 
const sigBT320 : signature = _ 

transaction T320 { 
 input = [ T319@0:  sigMT320 sigLT320 sigBT320 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT321 : signature = _ 
const sigLT321 : signature = _ 
const sigBT321 : signature = _ 

transaction T321 { 
 input = [ T319@1:  sigMT321 sigLT321 sigBT321 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT322 : signature = _ 
const sigLT322 : signature = _ 
const sigBT322 : signature = _ 


transaction T322 { 
 input = [ T317@0: sigMT322 sigLT322 sigBT322 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT323 : signature = _ 
const sigLT323 : signature = _ 
const sigBT323 : signature = _ 


transaction T323 { 
 input = [ T322@0: sigMT323 sigLT323 sigBT323 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT324 : signature = _ 
const sigLT324 : signature = _ 
const sigBT324 : signature = _ 

transaction T324 { 
 input = [ T323@0:  sigMT324 sigLT324 sigBT324 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT325 : signature = _ 
const sigLT325 : signature = _ 
const sigBT325 : signature = _ 

transaction T325 { 
 input = [ T323@1:  sigMT325 sigLT325 sigBT325 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT326 : signature = _ 
const sigLT326 : signature = _ 
const sigBT326 : signature = _ 


transaction T326 { 
 input = [ T317@0: sigMT326 sigLT326 sigBT326 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT327 : signature = _ 
const sigLT327 : signature = _ 
const sigBT327 : signature = _ 


transaction T327 { 
 input = [ T326@0: sigMT327 sigLT327 sigBT327 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT328 : signature = _ 
const sigLT328 : signature = _ 
const sigBT328 : signature = _ 

transaction T328 { 
 input = [ T327@0:  sigMT328 sigLT328 sigBT328 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT329 : signature = _ 
const sigLT329 : signature = _ 
const sigBT329 : signature = _ 

transaction T329 { 
 input = [ T327@1:  sigMT329 sigLT329 sigBT329 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT330 : signature = _ 
const sigLT330 : signature = _ 
const sigBT330 : signature = _ 


transaction T330 { 
 input = [ T317@0: sigMT330 sigLT330 sigBT330 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT331 : signature = _ 
const sigLT331 : signature = _ 
const sigBT331 : signature = _ 


transaction T331 { 
 input = [ T330@0: sigMT331 sigLT331 sigBT331 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT332 : signature = _ 
const sigLT332 : signature = _ 
const sigBT332 : signature = _ 

transaction T332 { 
 input = [ T331@0:  sigMT332 sigLT332 sigBT332 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT333 : signature = _ 
const sigLT333 : signature = _ 
const sigBT333 : signature = _ 

transaction T333 { 
 input = [ T331@1:  sigMT333 sigLT333 sigBT333 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT334 : signature = _ 
const sigLT334 : signature = _ 
const sigBT334 : signature = _ 

transaction T334 { 
 input = [ T331@2:  sigMT334 sigLT334 sigBT334 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT335 : signature = _ 
const sigLT335 : signature = _ 
const sigBT335 : signature = _ 


transaction T335 { 
 input = [ T291@1:sec_StepSecret_L__LLLL_11 sigMT335 sigLT335 sigBT335 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT336 : signature = _ 
const sigLT336 : signature = _ 
const sigBT336 : signature = _ 


transaction T336 { 
 input = [ T335@0: sigMT336 sigLT336 sigBT336 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT337 : signature = _ 
const sigLT337 : signature = _ 
const sigBT337 : signature = _ 


transaction T337 { 
 input = [ T336@0: sigMT337 sigLT337 sigBT337 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT338 : signature = _ 
const sigLT338 : signature = _ 
const sigBT338 : signature = _ 

transaction T338 { 
 input = [ T337@0:  sigMT338 sigLT338 sigBT338 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT339 : signature = _ 
const sigLT339 : signature = _ 
const sigBT339 : signature = _ 

transaction T339 { 
 input = [ T337@1:  sigMT339 sigLT339 sigBT339 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT340 : signature = _ 
const sigLT340 : signature = _ 
const sigBT340 : signature = _ 

transaction T340 { 
 input = [ T337@2:  sigMT340 sigLT340 sigBT340 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT341 : signature = _ 
const sigLT341 : signature = _ 
const sigBT341 : signature = _ 


transaction T341 { 
 input = [ T336@1:sec_StepSecret_B__LLLLL_111 sigMT341 sigLT341 sigBT341 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT342 : signature = _ 
const sigLT342 : signature = _ 
const sigBT342 : signature = _ 


transaction T342 { 
 input = [ T341@0: sigMT342 sigLT342 sigBT342 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT343 : signature = _ 
const sigLT343 : signature = _ 
const sigBT343 : signature = _ 

transaction T343 { 
 input = [ T342@0:  sigMT343 sigLT343 sigBT343 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT344 : signature = _ 
const sigLT344 : signature = _ 
const sigBT344 : signature = _ 

transaction T344 { 
 input = [ T342@1:  sigMT344 sigLT344 sigBT344 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT345 : signature = _ 
const sigLT345 : signature = _ 
const sigBT345 : signature = _ 

transaction T345 { 
 input = [ T342@2:  sigMT345 sigLT345 sigBT345 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT346 : signature = _ 
const sigLT346 : signature = _ 
const sigBT346 : signature = _ 


transaction T346 { 
 input = [ T336@1:sec_StepSecret_L__LLLLL_111 sigMT346 sigLT346 sigBT346 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT347 : signature = _ 
const sigLT347 : signature = _ 
const sigBT347 : signature = _ 


transaction T347 { 
 input = [ T346@0: sigMT347 sigLT347 sigBT347 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT348 : signature = _ 
const sigLT348 : signature = _ 
const sigBT348 : signature = _ 

transaction T348 { 
 input = [ T347@0:  sigMT348 sigLT348 sigBT348 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT349 : signature = _ 
const sigLT349 : signature = _ 
const sigBT349 : signature = _ 

transaction T349 { 
 input = [ T347@1:  sigMT349 sigLT349 sigBT349 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT350 : signature = _ 
const sigLT350 : signature = _ 
const sigBT350 : signature = _ 

transaction T350 { 
 input = [ T347@2:  sigMT350 sigLT350 sigBT350 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT351 : signature = _ 
const sigLT351 : signature = _ 
const sigBT351 : signature = _ 


transaction T351 { 
 input = [ T336@1:sec_StepSecret_M__LLLLL_111 sigMT351 sigLT351 sigBT351 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT352 : signature = _ 
const sigLT352 : signature = _ 
const sigBT352 : signature = _ 


transaction T352 { 
 input = [ T351@0: sigMT352 sigLT352 sigBT352 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT353 : signature = _ 
const sigLT353 : signature = _ 
const sigBT353 : signature = _ 

transaction T353 { 
 input = [ T352@0:  sigMT353 sigLT353 sigBT353 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT354 : signature = _ 
const sigLT354 : signature = _ 
const sigBT354 : signature = _ 

transaction T354 { 
 input = [ T352@1:  sigMT354 sigLT354 sigBT354 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT355 : signature = _ 
const sigLT355 : signature = _ 
const sigBT355 : signature = _ 

transaction T355 { 
 input = [ T352@2:  sigMT355 sigLT355 sigBT355 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT356 : signature = _ 
const sigLT356 : signature = _ 
const sigBT356 : signature = _ 


transaction T356 { 
 input = [ T336@1: sigMT356 sigLT356 sigBT356 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT357 : signature = _ 
const sigLT357 : signature = _ 
const sigBT357 : signature = _ 


transaction T357 { 
 input = [ T356@0: sigMT357 sigLT357 sigBT357 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT358 : signature = _ 
const sigLT358 : signature = _ 
const sigBT358 : signature = _ 


transaction T358 { 
 input = [ T357@0: sigMT358 sigLT358 sigBT358 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT359 : signature = _ 
const sigLT359 : signature = _ 
const sigBT359 : signature = _ 

transaction T359 { 
 input = [ T358@0:  sigMT359 sigLT359 sigBT359 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT360 : signature = _ 
const sigLT360 : signature = _ 
const sigBT360 : signature = _ 

transaction T360 { 
 input = [ T358@1:  sigMT360 sigLT360 sigBT360 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT361 : signature = _ 
const sigLT361 : signature = _ 
const sigBT361 : signature = _ 


transaction T361 { 
 input = [ T356@0: sigMT361 sigLT361 sigBT361 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT362 : signature = _ 
const sigLT362 : signature = _ 
const sigBT362 : signature = _ 


transaction T362 { 
 input = [ T361@0: sigMT362 sigLT362 sigBT362 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT363 : signature = _ 
const sigLT363 : signature = _ 
const sigBT363 : signature = _ 

transaction T363 { 
 input = [ T362@0:  sigMT363 sigLT363 sigBT363 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT364 : signature = _ 
const sigLT364 : signature = _ 
const sigBT364 : signature = _ 

transaction T364 { 
 input = [ T362@1:  sigMT364 sigLT364 sigBT364 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT365 : signature = _ 
const sigLT365 : signature = _ 
const sigBT365 : signature = _ 


transaction T365 { 
 input = [ T356@0: sigMT365 sigLT365 sigBT365 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT366 : signature = _ 
const sigLT366 : signature = _ 
const sigBT366 : signature = _ 


transaction T366 { 
 input = [ T365@0: sigMT366 sigLT366 sigBT366 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT367 : signature = _ 
const sigLT367 : signature = _ 
const sigBT367 : signature = _ 

transaction T367 { 
 input = [ T366@0:  sigMT367 sigLT367 sigBT367 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT368 : signature = _ 
const sigLT368 : signature = _ 
const sigBT368 : signature = _ 

transaction T368 { 
 input = [ T366@1:  sigMT368 sigLT368 sigBT368 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT369 : signature = _ 
const sigLT369 : signature = _ 
const sigBT369 : signature = _ 


transaction T369 { 
 input = [ T356@0: sigMT369 sigLT369 sigBT369 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT370 : signature = _ 
const sigLT370 : signature = _ 
const sigBT370 : signature = _ 


transaction T370 { 
 input = [ T369@0: sigMT370 sigLT370 sigBT370 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT371 : signature = _ 
const sigLT371 : signature = _ 
const sigBT371 : signature = _ 

transaction T371 { 
 input = [ T370@0:  sigMT371 sigLT371 sigBT371 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT372 : signature = _ 
const sigLT372 : signature = _ 
const sigBT372 : signature = _ 

transaction T372 { 
 input = [ T370@1:  sigMT372 sigLT372 sigBT372 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT373 : signature = _ 
const sigLT373 : signature = _ 
const sigBT373 : signature = _ 

transaction T373 { 
 input = [ T370@2:  sigMT373 sigLT373 sigBT373 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT374 : signature = _ 
const sigLT374 : signature = _ 
const sigBT374 : signature = _ 


transaction T374 { 
 input = [ T291@1:sec_StepSecret_M__LLLL_11 sigMT374 sigLT374 sigBT374 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT375 : signature = _ 
const sigLT375 : signature = _ 
const sigBT375 : signature = _ 


transaction T375 { 
 input = [ T374@0: sigMT375 sigLT375 sigBT375 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT376 : signature = _ 
const sigLT376 : signature = _ 
const sigBT376 : signature = _ 


transaction T376 { 
 input = [ T375@0: sigMT376 sigLT376 sigBT376 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT377 : signature = _ 
const sigLT377 : signature = _ 
const sigBT377 : signature = _ 

transaction T377 { 
 input = [ T376@0:  sigMT377 sigLT377 sigBT377 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT378 : signature = _ 
const sigLT378 : signature = _ 
const sigBT378 : signature = _ 

transaction T378 { 
 input = [ T376@1:  sigMT378 sigLT378 sigBT378 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT379 : signature = _ 
const sigLT379 : signature = _ 
const sigBT379 : signature = _ 

transaction T379 { 
 input = [ T376@2:  sigMT379 sigLT379 sigBT379 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT380 : signature = _ 
const sigLT380 : signature = _ 
const sigBT380 : signature = _ 


transaction T380 { 
 input = [ T375@1:sec_StepSecret_B__LLLLL_111 sigMT380 sigLT380 sigBT380 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT381 : signature = _ 
const sigLT381 : signature = _ 
const sigBT381 : signature = _ 


transaction T381 { 
 input = [ T380@0: sigMT381 sigLT381 sigBT381 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT382 : signature = _ 
const sigLT382 : signature = _ 
const sigBT382 : signature = _ 

transaction T382 { 
 input = [ T381@0:  sigMT382 sigLT382 sigBT382 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT383 : signature = _ 
const sigLT383 : signature = _ 
const sigBT383 : signature = _ 

transaction T383 { 
 input = [ T381@1:  sigMT383 sigLT383 sigBT383 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT384 : signature = _ 
const sigLT384 : signature = _ 
const sigBT384 : signature = _ 

transaction T384 { 
 input = [ T381@2:  sigMT384 sigLT384 sigBT384 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT385 : signature = _ 
const sigLT385 : signature = _ 
const sigBT385 : signature = _ 


transaction T385 { 
 input = [ T375@1:sec_StepSecret_L__LLLLL_111 sigMT385 sigLT385 sigBT385 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT386 : signature = _ 
const sigLT386 : signature = _ 
const sigBT386 : signature = _ 


transaction T386 { 
 input = [ T385@0: sigMT386 sigLT386 sigBT386 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT387 : signature = _ 
const sigLT387 : signature = _ 
const sigBT387 : signature = _ 

transaction T387 { 
 input = [ T386@0:  sigMT387 sigLT387 sigBT387 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT388 : signature = _ 
const sigLT388 : signature = _ 
const sigBT388 : signature = _ 

transaction T388 { 
 input = [ T386@1:  sigMT388 sigLT388 sigBT388 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT389 : signature = _ 
const sigLT389 : signature = _ 
const sigBT389 : signature = _ 

transaction T389 { 
 input = [ T386@2:  sigMT389 sigLT389 sigBT389 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT390 : signature = _ 
const sigLT390 : signature = _ 
const sigBT390 : signature = _ 


transaction T390 { 
 input = [ T375@1:sec_StepSecret_M__LLLLL_111 sigMT390 sigLT390 sigBT390 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT391 : signature = _ 
const sigLT391 : signature = _ 
const sigBT391 : signature = _ 


transaction T391 { 
 input = [ T390@0: sigMT391 sigLT391 sigBT391 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT392 : signature = _ 
const sigLT392 : signature = _ 
const sigBT392 : signature = _ 

transaction T392 { 
 input = [ T391@0:  sigMT392 sigLT392 sigBT392 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT393 : signature = _ 
const sigLT393 : signature = _ 
const sigBT393 : signature = _ 

transaction T393 { 
 input = [ T391@1:  sigMT393 sigLT393 sigBT393 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT394 : signature = _ 
const sigLT394 : signature = _ 
const sigBT394 : signature = _ 

transaction T394 { 
 input = [ T391@2:  sigMT394 sigLT394 sigBT394 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT395 : signature = _ 
const sigLT395 : signature = _ 
const sigBT395 : signature = _ 


transaction T395 { 
 input = [ T375@1: sigMT395 sigLT395 sigBT395 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT396 : signature = _ 
const sigLT396 : signature = _ 
const sigBT396 : signature = _ 


transaction T396 { 
 input = [ T395@0: sigMT396 sigLT396 sigBT396 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT397 : signature = _ 
const sigLT397 : signature = _ 
const sigBT397 : signature = _ 


transaction T397 { 
 input = [ T396@0: sigMT397 sigLT397 sigBT397 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT398 : signature = _ 
const sigLT398 : signature = _ 
const sigBT398 : signature = _ 

transaction T398 { 
 input = [ T397@0:  sigMT398 sigLT398 sigBT398 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT399 : signature = _ 
const sigLT399 : signature = _ 
const sigBT399 : signature = _ 

transaction T399 { 
 input = [ T397@1:  sigMT399 sigLT399 sigBT399 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT400 : signature = _ 
const sigLT400 : signature = _ 
const sigBT400 : signature = _ 


transaction T400 { 
 input = [ T395@0: sigMT400 sigLT400 sigBT400 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT401 : signature = _ 
const sigLT401 : signature = _ 
const sigBT401 : signature = _ 


transaction T401 { 
 input = [ T400@0: sigMT401 sigLT401 sigBT401 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT402 : signature = _ 
const sigLT402 : signature = _ 
const sigBT402 : signature = _ 

transaction T402 { 
 input = [ T401@0:  sigMT402 sigLT402 sigBT402 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT403 : signature = _ 
const sigLT403 : signature = _ 
const sigBT403 : signature = _ 

transaction T403 { 
 input = [ T401@1:  sigMT403 sigLT403 sigBT403 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT404 : signature = _ 
const sigLT404 : signature = _ 
const sigBT404 : signature = _ 


transaction T404 { 
 input = [ T395@0: sigMT404 sigLT404 sigBT404 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT405 : signature = _ 
const sigLT405 : signature = _ 
const sigBT405 : signature = _ 


transaction T405 { 
 input = [ T404@0: sigMT405 sigLT405 sigBT405 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT406 : signature = _ 
const sigLT406 : signature = _ 
const sigBT406 : signature = _ 

transaction T406 { 
 input = [ T405@0:  sigMT406 sigLT406 sigBT406 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT407 : signature = _ 
const sigLT407 : signature = _ 
const sigBT407 : signature = _ 

transaction T407 { 
 input = [ T405@1:  sigMT407 sigLT407 sigBT407 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT408 : signature = _ 
const sigLT408 : signature = _ 
const sigBT408 : signature = _ 


transaction T408 { 
 input = [ T395@0: sigMT408 sigLT408 sigBT408 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT409 : signature = _ 
const sigLT409 : signature = _ 
const sigBT409 : signature = _ 


transaction T409 { 
 input = [ T408@0: sigMT409 sigLT409 sigBT409 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT410 : signature = _ 
const sigLT410 : signature = _ 
const sigBT410 : signature = _ 

transaction T410 { 
 input = [ T409@0:  sigMT410 sigLT410 sigBT410 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT411 : signature = _ 
const sigLT411 : signature = _ 
const sigBT411 : signature = _ 

transaction T411 { 
 input = [ T409@1:  sigMT411 sigLT411 sigBT411 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT412 : signature = _ 
const sigLT412 : signature = _ 
const sigBT412 : signature = _ 

transaction T412 { 
 input = [ T409@2:  sigMT412 sigLT412 sigBT412 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT413 : signature = _ 
const sigLT413 : signature = _ 
const sigBT413 : signature = _ 


transaction T413 { 
 input = [ T291@1: sigMT413 sigLT413 sigBT413 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT414 : signature = _ 
const sigLT414 : signature = _ 
const sigBT414 : signature = _ 


transaction T414 { 
 input = [ T413@0: sigMT414 sigLT414 sigBT414 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT415 : signature = _ 
const sigLT415 : signature = _ 
const sigBT415 : signature = _ 


transaction T415 { 
 input = [ T414@0: sigMT415 sigLT415 sigBT415 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT416 : signature = _ 
const sigLT416 : signature = _ 
const sigBT416 : signature = _ 

transaction T416 { 
 input = [ T415@0:  sigMT416 sigLT416 sigBT416 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT417 : signature = _ 
const sigLT417 : signature = _ 
const sigBT417 : signature = _ 

transaction T417 { 
 input = [ T415@1:  sigMT417 sigLT417 sigBT417 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT418 : signature = _ 
const sigLT418 : signature = _ 
const sigBT418 : signature = _ 


transaction T418 { 
 input = [ T413@0: sigMT418 sigLT418 sigBT418 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT419 : signature = _ 
const sigLT419 : signature = _ 
const sigBT419 : signature = _ 


transaction T419 { 
 input = [ T418@0: sigMT419 sigLT419 sigBT419 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT420 : signature = _ 
const sigLT420 : signature = _ 
const sigBT420 : signature = _ 

transaction T420 { 
 input = [ T419@0:  sigMT420 sigLT420 sigBT420 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT421 : signature = _ 
const sigLT421 : signature = _ 
const sigBT421 : signature = _ 

transaction T421 { 
 input = [ T419@1:  sigMT421 sigLT421 sigBT421 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT422 : signature = _ 
const sigLT422 : signature = _ 
const sigBT422 : signature = _ 


transaction T422 { 
 input = [ T413@0: sigMT422 sigLT422 sigBT422 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT423 : signature = _ 
const sigLT423 : signature = _ 
const sigBT423 : signature = _ 


transaction T423 { 
 input = [ T422@0: sigMT423 sigLT423 sigBT423 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT424 : signature = _ 
const sigLT424 : signature = _ 
const sigBT424 : signature = _ 

transaction T424 { 
 input = [ T423@0:  sigMT424 sigLT424 sigBT424 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT425 : signature = _ 
const sigLT425 : signature = _ 
const sigBT425 : signature = _ 

transaction T425 { 
 input = [ T423@1:  sigMT425 sigLT425 sigBT425 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT426 : signature = _ 
const sigLT426 : signature = _ 
const sigBT426 : signature = _ 


transaction T426 { 
 input = [ T413@0: sigMT426 sigLT426 sigBT426 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT427 : signature = _ 
const sigLT427 : signature = _ 
const sigBT427 : signature = _ 


transaction T427 { 
 input = [ T426@0: sigMT427 sigLT427 sigBT427 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT428 : signature = _ 
const sigLT428 : signature = _ 
const sigBT428 : signature = _ 

transaction T428 { 
 input = [ T427@0:  sigMT428 sigLT428 sigBT428 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT429 : signature = _ 
const sigLT429 : signature = _ 
const sigBT429 : signature = _ 

transaction T429 { 
 input = [ T427@1:  sigMT429 sigLT429 sigBT429 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT430 : signature = _ 
const sigLT430 : signature = _ 
const sigBT430 : signature = _ 

transaction T430 { 
 input = [ T427@2:  sigMT430 sigLT430 sigBT430 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT431 : signature = _ 
const sigLT431 : signature = _ 
const sigBT431 : signature = _ 


transaction T431 { 
 input = [ T3@1: sigMT431 sigLT431 sigBT431 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT432 : signature = _ 
const sigLT432 : signature = _ 
const sigBT432 : signature = _ 


transaction T432 { 
 input = [ T431@0: sigMT432 sigLT432 sigBT432 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT433 : signature = _ 
const sigLT433 : signature = _ 
const sigBT433 : signature = _ 


transaction T433 { 
 input = [ T432@0: sigMT433 sigLT433 sigBT433 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT434 : signature = _ 
const sigLT434 : signature = _ 
const sigBT434 : signature = _ 

transaction T434 { 
 input = [ T433@0:  sigMT434 sigLT434 sigBT434 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT435 : signature = _ 
const sigLT435 : signature = _ 
const sigBT435 : signature = _ 

transaction T435 { 
 input = [ T433@1:  sigMT435 sigLT435 sigBT435 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT436 : signature = _ 
const sigLT436 : signature = _ 
const sigBT436 : signature = _ 


transaction T436 { 
 input = [ T431@0: sigMT436 sigLT436 sigBT436 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT437 : signature = _ 
const sigLT437 : signature = _ 
const sigBT437 : signature = _ 


transaction T437 { 
 input = [ T436@0: sigMT437 sigLT437 sigBT437 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT438 : signature = _ 
const sigLT438 : signature = _ 
const sigBT438 : signature = _ 

transaction T438 { 
 input = [ T437@0:  sigMT438 sigLT438 sigBT438 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT439 : signature = _ 
const sigLT439 : signature = _ 
const sigBT439 : signature = _ 

transaction T439 { 
 input = [ T437@1:  sigMT439 sigLT439 sigBT439 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT440 : signature = _ 
const sigLT440 : signature = _ 
const sigBT440 : signature = _ 


transaction T440 { 
 input = [ T431@0: sigMT440 sigLT440 sigBT440 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT441 : signature = _ 
const sigLT441 : signature = _ 
const sigBT441 : signature = _ 


transaction T441 { 
 input = [ T440@0: sigMT441 sigLT441 sigBT441 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT442 : signature = _ 
const sigLT442 : signature = _ 
const sigBT442 : signature = _ 

transaction T442 { 
 input = [ T441@0:  sigMT442 sigLT442 sigBT442 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT443 : signature = _ 
const sigLT443 : signature = _ 
const sigBT443 : signature = _ 

transaction T443 { 
 input = [ T441@1:  sigMT443 sigLT443 sigBT443 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT444 : signature = _ 
const sigLT444 : signature = _ 
const sigBT444 : signature = _ 


transaction T444 { 
 input = [ T431@0: sigMT444 sigLT444 sigBT444 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT445 : signature = _ 
const sigLT445 : signature = _ 
const sigBT445 : signature = _ 


transaction T445 { 
 input = [ T444@0: sigMT445 sigLT445 sigBT445 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT446 : signature = _ 
const sigLT446 : signature = _ 
const sigBT446 : signature = _ 

transaction T446 { 
 input = [ T445@0:  sigMT446 sigLT446 sigBT446 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT447 : signature = _ 
const sigLT447 : signature = _ 
const sigBT447 : signature = _ 

transaction T447 { 
 input = [ T445@1:  sigMT447 sigLT447 sigBT447 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT448 : signature = _ 
const sigLT448 : signature = _ 
const sigBT448 : signature = _ 

transaction T448 { 
 input = [ T445@2:  sigMT448 sigLT448 sigBT448 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT449 : signature = _ 
const sigLT449 : signature = _ 
const sigBT449 : signature = _ 


transaction T449 { 
 input = [ T1@0: sigMT449 sigLT449 sigBT449 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT450 : signature = _ 
const sigLT450 : signature = _ 
const sigBT450 : signature = _ 


transaction T450 { 
 input = [ T449@0: sigMT450 sigLT450 sigBT450 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT451 : signature = _ 
const sigLT451 : signature = _ 
const sigBT451 : signature = _ 


transaction T451 { 
 input = [ T450@0: sigMT451 sigLT451 sigBT451 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT452 : signature = _ 
const sigLT452 : signature = _ 
const sigBT452 : signature = _ 

transaction T452 { 
 input = [ T451@0:  sigMT452 sigLT452 sigBT452 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT453 : signature = _ 
const sigLT453 : signature = _ 
const sigBT453 : signature = _ 

transaction T453 { 
 input = [ T451@1:  sigMT453 sigLT453 sigBT453 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT454 : signature = _ 
const sigLT454 : signature = _ 
const sigBT454 : signature = _ 

transaction T454 { 
 input = [ T451@2:  sigMT454 sigLT454 sigBT454 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT455 : signature = _ 
const sigLT455 : signature = _ 
const sigBT455 : signature = _ 


transaction T455 { 
 input = [ T450@1:sec_StepSecret_B__LLL_1 sigMT455 sigLT455 sigBT455 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT456 : signature = _ 
const sigLT456 : signature = _ 
const sigBT456 : signature = _ 


transaction T456 { 
 input = [ T455@0: sigMT456 sigLT456 sigBT456 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT457 : signature = _ 
const sigLT457 : signature = _ 
const sigBT457 : signature = _ 


transaction T457 { 
 input = [ T456@0: sigMT457 sigLT457 sigBT457 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT458 : signature = _ 
const sigLT458 : signature = _ 
const sigBT458 : signature = _ 

transaction T458 { 
 input = [ T457@0:  sigMT458 sigLT458 sigBT458 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT459 : signature = _ 
const sigLT459 : signature = _ 
const sigBT459 : signature = _ 

transaction T459 { 
 input = [ T457@1:  sigMT459 sigLT459 sigBT459 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT460 : signature = _ 
const sigLT460 : signature = _ 
const sigBT460 : signature = _ 

transaction T460 { 
 input = [ T457@2:  sigMT460 sigLT460 sigBT460 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT461 : signature = _ 
const sigLT461 : signature = _ 
const sigBT461 : signature = _ 


transaction T461 { 
 input = [ T456@1:sec_StepSecret_B__LLLL_11 sigMT461 sigLT461 sigBT461 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT462 : signature = _ 
const sigLT462 : signature = _ 
const sigBT462 : signature = _ 


transaction T462 { 
 input = [ T461@0: sigMT462 sigLT462 sigBT462 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT463 : signature = _ 
const sigLT463 : signature = _ 
const sigBT463 : signature = _ 


transaction T463 { 
 input = [ T462@0: sigMT463 sigLT463 sigBT463 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT464 : signature = _ 
const sigLT464 : signature = _ 
const sigBT464 : signature = _ 

transaction T464 { 
 input = [ T463@0:  sigMT464 sigLT464 sigBT464 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT465 : signature = _ 
const sigLT465 : signature = _ 
const sigBT465 : signature = _ 

transaction T465 { 
 input = [ T463@1:  sigMT465 sigLT465 sigBT465 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT466 : signature = _ 
const sigLT466 : signature = _ 
const sigBT466 : signature = _ 

transaction T466 { 
 input = [ T463@2:  sigMT466 sigLT466 sigBT466 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT467 : signature = _ 
const sigLT467 : signature = _ 
const sigBT467 : signature = _ 


transaction T467 { 
 input = [ T462@1:sec_StepSecret_B__LLLLL_111 sigMT467 sigLT467 sigBT467 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT468 : signature = _ 
const sigLT468 : signature = _ 
const sigBT468 : signature = _ 


transaction T468 { 
 input = [ T467@0: sigMT468 sigLT468 sigBT468 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT469 : signature = _ 
const sigLT469 : signature = _ 
const sigBT469 : signature = _ 

transaction T469 { 
 input = [ T468@0:  sigMT469 sigLT469 sigBT469 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT470 : signature = _ 
const sigLT470 : signature = _ 
const sigBT470 : signature = _ 

transaction T470 { 
 input = [ T468@1:  sigMT470 sigLT470 sigBT470 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT471 : signature = _ 
const sigLT471 : signature = _ 
const sigBT471 : signature = _ 

transaction T471 { 
 input = [ T468@2:  sigMT471 sigLT471 sigBT471 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT472 : signature = _ 
const sigLT472 : signature = _ 
const sigBT472 : signature = _ 


transaction T472 { 
 input = [ T462@1:sec_StepSecret_L__LLLLL_111 sigMT472 sigLT472 sigBT472 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT473 : signature = _ 
const sigLT473 : signature = _ 
const sigBT473 : signature = _ 


transaction T473 { 
 input = [ T472@0: sigMT473 sigLT473 sigBT473 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT474 : signature = _ 
const sigLT474 : signature = _ 
const sigBT474 : signature = _ 

transaction T474 { 
 input = [ T473@0:  sigMT474 sigLT474 sigBT474 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT475 : signature = _ 
const sigLT475 : signature = _ 
const sigBT475 : signature = _ 

transaction T475 { 
 input = [ T473@1:  sigMT475 sigLT475 sigBT475 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT476 : signature = _ 
const sigLT476 : signature = _ 
const sigBT476 : signature = _ 

transaction T476 { 
 input = [ T473@2:  sigMT476 sigLT476 sigBT476 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT477 : signature = _ 
const sigLT477 : signature = _ 
const sigBT477 : signature = _ 


transaction T477 { 
 input = [ T462@1:sec_StepSecret_M__LLLLL_111 sigMT477 sigLT477 sigBT477 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT478 : signature = _ 
const sigLT478 : signature = _ 
const sigBT478 : signature = _ 


transaction T478 { 
 input = [ T477@0: sigMT478 sigLT478 sigBT478 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT479 : signature = _ 
const sigLT479 : signature = _ 
const sigBT479 : signature = _ 

transaction T479 { 
 input = [ T478@0:  sigMT479 sigLT479 sigBT479 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT480 : signature = _ 
const sigLT480 : signature = _ 
const sigBT480 : signature = _ 

transaction T480 { 
 input = [ T478@1:  sigMT480 sigLT480 sigBT480 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT481 : signature = _ 
const sigLT481 : signature = _ 
const sigBT481 : signature = _ 

transaction T481 { 
 input = [ T478@2:  sigMT481 sigLT481 sigBT481 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT482 : signature = _ 
const sigLT482 : signature = _ 
const sigBT482 : signature = _ 


transaction T482 { 
 input = [ T462@1: sigMT482 sigLT482 sigBT482 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT483 : signature = _ 
const sigLT483 : signature = _ 
const sigBT483 : signature = _ 


transaction T483 { 
 input = [ T482@0: sigMT483 sigLT483 sigBT483 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT484 : signature = _ 
const sigLT484 : signature = _ 
const sigBT484 : signature = _ 


transaction T484 { 
 input = [ T483@0: sigMT484 sigLT484 sigBT484 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT485 : signature = _ 
const sigLT485 : signature = _ 
const sigBT485 : signature = _ 

transaction T485 { 
 input = [ T484@0:  sigMT485 sigLT485 sigBT485 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT486 : signature = _ 
const sigLT486 : signature = _ 
const sigBT486 : signature = _ 

transaction T486 { 
 input = [ T484@1:  sigMT486 sigLT486 sigBT486 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT487 : signature = _ 
const sigLT487 : signature = _ 
const sigBT487 : signature = _ 


transaction T487 { 
 input = [ T482@0: sigMT487 sigLT487 sigBT487 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT488 : signature = _ 
const sigLT488 : signature = _ 
const sigBT488 : signature = _ 


transaction T488 { 
 input = [ T487@0: sigMT488 sigLT488 sigBT488 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT489 : signature = _ 
const sigLT489 : signature = _ 
const sigBT489 : signature = _ 

transaction T489 { 
 input = [ T488@0:  sigMT489 sigLT489 sigBT489 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT490 : signature = _ 
const sigLT490 : signature = _ 
const sigBT490 : signature = _ 

transaction T490 { 
 input = [ T488@1:  sigMT490 sigLT490 sigBT490 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT491 : signature = _ 
const sigLT491 : signature = _ 
const sigBT491 : signature = _ 


transaction T491 { 
 input = [ T482@0: sigMT491 sigLT491 sigBT491 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT492 : signature = _ 
const sigLT492 : signature = _ 
const sigBT492 : signature = _ 


transaction T492 { 
 input = [ T491@0: sigMT492 sigLT492 sigBT492 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT493 : signature = _ 
const sigLT493 : signature = _ 
const sigBT493 : signature = _ 

transaction T493 { 
 input = [ T492@0:  sigMT493 sigLT493 sigBT493 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT494 : signature = _ 
const sigLT494 : signature = _ 
const sigBT494 : signature = _ 

transaction T494 { 
 input = [ T492@1:  sigMT494 sigLT494 sigBT494 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT495 : signature = _ 
const sigLT495 : signature = _ 
const sigBT495 : signature = _ 


transaction T495 { 
 input = [ T482@0: sigMT495 sigLT495 sigBT495 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT496 : signature = _ 
const sigLT496 : signature = _ 
const sigBT496 : signature = _ 


transaction T496 { 
 input = [ T495@0: sigMT496 sigLT496 sigBT496 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT497 : signature = _ 
const sigLT497 : signature = _ 
const sigBT497 : signature = _ 

transaction T497 { 
 input = [ T496@0:  sigMT497 sigLT497 sigBT497 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT498 : signature = _ 
const sigLT498 : signature = _ 
const sigBT498 : signature = _ 

transaction T498 { 
 input = [ T496@1:  sigMT498 sigLT498 sigBT498 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT499 : signature = _ 
const sigLT499 : signature = _ 
const sigBT499 : signature = _ 

transaction T499 { 
 input = [ T496@2:  sigMT499 sigLT499 sigBT499 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT500 : signature = _ 
const sigLT500 : signature = _ 
const sigBT500 : signature = _ 


transaction T500 { 
 input = [ T456@1:sec_StepSecret_L__LLLL_11 sigMT500 sigLT500 sigBT500 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT501 : signature = _ 
const sigLT501 : signature = _ 
const sigBT501 : signature = _ 


transaction T501 { 
 input = [ T500@0: sigMT501 sigLT501 sigBT501 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT502 : signature = _ 
const sigLT502 : signature = _ 
const sigBT502 : signature = _ 


transaction T502 { 
 input = [ T501@0: sigMT502 sigLT502 sigBT502 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT503 : signature = _ 
const sigLT503 : signature = _ 
const sigBT503 : signature = _ 

transaction T503 { 
 input = [ T502@0:  sigMT503 sigLT503 sigBT503 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT504 : signature = _ 
const sigLT504 : signature = _ 
const sigBT504 : signature = _ 

transaction T504 { 
 input = [ T502@1:  sigMT504 sigLT504 sigBT504 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT505 : signature = _ 
const sigLT505 : signature = _ 
const sigBT505 : signature = _ 

transaction T505 { 
 input = [ T502@2:  sigMT505 sigLT505 sigBT505 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT506 : signature = _ 
const sigLT506 : signature = _ 
const sigBT506 : signature = _ 


transaction T506 { 
 input = [ T501@1:sec_StepSecret_B__LLLLL_111 sigMT506 sigLT506 sigBT506 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT507 : signature = _ 
const sigLT507 : signature = _ 
const sigBT507 : signature = _ 


transaction T507 { 
 input = [ T506@0: sigMT507 sigLT507 sigBT507 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT508 : signature = _ 
const sigLT508 : signature = _ 
const sigBT508 : signature = _ 

transaction T508 { 
 input = [ T507@0:  sigMT508 sigLT508 sigBT508 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT509 : signature = _ 
const sigLT509 : signature = _ 
const sigBT509 : signature = _ 

transaction T509 { 
 input = [ T507@1:  sigMT509 sigLT509 sigBT509 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT510 : signature = _ 
const sigLT510 : signature = _ 
const sigBT510 : signature = _ 

transaction T510 { 
 input = [ T507@2:  sigMT510 sigLT510 sigBT510 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT511 : signature = _ 
const sigLT511 : signature = _ 
const sigBT511 : signature = _ 


transaction T511 { 
 input = [ T501@1:sec_StepSecret_L__LLLLL_111 sigMT511 sigLT511 sigBT511 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT512 : signature = _ 
const sigLT512 : signature = _ 
const sigBT512 : signature = _ 


transaction T512 { 
 input = [ T511@0: sigMT512 sigLT512 sigBT512 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT513 : signature = _ 
const sigLT513 : signature = _ 
const sigBT513 : signature = _ 

transaction T513 { 
 input = [ T512@0:  sigMT513 sigLT513 sigBT513 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT514 : signature = _ 
const sigLT514 : signature = _ 
const sigBT514 : signature = _ 

transaction T514 { 
 input = [ T512@1:  sigMT514 sigLT514 sigBT514 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT515 : signature = _ 
const sigLT515 : signature = _ 
const sigBT515 : signature = _ 

transaction T515 { 
 input = [ T512@2:  sigMT515 sigLT515 sigBT515 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT516 : signature = _ 
const sigLT516 : signature = _ 
const sigBT516 : signature = _ 


transaction T516 { 
 input = [ T501@1:sec_StepSecret_M__LLLLL_111 sigMT516 sigLT516 sigBT516 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT517 : signature = _ 
const sigLT517 : signature = _ 
const sigBT517 : signature = _ 


transaction T517 { 
 input = [ T516@0: sigMT517 sigLT517 sigBT517 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT518 : signature = _ 
const sigLT518 : signature = _ 
const sigBT518 : signature = _ 

transaction T518 { 
 input = [ T517@0:  sigMT518 sigLT518 sigBT518 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT519 : signature = _ 
const sigLT519 : signature = _ 
const sigBT519 : signature = _ 

transaction T519 { 
 input = [ T517@1:  sigMT519 sigLT519 sigBT519 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT520 : signature = _ 
const sigLT520 : signature = _ 
const sigBT520 : signature = _ 

transaction T520 { 
 input = [ T517@2:  sigMT520 sigLT520 sigBT520 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT521 : signature = _ 
const sigLT521 : signature = _ 
const sigBT521 : signature = _ 


transaction T521 { 
 input = [ T501@1: sigMT521 sigLT521 sigBT521 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT522 : signature = _ 
const sigLT522 : signature = _ 
const sigBT522 : signature = _ 


transaction T522 { 
 input = [ T521@0: sigMT522 sigLT522 sigBT522 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT523 : signature = _ 
const sigLT523 : signature = _ 
const sigBT523 : signature = _ 


transaction T523 { 
 input = [ T522@0: sigMT523 sigLT523 sigBT523 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT524 : signature = _ 
const sigLT524 : signature = _ 
const sigBT524 : signature = _ 

transaction T524 { 
 input = [ T523@0:  sigMT524 sigLT524 sigBT524 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT525 : signature = _ 
const sigLT525 : signature = _ 
const sigBT525 : signature = _ 

transaction T525 { 
 input = [ T523@1:  sigMT525 sigLT525 sigBT525 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT526 : signature = _ 
const sigLT526 : signature = _ 
const sigBT526 : signature = _ 


transaction T526 { 
 input = [ T521@0: sigMT526 sigLT526 sigBT526 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT527 : signature = _ 
const sigLT527 : signature = _ 
const sigBT527 : signature = _ 


transaction T527 { 
 input = [ T526@0: sigMT527 sigLT527 sigBT527 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT528 : signature = _ 
const sigLT528 : signature = _ 
const sigBT528 : signature = _ 

transaction T528 { 
 input = [ T527@0:  sigMT528 sigLT528 sigBT528 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT529 : signature = _ 
const sigLT529 : signature = _ 
const sigBT529 : signature = _ 

transaction T529 { 
 input = [ T527@1:  sigMT529 sigLT529 sigBT529 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT530 : signature = _ 
const sigLT530 : signature = _ 
const sigBT530 : signature = _ 


transaction T530 { 
 input = [ T521@0: sigMT530 sigLT530 sigBT530 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT531 : signature = _ 
const sigLT531 : signature = _ 
const sigBT531 : signature = _ 


transaction T531 { 
 input = [ T530@0: sigMT531 sigLT531 sigBT531 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT532 : signature = _ 
const sigLT532 : signature = _ 
const sigBT532 : signature = _ 

transaction T532 { 
 input = [ T531@0:  sigMT532 sigLT532 sigBT532 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT533 : signature = _ 
const sigLT533 : signature = _ 
const sigBT533 : signature = _ 

transaction T533 { 
 input = [ T531@1:  sigMT533 sigLT533 sigBT533 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT534 : signature = _ 
const sigLT534 : signature = _ 
const sigBT534 : signature = _ 


transaction T534 { 
 input = [ T521@0: sigMT534 sigLT534 sigBT534 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT535 : signature = _ 
const sigLT535 : signature = _ 
const sigBT535 : signature = _ 


transaction T535 { 
 input = [ T534@0: sigMT535 sigLT535 sigBT535 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT536 : signature = _ 
const sigLT536 : signature = _ 
const sigBT536 : signature = _ 

transaction T536 { 
 input = [ T535@0:  sigMT536 sigLT536 sigBT536 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT537 : signature = _ 
const sigLT537 : signature = _ 
const sigBT537 : signature = _ 

transaction T537 { 
 input = [ T535@1:  sigMT537 sigLT537 sigBT537 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT538 : signature = _ 
const sigLT538 : signature = _ 
const sigBT538 : signature = _ 

transaction T538 { 
 input = [ T535@2:  sigMT538 sigLT538 sigBT538 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT539 : signature = _ 
const sigLT539 : signature = _ 
const sigBT539 : signature = _ 


transaction T539 { 
 input = [ T456@1:sec_StepSecret_M__LLLL_11 sigMT539 sigLT539 sigBT539 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT540 : signature = _ 
const sigLT540 : signature = _ 
const sigBT540 : signature = _ 


transaction T540 { 
 input = [ T539@0: sigMT540 sigLT540 sigBT540 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT541 : signature = _ 
const sigLT541 : signature = _ 
const sigBT541 : signature = _ 


transaction T541 { 
 input = [ T540@0: sigMT541 sigLT541 sigBT541 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT542 : signature = _ 
const sigLT542 : signature = _ 
const sigBT542 : signature = _ 

transaction T542 { 
 input = [ T541@0:  sigMT542 sigLT542 sigBT542 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT543 : signature = _ 
const sigLT543 : signature = _ 
const sigBT543 : signature = _ 

transaction T543 { 
 input = [ T541@1:  sigMT543 sigLT543 sigBT543 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT544 : signature = _ 
const sigLT544 : signature = _ 
const sigBT544 : signature = _ 

transaction T544 { 
 input = [ T541@2:  sigMT544 sigLT544 sigBT544 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT545 : signature = _ 
const sigLT545 : signature = _ 
const sigBT545 : signature = _ 


transaction T545 { 
 input = [ T540@1:sec_StepSecret_B__LLLLL_111 sigMT545 sigLT545 sigBT545 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT546 : signature = _ 
const sigLT546 : signature = _ 
const sigBT546 : signature = _ 


transaction T546 { 
 input = [ T545@0: sigMT546 sigLT546 sigBT546 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT547 : signature = _ 
const sigLT547 : signature = _ 
const sigBT547 : signature = _ 

transaction T547 { 
 input = [ T546@0:  sigMT547 sigLT547 sigBT547 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT548 : signature = _ 
const sigLT548 : signature = _ 
const sigBT548 : signature = _ 

transaction T548 { 
 input = [ T546@1:  sigMT548 sigLT548 sigBT548 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT549 : signature = _ 
const sigLT549 : signature = _ 
const sigBT549 : signature = _ 

transaction T549 { 
 input = [ T546@2:  sigMT549 sigLT549 sigBT549 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT550 : signature = _ 
const sigLT550 : signature = _ 
const sigBT550 : signature = _ 


transaction T550 { 
 input = [ T540@1:sec_StepSecret_L__LLLLL_111 sigMT550 sigLT550 sigBT550 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT551 : signature = _ 
const sigLT551 : signature = _ 
const sigBT551 : signature = _ 


transaction T551 { 
 input = [ T550@0: sigMT551 sigLT551 sigBT551 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT552 : signature = _ 
const sigLT552 : signature = _ 
const sigBT552 : signature = _ 

transaction T552 { 
 input = [ T551@0:  sigMT552 sigLT552 sigBT552 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT553 : signature = _ 
const sigLT553 : signature = _ 
const sigBT553 : signature = _ 

transaction T553 { 
 input = [ T551@1:  sigMT553 sigLT553 sigBT553 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT554 : signature = _ 
const sigLT554 : signature = _ 
const sigBT554 : signature = _ 

transaction T554 { 
 input = [ T551@2:  sigMT554 sigLT554 sigBT554 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT555 : signature = _ 
const sigLT555 : signature = _ 
const sigBT555 : signature = _ 


transaction T555 { 
 input = [ T540@1:sec_StepSecret_M__LLLLL_111 sigMT555 sigLT555 sigBT555 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT556 : signature = _ 
const sigLT556 : signature = _ 
const sigBT556 : signature = _ 


transaction T556 { 
 input = [ T555@0: sigMT556 sigLT556 sigBT556 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT557 : signature = _ 
const sigLT557 : signature = _ 
const sigBT557 : signature = _ 

transaction T557 { 
 input = [ T556@0:  sigMT557 sigLT557 sigBT557 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT558 : signature = _ 
const sigLT558 : signature = _ 
const sigBT558 : signature = _ 

transaction T558 { 
 input = [ T556@1:  sigMT558 sigLT558 sigBT558 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT559 : signature = _ 
const sigLT559 : signature = _ 
const sigBT559 : signature = _ 

transaction T559 { 
 input = [ T556@2:  sigMT559 sigLT559 sigBT559 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT560 : signature = _ 
const sigLT560 : signature = _ 
const sigBT560 : signature = _ 


transaction T560 { 
 input = [ T540@1: sigMT560 sigLT560 sigBT560 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT561 : signature = _ 
const sigLT561 : signature = _ 
const sigBT561 : signature = _ 


transaction T561 { 
 input = [ T560@0: sigMT561 sigLT561 sigBT561 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT562 : signature = _ 
const sigLT562 : signature = _ 
const sigBT562 : signature = _ 


transaction T562 { 
 input = [ T561@0: sigMT562 sigLT562 sigBT562 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT563 : signature = _ 
const sigLT563 : signature = _ 
const sigBT563 : signature = _ 

transaction T563 { 
 input = [ T562@0:  sigMT563 sigLT563 sigBT563 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT564 : signature = _ 
const sigLT564 : signature = _ 
const sigBT564 : signature = _ 

transaction T564 { 
 input = [ T562@1:  sigMT564 sigLT564 sigBT564 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT565 : signature = _ 
const sigLT565 : signature = _ 
const sigBT565 : signature = _ 


transaction T565 { 
 input = [ T560@0: sigMT565 sigLT565 sigBT565 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT566 : signature = _ 
const sigLT566 : signature = _ 
const sigBT566 : signature = _ 


transaction T566 { 
 input = [ T565@0: sigMT566 sigLT566 sigBT566 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT567 : signature = _ 
const sigLT567 : signature = _ 
const sigBT567 : signature = _ 

transaction T567 { 
 input = [ T566@0:  sigMT567 sigLT567 sigBT567 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT568 : signature = _ 
const sigLT568 : signature = _ 
const sigBT568 : signature = _ 

transaction T568 { 
 input = [ T566@1:  sigMT568 sigLT568 sigBT568 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT569 : signature = _ 
const sigLT569 : signature = _ 
const sigBT569 : signature = _ 


transaction T569 { 
 input = [ T560@0: sigMT569 sigLT569 sigBT569 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT570 : signature = _ 
const sigLT570 : signature = _ 
const sigBT570 : signature = _ 


transaction T570 { 
 input = [ T569@0: sigMT570 sigLT570 sigBT570 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT571 : signature = _ 
const sigLT571 : signature = _ 
const sigBT571 : signature = _ 

transaction T571 { 
 input = [ T570@0:  sigMT571 sigLT571 sigBT571 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT572 : signature = _ 
const sigLT572 : signature = _ 
const sigBT572 : signature = _ 

transaction T572 { 
 input = [ T570@1:  sigMT572 sigLT572 sigBT572 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT573 : signature = _ 
const sigLT573 : signature = _ 
const sigBT573 : signature = _ 


transaction T573 { 
 input = [ T560@0: sigMT573 sigLT573 sigBT573 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT574 : signature = _ 
const sigLT574 : signature = _ 
const sigBT574 : signature = _ 


transaction T574 { 
 input = [ T573@0: sigMT574 sigLT574 sigBT574 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT575 : signature = _ 
const sigLT575 : signature = _ 
const sigBT575 : signature = _ 

transaction T575 { 
 input = [ T574@0:  sigMT575 sigLT575 sigBT575 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT576 : signature = _ 
const sigLT576 : signature = _ 
const sigBT576 : signature = _ 

transaction T576 { 
 input = [ T574@1:  sigMT576 sigLT576 sigBT576 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT577 : signature = _ 
const sigLT577 : signature = _ 
const sigBT577 : signature = _ 

transaction T577 { 
 input = [ T574@2:  sigMT577 sigLT577 sigBT577 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT578 : signature = _ 
const sigLT578 : signature = _ 
const sigBT578 : signature = _ 


transaction T578 { 
 input = [ T456@1: sigMT578 sigLT578 sigBT578 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT579 : signature = _ 
const sigLT579 : signature = _ 
const sigBT579 : signature = _ 


transaction T579 { 
 input = [ T578@0: sigMT579 sigLT579 sigBT579 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT580 : signature = _ 
const sigLT580 : signature = _ 
const sigBT580 : signature = _ 


transaction T580 { 
 input = [ T579@0: sigMT580 sigLT580 sigBT580 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT581 : signature = _ 
const sigLT581 : signature = _ 
const sigBT581 : signature = _ 

transaction T581 { 
 input = [ T580@0:  sigMT581 sigLT581 sigBT581 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT582 : signature = _ 
const sigLT582 : signature = _ 
const sigBT582 : signature = _ 

transaction T582 { 
 input = [ T580@1:  sigMT582 sigLT582 sigBT582 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT583 : signature = _ 
const sigLT583 : signature = _ 
const sigBT583 : signature = _ 


transaction T583 { 
 input = [ T578@0: sigMT583 sigLT583 sigBT583 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT584 : signature = _ 
const sigLT584 : signature = _ 
const sigBT584 : signature = _ 


transaction T584 { 
 input = [ T583@0: sigMT584 sigLT584 sigBT584 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT585 : signature = _ 
const sigLT585 : signature = _ 
const sigBT585 : signature = _ 

transaction T585 { 
 input = [ T584@0:  sigMT585 sigLT585 sigBT585 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT586 : signature = _ 
const sigLT586 : signature = _ 
const sigBT586 : signature = _ 

transaction T586 { 
 input = [ T584@1:  sigMT586 sigLT586 sigBT586 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT587 : signature = _ 
const sigLT587 : signature = _ 
const sigBT587 : signature = _ 


transaction T587 { 
 input = [ T578@0: sigMT587 sigLT587 sigBT587 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT588 : signature = _ 
const sigLT588 : signature = _ 
const sigBT588 : signature = _ 


transaction T588 { 
 input = [ T587@0: sigMT588 sigLT588 sigBT588 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT589 : signature = _ 
const sigLT589 : signature = _ 
const sigBT589 : signature = _ 

transaction T589 { 
 input = [ T588@0:  sigMT589 sigLT589 sigBT589 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT590 : signature = _ 
const sigLT590 : signature = _ 
const sigBT590 : signature = _ 

transaction T590 { 
 input = [ T588@1:  sigMT590 sigLT590 sigBT590 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT591 : signature = _ 
const sigLT591 : signature = _ 
const sigBT591 : signature = _ 


transaction T591 { 
 input = [ T578@0: sigMT591 sigLT591 sigBT591 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT592 : signature = _ 
const sigLT592 : signature = _ 
const sigBT592 : signature = _ 


transaction T592 { 
 input = [ T591@0: sigMT592 sigLT592 sigBT592 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT593 : signature = _ 
const sigLT593 : signature = _ 
const sigBT593 : signature = _ 

transaction T593 { 
 input = [ T592@0:  sigMT593 sigLT593 sigBT593 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT594 : signature = _ 
const sigLT594 : signature = _ 
const sigBT594 : signature = _ 

transaction T594 { 
 input = [ T592@1:  sigMT594 sigLT594 sigBT594 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT595 : signature = _ 
const sigLT595 : signature = _ 
const sigBT595 : signature = _ 

transaction T595 { 
 input = [ T592@2:  sigMT595 sigLT595 sigBT595 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT596 : signature = _ 
const sigLT596 : signature = _ 
const sigBT596 : signature = _ 


transaction T596 { 
 input = [ T450@1:sec_StepSecret_L__LLL_1 sigMT596 sigLT596 sigBT596 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT597 : signature = _ 
const sigLT597 : signature = _ 
const sigBT597 : signature = _ 


transaction T597 { 
 input = [ T596@0: sigMT597 sigLT597 sigBT597 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT598 : signature = _ 
const sigLT598 : signature = _ 
const sigBT598 : signature = _ 


transaction T598 { 
 input = [ T597@0: sigMT598 sigLT598 sigBT598 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT599 : signature = _ 
const sigLT599 : signature = _ 
const sigBT599 : signature = _ 

transaction T599 { 
 input = [ T598@0:  sigMT599 sigLT599 sigBT599 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT600 : signature = _ 
const sigLT600 : signature = _ 
const sigBT600 : signature = _ 

transaction T600 { 
 input = [ T598@1:  sigMT600 sigLT600 sigBT600 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT601 : signature = _ 
const sigLT601 : signature = _ 
const sigBT601 : signature = _ 

transaction T601 { 
 input = [ T598@2:  sigMT601 sigLT601 sigBT601 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT602 : signature = _ 
const sigLT602 : signature = _ 
const sigBT602 : signature = _ 


transaction T602 { 
 input = [ T597@1:sec_StepSecret_B__LLLL_11 sigMT602 sigLT602 sigBT602 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT603 : signature = _ 
const sigLT603 : signature = _ 
const sigBT603 : signature = _ 


transaction T603 { 
 input = [ T602@0: sigMT603 sigLT603 sigBT603 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT604 : signature = _ 
const sigLT604 : signature = _ 
const sigBT604 : signature = _ 


transaction T604 { 
 input = [ T603@0: sigMT604 sigLT604 sigBT604 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT605 : signature = _ 
const sigLT605 : signature = _ 
const sigBT605 : signature = _ 

transaction T605 { 
 input = [ T604@0:  sigMT605 sigLT605 sigBT605 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT606 : signature = _ 
const sigLT606 : signature = _ 
const sigBT606 : signature = _ 

transaction T606 { 
 input = [ T604@1:  sigMT606 sigLT606 sigBT606 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT607 : signature = _ 
const sigLT607 : signature = _ 
const sigBT607 : signature = _ 

transaction T607 { 
 input = [ T604@2:  sigMT607 sigLT607 sigBT607 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT608 : signature = _ 
const sigLT608 : signature = _ 
const sigBT608 : signature = _ 


transaction T608 { 
 input = [ T603@1:sec_StepSecret_B__LLLLL_111 sigMT608 sigLT608 sigBT608 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT609 : signature = _ 
const sigLT609 : signature = _ 
const sigBT609 : signature = _ 


transaction T609 { 
 input = [ T608@0: sigMT609 sigLT609 sigBT609 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT610 : signature = _ 
const sigLT610 : signature = _ 
const sigBT610 : signature = _ 

transaction T610 { 
 input = [ T609@0:  sigMT610 sigLT610 sigBT610 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT611 : signature = _ 
const sigLT611 : signature = _ 
const sigBT611 : signature = _ 

transaction T611 { 
 input = [ T609@1:  sigMT611 sigLT611 sigBT611 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT612 : signature = _ 
const sigLT612 : signature = _ 
const sigBT612 : signature = _ 

transaction T612 { 
 input = [ T609@2:  sigMT612 sigLT612 sigBT612 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT613 : signature = _ 
const sigLT613 : signature = _ 
const sigBT613 : signature = _ 


transaction T613 { 
 input = [ T603@1:sec_StepSecret_L__LLLLL_111 sigMT613 sigLT613 sigBT613 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT614 : signature = _ 
const sigLT614 : signature = _ 
const sigBT614 : signature = _ 


transaction T614 { 
 input = [ T613@0: sigMT614 sigLT614 sigBT614 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT615 : signature = _ 
const sigLT615 : signature = _ 
const sigBT615 : signature = _ 

transaction T615 { 
 input = [ T614@0:  sigMT615 sigLT615 sigBT615 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT616 : signature = _ 
const sigLT616 : signature = _ 
const sigBT616 : signature = _ 

transaction T616 { 
 input = [ T614@1:  sigMT616 sigLT616 sigBT616 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT617 : signature = _ 
const sigLT617 : signature = _ 
const sigBT617 : signature = _ 

transaction T617 { 
 input = [ T614@2:  sigMT617 sigLT617 sigBT617 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT618 : signature = _ 
const sigLT618 : signature = _ 
const sigBT618 : signature = _ 


transaction T618 { 
 input = [ T603@1:sec_StepSecret_M__LLLLL_111 sigMT618 sigLT618 sigBT618 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT619 : signature = _ 
const sigLT619 : signature = _ 
const sigBT619 : signature = _ 


transaction T619 { 
 input = [ T618@0: sigMT619 sigLT619 sigBT619 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT620 : signature = _ 
const sigLT620 : signature = _ 
const sigBT620 : signature = _ 

transaction T620 { 
 input = [ T619@0:  sigMT620 sigLT620 sigBT620 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT621 : signature = _ 
const sigLT621 : signature = _ 
const sigBT621 : signature = _ 

transaction T621 { 
 input = [ T619@1:  sigMT621 sigLT621 sigBT621 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT622 : signature = _ 
const sigLT622 : signature = _ 
const sigBT622 : signature = _ 

transaction T622 { 
 input = [ T619@2:  sigMT622 sigLT622 sigBT622 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT623 : signature = _ 
const sigLT623 : signature = _ 
const sigBT623 : signature = _ 


transaction T623 { 
 input = [ T603@1: sigMT623 sigLT623 sigBT623 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT624 : signature = _ 
const sigLT624 : signature = _ 
const sigBT624 : signature = _ 


transaction T624 { 
 input = [ T623@0: sigMT624 sigLT624 sigBT624 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT625 : signature = _ 
const sigLT625 : signature = _ 
const sigBT625 : signature = _ 


transaction T625 { 
 input = [ T624@0: sigMT625 sigLT625 sigBT625 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT626 : signature = _ 
const sigLT626 : signature = _ 
const sigBT626 : signature = _ 

transaction T626 { 
 input = [ T625@0:  sigMT626 sigLT626 sigBT626 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT627 : signature = _ 
const sigLT627 : signature = _ 
const sigBT627 : signature = _ 

transaction T627 { 
 input = [ T625@1:  sigMT627 sigLT627 sigBT627 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT628 : signature = _ 
const sigLT628 : signature = _ 
const sigBT628 : signature = _ 


transaction T628 { 
 input = [ T623@0: sigMT628 sigLT628 sigBT628 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT629 : signature = _ 
const sigLT629 : signature = _ 
const sigBT629 : signature = _ 


transaction T629 { 
 input = [ T628@0: sigMT629 sigLT629 sigBT629 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT630 : signature = _ 
const sigLT630 : signature = _ 
const sigBT630 : signature = _ 

transaction T630 { 
 input = [ T629@0:  sigMT630 sigLT630 sigBT630 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT631 : signature = _ 
const sigLT631 : signature = _ 
const sigBT631 : signature = _ 

transaction T631 { 
 input = [ T629@1:  sigMT631 sigLT631 sigBT631 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT632 : signature = _ 
const sigLT632 : signature = _ 
const sigBT632 : signature = _ 


transaction T632 { 
 input = [ T623@0: sigMT632 sigLT632 sigBT632 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT633 : signature = _ 
const sigLT633 : signature = _ 
const sigBT633 : signature = _ 


transaction T633 { 
 input = [ T632@0: sigMT633 sigLT633 sigBT633 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT634 : signature = _ 
const sigLT634 : signature = _ 
const sigBT634 : signature = _ 

transaction T634 { 
 input = [ T633@0:  sigMT634 sigLT634 sigBT634 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT635 : signature = _ 
const sigLT635 : signature = _ 
const sigBT635 : signature = _ 

transaction T635 { 
 input = [ T633@1:  sigMT635 sigLT635 sigBT635 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT636 : signature = _ 
const sigLT636 : signature = _ 
const sigBT636 : signature = _ 


transaction T636 { 
 input = [ T623@0: sigMT636 sigLT636 sigBT636 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT637 : signature = _ 
const sigLT637 : signature = _ 
const sigBT637 : signature = _ 


transaction T637 { 
 input = [ T636@0: sigMT637 sigLT637 sigBT637 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT638 : signature = _ 
const sigLT638 : signature = _ 
const sigBT638 : signature = _ 

transaction T638 { 
 input = [ T637@0:  sigMT638 sigLT638 sigBT638 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT639 : signature = _ 
const sigLT639 : signature = _ 
const sigBT639 : signature = _ 

transaction T639 { 
 input = [ T637@1:  sigMT639 sigLT639 sigBT639 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT640 : signature = _ 
const sigLT640 : signature = _ 
const sigBT640 : signature = _ 

transaction T640 { 
 input = [ T637@2:  sigMT640 sigLT640 sigBT640 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT641 : signature = _ 
const sigLT641 : signature = _ 
const sigBT641 : signature = _ 


transaction T641 { 
 input = [ T597@1:sec_StepSecret_L__LLLL_11 sigMT641 sigLT641 sigBT641 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT642 : signature = _ 
const sigLT642 : signature = _ 
const sigBT642 : signature = _ 


transaction T642 { 
 input = [ T641@0: sigMT642 sigLT642 sigBT642 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT643 : signature = _ 
const sigLT643 : signature = _ 
const sigBT643 : signature = _ 


transaction T643 { 
 input = [ T642@0: sigMT643 sigLT643 sigBT643 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT644 : signature = _ 
const sigLT644 : signature = _ 
const sigBT644 : signature = _ 

transaction T644 { 
 input = [ T643@0:  sigMT644 sigLT644 sigBT644 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT645 : signature = _ 
const sigLT645 : signature = _ 
const sigBT645 : signature = _ 

transaction T645 { 
 input = [ T643@1:  sigMT645 sigLT645 sigBT645 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT646 : signature = _ 
const sigLT646 : signature = _ 
const sigBT646 : signature = _ 

transaction T646 { 
 input = [ T643@2:  sigMT646 sigLT646 sigBT646 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT647 : signature = _ 
const sigLT647 : signature = _ 
const sigBT647 : signature = _ 


transaction T647 { 
 input = [ T642@1:sec_StepSecret_B__LLLLL_111 sigMT647 sigLT647 sigBT647 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT648 : signature = _ 
const sigLT648 : signature = _ 
const sigBT648 : signature = _ 


transaction T648 { 
 input = [ T647@0: sigMT648 sigLT648 sigBT648 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT649 : signature = _ 
const sigLT649 : signature = _ 
const sigBT649 : signature = _ 

transaction T649 { 
 input = [ T648@0:  sigMT649 sigLT649 sigBT649 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT650 : signature = _ 
const sigLT650 : signature = _ 
const sigBT650 : signature = _ 

transaction T650 { 
 input = [ T648@1:  sigMT650 sigLT650 sigBT650 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT651 : signature = _ 
const sigLT651 : signature = _ 
const sigBT651 : signature = _ 

transaction T651 { 
 input = [ T648@2:  sigMT651 sigLT651 sigBT651 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT652 : signature = _ 
const sigLT652 : signature = _ 
const sigBT652 : signature = _ 


transaction T652 { 
 input = [ T642@1:sec_StepSecret_L__LLLLL_111 sigMT652 sigLT652 sigBT652 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT653 : signature = _ 
const sigLT653 : signature = _ 
const sigBT653 : signature = _ 


transaction T653 { 
 input = [ T652@0: sigMT653 sigLT653 sigBT653 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT654 : signature = _ 
const sigLT654 : signature = _ 
const sigBT654 : signature = _ 

transaction T654 { 
 input = [ T653@0:  sigMT654 sigLT654 sigBT654 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT655 : signature = _ 
const sigLT655 : signature = _ 
const sigBT655 : signature = _ 

transaction T655 { 
 input = [ T653@1:  sigMT655 sigLT655 sigBT655 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT656 : signature = _ 
const sigLT656 : signature = _ 
const sigBT656 : signature = _ 

transaction T656 { 
 input = [ T653@2:  sigMT656 sigLT656 sigBT656 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT657 : signature = _ 
const sigLT657 : signature = _ 
const sigBT657 : signature = _ 


transaction T657 { 
 input = [ T642@1:sec_StepSecret_M__LLLLL_111 sigMT657 sigLT657 sigBT657 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT658 : signature = _ 
const sigLT658 : signature = _ 
const sigBT658 : signature = _ 


transaction T658 { 
 input = [ T657@0: sigMT658 sigLT658 sigBT658 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT659 : signature = _ 
const sigLT659 : signature = _ 
const sigBT659 : signature = _ 

transaction T659 { 
 input = [ T658@0:  sigMT659 sigLT659 sigBT659 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT660 : signature = _ 
const sigLT660 : signature = _ 
const sigBT660 : signature = _ 

transaction T660 { 
 input = [ T658@1:  sigMT660 sigLT660 sigBT660 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT661 : signature = _ 
const sigLT661 : signature = _ 
const sigBT661 : signature = _ 

transaction T661 { 
 input = [ T658@2:  sigMT661 sigLT661 sigBT661 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT662 : signature = _ 
const sigLT662 : signature = _ 
const sigBT662 : signature = _ 


transaction T662 { 
 input = [ T642@1: sigMT662 sigLT662 sigBT662 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT663 : signature = _ 
const sigLT663 : signature = _ 
const sigBT663 : signature = _ 


transaction T663 { 
 input = [ T662@0: sigMT663 sigLT663 sigBT663 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT664 : signature = _ 
const sigLT664 : signature = _ 
const sigBT664 : signature = _ 


transaction T664 { 
 input = [ T663@0: sigMT664 sigLT664 sigBT664 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT665 : signature = _ 
const sigLT665 : signature = _ 
const sigBT665 : signature = _ 

transaction T665 { 
 input = [ T664@0:  sigMT665 sigLT665 sigBT665 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT666 : signature = _ 
const sigLT666 : signature = _ 
const sigBT666 : signature = _ 

transaction T666 { 
 input = [ T664@1:  sigMT666 sigLT666 sigBT666 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT667 : signature = _ 
const sigLT667 : signature = _ 
const sigBT667 : signature = _ 


transaction T667 { 
 input = [ T662@0: sigMT667 sigLT667 sigBT667 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT668 : signature = _ 
const sigLT668 : signature = _ 
const sigBT668 : signature = _ 


transaction T668 { 
 input = [ T667@0: sigMT668 sigLT668 sigBT668 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT669 : signature = _ 
const sigLT669 : signature = _ 
const sigBT669 : signature = _ 

transaction T669 { 
 input = [ T668@0:  sigMT669 sigLT669 sigBT669 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT670 : signature = _ 
const sigLT670 : signature = _ 
const sigBT670 : signature = _ 

transaction T670 { 
 input = [ T668@1:  sigMT670 sigLT670 sigBT670 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT671 : signature = _ 
const sigLT671 : signature = _ 
const sigBT671 : signature = _ 


transaction T671 { 
 input = [ T662@0: sigMT671 sigLT671 sigBT671 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT672 : signature = _ 
const sigLT672 : signature = _ 
const sigBT672 : signature = _ 


transaction T672 { 
 input = [ T671@0: sigMT672 sigLT672 sigBT672 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT673 : signature = _ 
const sigLT673 : signature = _ 
const sigBT673 : signature = _ 

transaction T673 { 
 input = [ T672@0:  sigMT673 sigLT673 sigBT673 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT674 : signature = _ 
const sigLT674 : signature = _ 
const sigBT674 : signature = _ 

transaction T674 { 
 input = [ T672@1:  sigMT674 sigLT674 sigBT674 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT675 : signature = _ 
const sigLT675 : signature = _ 
const sigBT675 : signature = _ 


transaction T675 { 
 input = [ T662@0: sigMT675 sigLT675 sigBT675 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT676 : signature = _ 
const sigLT676 : signature = _ 
const sigBT676 : signature = _ 


transaction T676 { 
 input = [ T675@0: sigMT676 sigLT676 sigBT676 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT677 : signature = _ 
const sigLT677 : signature = _ 
const sigBT677 : signature = _ 

transaction T677 { 
 input = [ T676@0:  sigMT677 sigLT677 sigBT677 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT678 : signature = _ 
const sigLT678 : signature = _ 
const sigBT678 : signature = _ 

transaction T678 { 
 input = [ T676@1:  sigMT678 sigLT678 sigBT678 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT679 : signature = _ 
const sigLT679 : signature = _ 
const sigBT679 : signature = _ 

transaction T679 { 
 input = [ T676@2:  sigMT679 sigLT679 sigBT679 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT680 : signature = _ 
const sigLT680 : signature = _ 
const sigBT680 : signature = _ 


transaction T680 { 
 input = [ T597@1:sec_StepSecret_M__LLLL_11 sigMT680 sigLT680 sigBT680 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT681 : signature = _ 
const sigLT681 : signature = _ 
const sigBT681 : signature = _ 


transaction T681 { 
 input = [ T680@0: sigMT681 sigLT681 sigBT681 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT682 : signature = _ 
const sigLT682 : signature = _ 
const sigBT682 : signature = _ 


transaction T682 { 
 input = [ T681@0: sigMT682 sigLT682 sigBT682 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT683 : signature = _ 
const sigLT683 : signature = _ 
const sigBT683 : signature = _ 

transaction T683 { 
 input = [ T682@0:  sigMT683 sigLT683 sigBT683 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT684 : signature = _ 
const sigLT684 : signature = _ 
const sigBT684 : signature = _ 

transaction T684 { 
 input = [ T682@1:  sigMT684 sigLT684 sigBT684 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT685 : signature = _ 
const sigLT685 : signature = _ 
const sigBT685 : signature = _ 

transaction T685 { 
 input = [ T682@2:  sigMT685 sigLT685 sigBT685 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT686 : signature = _ 
const sigLT686 : signature = _ 
const sigBT686 : signature = _ 


transaction T686 { 
 input = [ T681@1:sec_StepSecret_B__LLLLL_111 sigMT686 sigLT686 sigBT686 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT687 : signature = _ 
const sigLT687 : signature = _ 
const sigBT687 : signature = _ 


transaction T687 { 
 input = [ T686@0: sigMT687 sigLT687 sigBT687 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT688 : signature = _ 
const sigLT688 : signature = _ 
const sigBT688 : signature = _ 

transaction T688 { 
 input = [ T687@0:  sigMT688 sigLT688 sigBT688 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT689 : signature = _ 
const sigLT689 : signature = _ 
const sigBT689 : signature = _ 

transaction T689 { 
 input = [ T687@1:  sigMT689 sigLT689 sigBT689 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT690 : signature = _ 
const sigLT690 : signature = _ 
const sigBT690 : signature = _ 

transaction T690 { 
 input = [ T687@2:  sigMT690 sigLT690 sigBT690 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT691 : signature = _ 
const sigLT691 : signature = _ 
const sigBT691 : signature = _ 


transaction T691 { 
 input = [ T681@1:sec_StepSecret_L__LLLLL_111 sigMT691 sigLT691 sigBT691 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT692 : signature = _ 
const sigLT692 : signature = _ 
const sigBT692 : signature = _ 


transaction T692 { 
 input = [ T691@0: sigMT692 sigLT692 sigBT692 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT693 : signature = _ 
const sigLT693 : signature = _ 
const sigBT693 : signature = _ 

transaction T693 { 
 input = [ T692@0:  sigMT693 sigLT693 sigBT693 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT694 : signature = _ 
const sigLT694 : signature = _ 
const sigBT694 : signature = _ 

transaction T694 { 
 input = [ T692@1:  sigMT694 sigLT694 sigBT694 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT695 : signature = _ 
const sigLT695 : signature = _ 
const sigBT695 : signature = _ 

transaction T695 { 
 input = [ T692@2:  sigMT695 sigLT695 sigBT695 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT696 : signature = _ 
const sigLT696 : signature = _ 
const sigBT696 : signature = _ 


transaction T696 { 
 input = [ T681@1:sec_StepSecret_M__LLLLL_111 sigMT696 sigLT696 sigBT696 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT697 : signature = _ 
const sigLT697 : signature = _ 
const sigBT697 : signature = _ 


transaction T697 { 
 input = [ T696@0: sigMT697 sigLT697 sigBT697 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT698 : signature = _ 
const sigLT698 : signature = _ 
const sigBT698 : signature = _ 

transaction T698 { 
 input = [ T697@0:  sigMT698 sigLT698 sigBT698 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT699 : signature = _ 
const sigLT699 : signature = _ 
const sigBT699 : signature = _ 

transaction T699 { 
 input = [ T697@1:  sigMT699 sigLT699 sigBT699 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT700 : signature = _ 
const sigLT700 : signature = _ 
const sigBT700 : signature = _ 

transaction T700 { 
 input = [ T697@2:  sigMT700 sigLT700 sigBT700 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT701 : signature = _ 
const sigLT701 : signature = _ 
const sigBT701 : signature = _ 


transaction T701 { 
 input = [ T681@1: sigMT701 sigLT701 sigBT701 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT702 : signature = _ 
const sigLT702 : signature = _ 
const sigBT702 : signature = _ 


transaction T702 { 
 input = [ T701@0: sigMT702 sigLT702 sigBT702 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT703 : signature = _ 
const sigLT703 : signature = _ 
const sigBT703 : signature = _ 


transaction T703 { 
 input = [ T702@0: sigMT703 sigLT703 sigBT703 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT704 : signature = _ 
const sigLT704 : signature = _ 
const sigBT704 : signature = _ 

transaction T704 { 
 input = [ T703@0:  sigMT704 sigLT704 sigBT704 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT705 : signature = _ 
const sigLT705 : signature = _ 
const sigBT705 : signature = _ 

transaction T705 { 
 input = [ T703@1:  sigMT705 sigLT705 sigBT705 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT706 : signature = _ 
const sigLT706 : signature = _ 
const sigBT706 : signature = _ 


transaction T706 { 
 input = [ T701@0: sigMT706 sigLT706 sigBT706 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT707 : signature = _ 
const sigLT707 : signature = _ 
const sigBT707 : signature = _ 


transaction T707 { 
 input = [ T706@0: sigMT707 sigLT707 sigBT707 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT708 : signature = _ 
const sigLT708 : signature = _ 
const sigBT708 : signature = _ 

transaction T708 { 
 input = [ T707@0:  sigMT708 sigLT708 sigBT708 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT709 : signature = _ 
const sigLT709 : signature = _ 
const sigBT709 : signature = _ 

transaction T709 { 
 input = [ T707@1:  sigMT709 sigLT709 sigBT709 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT710 : signature = _ 
const sigLT710 : signature = _ 
const sigBT710 : signature = _ 


transaction T710 { 
 input = [ T701@0: sigMT710 sigLT710 sigBT710 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT711 : signature = _ 
const sigLT711 : signature = _ 
const sigBT711 : signature = _ 


transaction T711 { 
 input = [ T710@0: sigMT711 sigLT711 sigBT711 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT712 : signature = _ 
const sigLT712 : signature = _ 
const sigBT712 : signature = _ 

transaction T712 { 
 input = [ T711@0:  sigMT712 sigLT712 sigBT712 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT713 : signature = _ 
const sigLT713 : signature = _ 
const sigBT713 : signature = _ 

transaction T713 { 
 input = [ T711@1:  sigMT713 sigLT713 sigBT713 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT714 : signature = _ 
const sigLT714 : signature = _ 
const sigBT714 : signature = _ 


transaction T714 { 
 input = [ T701@0: sigMT714 sigLT714 sigBT714 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT715 : signature = _ 
const sigLT715 : signature = _ 
const sigBT715 : signature = _ 


transaction T715 { 
 input = [ T714@0: sigMT715 sigLT715 sigBT715 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT716 : signature = _ 
const sigLT716 : signature = _ 
const sigBT716 : signature = _ 

transaction T716 { 
 input = [ T715@0:  sigMT716 sigLT716 sigBT716 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT717 : signature = _ 
const sigLT717 : signature = _ 
const sigBT717 : signature = _ 

transaction T717 { 
 input = [ T715@1:  sigMT717 sigLT717 sigBT717 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT718 : signature = _ 
const sigLT718 : signature = _ 
const sigBT718 : signature = _ 

transaction T718 { 
 input = [ T715@2:  sigMT718 sigLT718 sigBT718 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT719 : signature = _ 
const sigLT719 : signature = _ 
const sigBT719 : signature = _ 


transaction T719 { 
 input = [ T597@1: sigMT719 sigLT719 sigBT719 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT720 : signature = _ 
const sigLT720 : signature = _ 
const sigBT720 : signature = _ 


transaction T720 { 
 input = [ T719@0: sigMT720 sigLT720 sigBT720 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT721 : signature = _ 
const sigLT721 : signature = _ 
const sigBT721 : signature = _ 


transaction T721 { 
 input = [ T720@0: sigMT721 sigLT721 sigBT721 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT722 : signature = _ 
const sigLT722 : signature = _ 
const sigBT722 : signature = _ 

transaction T722 { 
 input = [ T721@0:  sigMT722 sigLT722 sigBT722 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT723 : signature = _ 
const sigLT723 : signature = _ 
const sigBT723 : signature = _ 

transaction T723 { 
 input = [ T721@1:  sigMT723 sigLT723 sigBT723 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT724 : signature = _ 
const sigLT724 : signature = _ 
const sigBT724 : signature = _ 


transaction T724 { 
 input = [ T719@0: sigMT724 sigLT724 sigBT724 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT725 : signature = _ 
const sigLT725 : signature = _ 
const sigBT725 : signature = _ 


transaction T725 { 
 input = [ T724@0: sigMT725 sigLT725 sigBT725 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT726 : signature = _ 
const sigLT726 : signature = _ 
const sigBT726 : signature = _ 

transaction T726 { 
 input = [ T725@0:  sigMT726 sigLT726 sigBT726 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT727 : signature = _ 
const sigLT727 : signature = _ 
const sigBT727 : signature = _ 

transaction T727 { 
 input = [ T725@1:  sigMT727 sigLT727 sigBT727 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT728 : signature = _ 
const sigLT728 : signature = _ 
const sigBT728 : signature = _ 


transaction T728 { 
 input = [ T719@0: sigMT728 sigLT728 sigBT728 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT729 : signature = _ 
const sigLT729 : signature = _ 
const sigBT729 : signature = _ 


transaction T729 { 
 input = [ T728@0: sigMT729 sigLT729 sigBT729 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT730 : signature = _ 
const sigLT730 : signature = _ 
const sigBT730 : signature = _ 

transaction T730 { 
 input = [ T729@0:  sigMT730 sigLT730 sigBT730 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT731 : signature = _ 
const sigLT731 : signature = _ 
const sigBT731 : signature = _ 

transaction T731 { 
 input = [ T729@1:  sigMT731 sigLT731 sigBT731 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT732 : signature = _ 
const sigLT732 : signature = _ 
const sigBT732 : signature = _ 


transaction T732 { 
 input = [ T719@0: sigMT732 sigLT732 sigBT732 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT733 : signature = _ 
const sigLT733 : signature = _ 
const sigBT733 : signature = _ 


transaction T733 { 
 input = [ T732@0: sigMT733 sigLT733 sigBT733 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT734 : signature = _ 
const sigLT734 : signature = _ 
const sigBT734 : signature = _ 

transaction T734 { 
 input = [ T733@0:  sigMT734 sigLT734 sigBT734 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT735 : signature = _ 
const sigLT735 : signature = _ 
const sigBT735 : signature = _ 

transaction T735 { 
 input = [ T733@1:  sigMT735 sigLT735 sigBT735 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT736 : signature = _ 
const sigLT736 : signature = _ 
const sigBT736 : signature = _ 

transaction T736 { 
 input = [ T733@2:  sigMT736 sigLT736 sigBT736 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT737 : signature = _ 
const sigLT737 : signature = _ 
const sigBT737 : signature = _ 


transaction T737 { 
 input = [ T450@1:sec_StepSecret_M__LLL_1 sigMT737 sigLT737 sigBT737 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT738 : signature = _ 
const sigLT738 : signature = _ 
const sigBT738 : signature = _ 


transaction T738 { 
 input = [ T737@0: sigMT738 sigLT738 sigBT738 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT739 : signature = _ 
const sigLT739 : signature = _ 
const sigBT739 : signature = _ 


transaction T739 { 
 input = [ T738@0: sigMT739 sigLT739 sigBT739 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT740 : signature = _ 
const sigLT740 : signature = _ 
const sigBT740 : signature = _ 

transaction T740 { 
 input = [ T739@0:  sigMT740 sigLT740 sigBT740 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT741 : signature = _ 
const sigLT741 : signature = _ 
const sigBT741 : signature = _ 

transaction T741 { 
 input = [ T739@1:  sigMT741 sigLT741 sigBT741 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT742 : signature = _ 
const sigLT742 : signature = _ 
const sigBT742 : signature = _ 

transaction T742 { 
 input = [ T739@2:  sigMT742 sigLT742 sigBT742 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT743 : signature = _ 
const sigLT743 : signature = _ 
const sigBT743 : signature = _ 


transaction T743 { 
 input = [ T738@1:sec_StepSecret_B__LLLL_11 sigMT743 sigLT743 sigBT743 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT744 : signature = _ 
const sigLT744 : signature = _ 
const sigBT744 : signature = _ 


transaction T744 { 
 input = [ T743@0: sigMT744 sigLT744 sigBT744 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT745 : signature = _ 
const sigLT745 : signature = _ 
const sigBT745 : signature = _ 


transaction T745 { 
 input = [ T744@0: sigMT745 sigLT745 sigBT745 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT746 : signature = _ 
const sigLT746 : signature = _ 
const sigBT746 : signature = _ 

transaction T746 { 
 input = [ T745@0:  sigMT746 sigLT746 sigBT746 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT747 : signature = _ 
const sigLT747 : signature = _ 
const sigBT747 : signature = _ 

transaction T747 { 
 input = [ T745@1:  sigMT747 sigLT747 sigBT747 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT748 : signature = _ 
const sigLT748 : signature = _ 
const sigBT748 : signature = _ 

transaction T748 { 
 input = [ T745@2:  sigMT748 sigLT748 sigBT748 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT749 : signature = _ 
const sigLT749 : signature = _ 
const sigBT749 : signature = _ 


transaction T749 { 
 input = [ T744@1:sec_StepSecret_B__LLLLL_111 sigMT749 sigLT749 sigBT749 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT750 : signature = _ 
const sigLT750 : signature = _ 
const sigBT750 : signature = _ 


transaction T750 { 
 input = [ T749@0: sigMT750 sigLT750 sigBT750 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT751 : signature = _ 
const sigLT751 : signature = _ 
const sigBT751 : signature = _ 

transaction T751 { 
 input = [ T750@0:  sigMT751 sigLT751 sigBT751 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT752 : signature = _ 
const sigLT752 : signature = _ 
const sigBT752 : signature = _ 

transaction T752 { 
 input = [ T750@1:  sigMT752 sigLT752 sigBT752 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT753 : signature = _ 
const sigLT753 : signature = _ 
const sigBT753 : signature = _ 

transaction T753 { 
 input = [ T750@2:  sigMT753 sigLT753 sigBT753 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT754 : signature = _ 
const sigLT754 : signature = _ 
const sigBT754 : signature = _ 


transaction T754 { 
 input = [ T744@1:sec_StepSecret_L__LLLLL_111 sigMT754 sigLT754 sigBT754 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT755 : signature = _ 
const sigLT755 : signature = _ 
const sigBT755 : signature = _ 


transaction T755 { 
 input = [ T754@0: sigMT755 sigLT755 sigBT755 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT756 : signature = _ 
const sigLT756 : signature = _ 
const sigBT756 : signature = _ 

transaction T756 { 
 input = [ T755@0:  sigMT756 sigLT756 sigBT756 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT757 : signature = _ 
const sigLT757 : signature = _ 
const sigBT757 : signature = _ 

transaction T757 { 
 input = [ T755@1:  sigMT757 sigLT757 sigBT757 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT758 : signature = _ 
const sigLT758 : signature = _ 
const sigBT758 : signature = _ 

transaction T758 { 
 input = [ T755@2:  sigMT758 sigLT758 sigBT758 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT759 : signature = _ 
const sigLT759 : signature = _ 
const sigBT759 : signature = _ 


transaction T759 { 
 input = [ T744@1:sec_StepSecret_M__LLLLL_111 sigMT759 sigLT759 sigBT759 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT760 : signature = _ 
const sigLT760 : signature = _ 
const sigBT760 : signature = _ 


transaction T760 { 
 input = [ T759@0: sigMT760 sigLT760 sigBT760 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT761 : signature = _ 
const sigLT761 : signature = _ 
const sigBT761 : signature = _ 

transaction T761 { 
 input = [ T760@0:  sigMT761 sigLT761 sigBT761 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT762 : signature = _ 
const sigLT762 : signature = _ 
const sigBT762 : signature = _ 

transaction T762 { 
 input = [ T760@1:  sigMT762 sigLT762 sigBT762 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT763 : signature = _ 
const sigLT763 : signature = _ 
const sigBT763 : signature = _ 

transaction T763 { 
 input = [ T760@2:  sigMT763 sigLT763 sigBT763 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT764 : signature = _ 
const sigLT764 : signature = _ 
const sigBT764 : signature = _ 


transaction T764 { 
 input = [ T744@1: sigMT764 sigLT764 sigBT764 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT765 : signature = _ 
const sigLT765 : signature = _ 
const sigBT765 : signature = _ 


transaction T765 { 
 input = [ T764@0: sigMT765 sigLT765 sigBT765 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT766 : signature = _ 
const sigLT766 : signature = _ 
const sigBT766 : signature = _ 


transaction T766 { 
 input = [ T765@0: sigMT766 sigLT766 sigBT766 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT767 : signature = _ 
const sigLT767 : signature = _ 
const sigBT767 : signature = _ 

transaction T767 { 
 input = [ T766@0:  sigMT767 sigLT767 sigBT767 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT768 : signature = _ 
const sigLT768 : signature = _ 
const sigBT768 : signature = _ 

transaction T768 { 
 input = [ T766@1:  sigMT768 sigLT768 sigBT768 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT769 : signature = _ 
const sigLT769 : signature = _ 
const sigBT769 : signature = _ 


transaction T769 { 
 input = [ T764@0: sigMT769 sigLT769 sigBT769 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT770 : signature = _ 
const sigLT770 : signature = _ 
const sigBT770 : signature = _ 


transaction T770 { 
 input = [ T769@0: sigMT770 sigLT770 sigBT770 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT771 : signature = _ 
const sigLT771 : signature = _ 
const sigBT771 : signature = _ 

transaction T771 { 
 input = [ T770@0:  sigMT771 sigLT771 sigBT771 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT772 : signature = _ 
const sigLT772 : signature = _ 
const sigBT772 : signature = _ 

transaction T772 { 
 input = [ T770@1:  sigMT772 sigLT772 sigBT772 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT773 : signature = _ 
const sigLT773 : signature = _ 
const sigBT773 : signature = _ 


transaction T773 { 
 input = [ T764@0: sigMT773 sigLT773 sigBT773 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT774 : signature = _ 
const sigLT774 : signature = _ 
const sigBT774 : signature = _ 


transaction T774 { 
 input = [ T773@0: sigMT774 sigLT774 sigBT774 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT775 : signature = _ 
const sigLT775 : signature = _ 
const sigBT775 : signature = _ 

transaction T775 { 
 input = [ T774@0:  sigMT775 sigLT775 sigBT775 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT776 : signature = _ 
const sigLT776 : signature = _ 
const sigBT776 : signature = _ 

transaction T776 { 
 input = [ T774@1:  sigMT776 sigLT776 sigBT776 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT777 : signature = _ 
const sigLT777 : signature = _ 
const sigBT777 : signature = _ 


transaction T777 { 
 input = [ T764@0: sigMT777 sigLT777 sigBT777 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT778 : signature = _ 
const sigLT778 : signature = _ 
const sigBT778 : signature = _ 


transaction T778 { 
 input = [ T777@0: sigMT778 sigLT778 sigBT778 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT779 : signature = _ 
const sigLT779 : signature = _ 
const sigBT779 : signature = _ 

transaction T779 { 
 input = [ T778@0:  sigMT779 sigLT779 sigBT779 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT780 : signature = _ 
const sigLT780 : signature = _ 
const sigBT780 : signature = _ 

transaction T780 { 
 input = [ T778@1:  sigMT780 sigLT780 sigBT780 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT781 : signature = _ 
const sigLT781 : signature = _ 
const sigBT781 : signature = _ 

transaction T781 { 
 input = [ T778@2:  sigMT781 sigLT781 sigBT781 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT782 : signature = _ 
const sigLT782 : signature = _ 
const sigBT782 : signature = _ 


transaction T782 { 
 input = [ T738@1:sec_StepSecret_L__LLLL_11 sigMT782 sigLT782 sigBT782 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT783 : signature = _ 
const sigLT783 : signature = _ 
const sigBT783 : signature = _ 


transaction T783 { 
 input = [ T782@0: sigMT783 sigLT783 sigBT783 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT784 : signature = _ 
const sigLT784 : signature = _ 
const sigBT784 : signature = _ 


transaction T784 { 
 input = [ T783@0: sigMT784 sigLT784 sigBT784 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT785 : signature = _ 
const sigLT785 : signature = _ 
const sigBT785 : signature = _ 

transaction T785 { 
 input = [ T784@0:  sigMT785 sigLT785 sigBT785 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT786 : signature = _ 
const sigLT786 : signature = _ 
const sigBT786 : signature = _ 

transaction T786 { 
 input = [ T784@1:  sigMT786 sigLT786 sigBT786 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT787 : signature = _ 
const sigLT787 : signature = _ 
const sigBT787 : signature = _ 

transaction T787 { 
 input = [ T784@2:  sigMT787 sigLT787 sigBT787 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT788 : signature = _ 
const sigLT788 : signature = _ 
const sigBT788 : signature = _ 


transaction T788 { 
 input = [ T783@1:sec_StepSecret_B__LLLLL_111 sigMT788 sigLT788 sigBT788 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT789 : signature = _ 
const sigLT789 : signature = _ 
const sigBT789 : signature = _ 


transaction T789 { 
 input = [ T788@0: sigMT789 sigLT789 sigBT789 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT790 : signature = _ 
const sigLT790 : signature = _ 
const sigBT790 : signature = _ 

transaction T790 { 
 input = [ T789@0:  sigMT790 sigLT790 sigBT790 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT791 : signature = _ 
const sigLT791 : signature = _ 
const sigBT791 : signature = _ 

transaction T791 { 
 input = [ T789@1:  sigMT791 sigLT791 sigBT791 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT792 : signature = _ 
const sigLT792 : signature = _ 
const sigBT792 : signature = _ 

transaction T792 { 
 input = [ T789@2:  sigMT792 sigLT792 sigBT792 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT793 : signature = _ 
const sigLT793 : signature = _ 
const sigBT793 : signature = _ 


transaction T793 { 
 input = [ T783@1:sec_StepSecret_L__LLLLL_111 sigMT793 sigLT793 sigBT793 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT794 : signature = _ 
const sigLT794 : signature = _ 
const sigBT794 : signature = _ 


transaction T794 { 
 input = [ T793@0: sigMT794 sigLT794 sigBT794 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT795 : signature = _ 
const sigLT795 : signature = _ 
const sigBT795 : signature = _ 

transaction T795 { 
 input = [ T794@0:  sigMT795 sigLT795 sigBT795 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT796 : signature = _ 
const sigLT796 : signature = _ 
const sigBT796 : signature = _ 

transaction T796 { 
 input = [ T794@1:  sigMT796 sigLT796 sigBT796 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT797 : signature = _ 
const sigLT797 : signature = _ 
const sigBT797 : signature = _ 

transaction T797 { 
 input = [ T794@2:  sigMT797 sigLT797 sigBT797 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT798 : signature = _ 
const sigLT798 : signature = _ 
const sigBT798 : signature = _ 


transaction T798 { 
 input = [ T783@1:sec_StepSecret_M__LLLLL_111 sigMT798 sigLT798 sigBT798 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT799 : signature = _ 
const sigLT799 : signature = _ 
const sigBT799 : signature = _ 


transaction T799 { 
 input = [ T798@0: sigMT799 sigLT799 sigBT799 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT800 : signature = _ 
const sigLT800 : signature = _ 
const sigBT800 : signature = _ 

transaction T800 { 
 input = [ T799@0:  sigMT800 sigLT800 sigBT800 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT801 : signature = _ 
const sigLT801 : signature = _ 
const sigBT801 : signature = _ 

transaction T801 { 
 input = [ T799@1:  sigMT801 sigLT801 sigBT801 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT802 : signature = _ 
const sigLT802 : signature = _ 
const sigBT802 : signature = _ 

transaction T802 { 
 input = [ T799@2:  sigMT802 sigLT802 sigBT802 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT803 : signature = _ 
const sigLT803 : signature = _ 
const sigBT803 : signature = _ 


transaction T803 { 
 input = [ T783@1: sigMT803 sigLT803 sigBT803 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT804 : signature = _ 
const sigLT804 : signature = _ 
const sigBT804 : signature = _ 


transaction T804 { 
 input = [ T803@0: sigMT804 sigLT804 sigBT804 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT805 : signature = _ 
const sigLT805 : signature = _ 
const sigBT805 : signature = _ 


transaction T805 { 
 input = [ T804@0: sigMT805 sigLT805 sigBT805 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT806 : signature = _ 
const sigLT806 : signature = _ 
const sigBT806 : signature = _ 

transaction T806 { 
 input = [ T805@0:  sigMT806 sigLT806 sigBT806 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT807 : signature = _ 
const sigLT807 : signature = _ 
const sigBT807 : signature = _ 

transaction T807 { 
 input = [ T805@1:  sigMT807 sigLT807 sigBT807 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT808 : signature = _ 
const sigLT808 : signature = _ 
const sigBT808 : signature = _ 


transaction T808 { 
 input = [ T803@0: sigMT808 sigLT808 sigBT808 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT809 : signature = _ 
const sigLT809 : signature = _ 
const sigBT809 : signature = _ 


transaction T809 { 
 input = [ T808@0: sigMT809 sigLT809 sigBT809 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT810 : signature = _ 
const sigLT810 : signature = _ 
const sigBT810 : signature = _ 

transaction T810 { 
 input = [ T809@0:  sigMT810 sigLT810 sigBT810 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT811 : signature = _ 
const sigLT811 : signature = _ 
const sigBT811 : signature = _ 

transaction T811 { 
 input = [ T809@1:  sigMT811 sigLT811 sigBT811 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT812 : signature = _ 
const sigLT812 : signature = _ 
const sigBT812 : signature = _ 


transaction T812 { 
 input = [ T803@0: sigMT812 sigLT812 sigBT812 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT813 : signature = _ 
const sigLT813 : signature = _ 
const sigBT813 : signature = _ 


transaction T813 { 
 input = [ T812@0: sigMT813 sigLT813 sigBT813 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT814 : signature = _ 
const sigLT814 : signature = _ 
const sigBT814 : signature = _ 

transaction T814 { 
 input = [ T813@0:  sigMT814 sigLT814 sigBT814 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT815 : signature = _ 
const sigLT815 : signature = _ 
const sigBT815 : signature = _ 

transaction T815 { 
 input = [ T813@1:  sigMT815 sigLT815 sigBT815 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT816 : signature = _ 
const sigLT816 : signature = _ 
const sigBT816 : signature = _ 


transaction T816 { 
 input = [ T803@0: sigMT816 sigLT816 sigBT816 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT817 : signature = _ 
const sigLT817 : signature = _ 
const sigBT817 : signature = _ 


transaction T817 { 
 input = [ T816@0: sigMT817 sigLT817 sigBT817 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT818 : signature = _ 
const sigLT818 : signature = _ 
const sigBT818 : signature = _ 

transaction T818 { 
 input = [ T817@0:  sigMT818 sigLT818 sigBT818 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT819 : signature = _ 
const sigLT819 : signature = _ 
const sigBT819 : signature = _ 

transaction T819 { 
 input = [ T817@1:  sigMT819 sigLT819 sigBT819 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT820 : signature = _ 
const sigLT820 : signature = _ 
const sigBT820 : signature = _ 

transaction T820 { 
 input = [ T817@2:  sigMT820 sigLT820 sigBT820 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT821 : signature = _ 
const sigLT821 : signature = _ 
const sigBT821 : signature = _ 


transaction T821 { 
 input = [ T738@1:sec_StepSecret_M__LLLL_11 sigMT821 sigLT821 sigBT821 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT822 : signature = _ 
const sigLT822 : signature = _ 
const sigBT822 : signature = _ 


transaction T822 { 
 input = [ T821@0: sigMT822 sigLT822 sigBT822 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT823 : signature = _ 
const sigLT823 : signature = _ 
const sigBT823 : signature = _ 


transaction T823 { 
 input = [ T822@0: sigMT823 sigLT823 sigBT823 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT824 : signature = _ 
const sigLT824 : signature = _ 
const sigBT824 : signature = _ 

transaction T824 { 
 input = [ T823@0:  sigMT824 sigLT824 sigBT824 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT825 : signature = _ 
const sigLT825 : signature = _ 
const sigBT825 : signature = _ 

transaction T825 { 
 input = [ T823@1:  sigMT825 sigLT825 sigBT825 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT826 : signature = _ 
const sigLT826 : signature = _ 
const sigBT826 : signature = _ 

transaction T826 { 
 input = [ T823@2:  sigMT826 sigLT826 sigBT826 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT827 : signature = _ 
const sigLT827 : signature = _ 
const sigBT827 : signature = _ 


transaction T827 { 
 input = [ T822@1:sec_StepSecret_B__LLLLL_111 sigMT827 sigLT827 sigBT827 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT828 : signature = _ 
const sigLT828 : signature = _ 
const sigBT828 : signature = _ 


transaction T828 { 
 input = [ T827@0: sigMT828 sigLT828 sigBT828 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT829 : signature = _ 
const sigLT829 : signature = _ 
const sigBT829 : signature = _ 

transaction T829 { 
 input = [ T828@0:  sigMT829 sigLT829 sigBT829 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT830 : signature = _ 
const sigLT830 : signature = _ 
const sigBT830 : signature = _ 

transaction T830 { 
 input = [ T828@1:  sigMT830 sigLT830 sigBT830 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT831 : signature = _ 
const sigLT831 : signature = _ 
const sigBT831 : signature = _ 

transaction T831 { 
 input = [ T828@2:  sigMT831 sigLT831 sigBT831 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT832 : signature = _ 
const sigLT832 : signature = _ 
const sigBT832 : signature = _ 


transaction T832 { 
 input = [ T822@1:sec_StepSecret_L__LLLLL_111 sigMT832 sigLT832 sigBT832 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT833 : signature = _ 
const sigLT833 : signature = _ 
const sigBT833 : signature = _ 


transaction T833 { 
 input = [ T832@0: sigMT833 sigLT833 sigBT833 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT834 : signature = _ 
const sigLT834 : signature = _ 
const sigBT834 : signature = _ 

transaction T834 { 
 input = [ T833@0:  sigMT834 sigLT834 sigBT834 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT835 : signature = _ 
const sigLT835 : signature = _ 
const sigBT835 : signature = _ 

transaction T835 { 
 input = [ T833@1:  sigMT835 sigLT835 sigBT835 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT836 : signature = _ 
const sigLT836 : signature = _ 
const sigBT836 : signature = _ 

transaction T836 { 
 input = [ T833@2:  sigMT836 sigLT836 sigBT836 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT837 : signature = _ 
const sigLT837 : signature = _ 
const sigBT837 : signature = _ 


transaction T837 { 
 input = [ T822@1:sec_StepSecret_M__LLLLL_111 sigMT837 sigLT837 sigBT837 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT838 : signature = _ 
const sigLT838 : signature = _ 
const sigBT838 : signature = _ 


transaction T838 { 
 input = [ T837@0: sigMT838 sigLT838 sigBT838 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT839 : signature = _ 
const sigLT839 : signature = _ 
const sigBT839 : signature = _ 

transaction T839 { 
 input = [ T838@0:  sigMT839 sigLT839 sigBT839 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT840 : signature = _ 
const sigLT840 : signature = _ 
const sigBT840 : signature = _ 

transaction T840 { 
 input = [ T838@1:  sigMT840 sigLT840 sigBT840 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT841 : signature = _ 
const sigLT841 : signature = _ 
const sigBT841 : signature = _ 

transaction T841 { 
 input = [ T838@2:  sigMT841 sigLT841 sigBT841 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT842 : signature = _ 
const sigLT842 : signature = _ 
const sigBT842 : signature = _ 


transaction T842 { 
 input = [ T822@1: sigMT842 sigLT842 sigBT842 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT843 : signature = _ 
const sigLT843 : signature = _ 
const sigBT843 : signature = _ 


transaction T843 { 
 input = [ T842@0: sigMT843 sigLT843 sigBT843 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT844 : signature = _ 
const sigLT844 : signature = _ 
const sigBT844 : signature = _ 


transaction T844 { 
 input = [ T843@0: sigMT844 sigLT844 sigBT844 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT845 : signature = _ 
const sigLT845 : signature = _ 
const sigBT845 : signature = _ 

transaction T845 { 
 input = [ T844@0:  sigMT845 sigLT845 sigBT845 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT846 : signature = _ 
const sigLT846 : signature = _ 
const sigBT846 : signature = _ 

transaction T846 { 
 input = [ T844@1:  sigMT846 sigLT846 sigBT846 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT847 : signature = _ 
const sigLT847 : signature = _ 
const sigBT847 : signature = _ 


transaction T847 { 
 input = [ T842@0: sigMT847 sigLT847 sigBT847 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT848 : signature = _ 
const sigLT848 : signature = _ 
const sigBT848 : signature = _ 


transaction T848 { 
 input = [ T847@0: sigMT848 sigLT848 sigBT848 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT849 : signature = _ 
const sigLT849 : signature = _ 
const sigBT849 : signature = _ 

transaction T849 { 
 input = [ T848@0:  sigMT849 sigLT849 sigBT849 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT850 : signature = _ 
const sigLT850 : signature = _ 
const sigBT850 : signature = _ 

transaction T850 { 
 input = [ T848@1:  sigMT850 sigLT850 sigBT850 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT851 : signature = _ 
const sigLT851 : signature = _ 
const sigBT851 : signature = _ 


transaction T851 { 
 input = [ T842@0: sigMT851 sigLT851 sigBT851 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT852 : signature = _ 
const sigLT852 : signature = _ 
const sigBT852 : signature = _ 


transaction T852 { 
 input = [ T851@0: sigMT852 sigLT852 sigBT852 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT853 : signature = _ 
const sigLT853 : signature = _ 
const sigBT853 : signature = _ 

transaction T853 { 
 input = [ T852@0:  sigMT853 sigLT853 sigBT853 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT854 : signature = _ 
const sigLT854 : signature = _ 
const sigBT854 : signature = _ 

transaction T854 { 
 input = [ T852@1:  sigMT854 sigLT854 sigBT854 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT855 : signature = _ 
const sigLT855 : signature = _ 
const sigBT855 : signature = _ 


transaction T855 { 
 input = [ T842@0: sigMT855 sigLT855 sigBT855 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT856 : signature = _ 
const sigLT856 : signature = _ 
const sigBT856 : signature = _ 


transaction T856 { 
 input = [ T855@0: sigMT856 sigLT856 sigBT856 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT857 : signature = _ 
const sigLT857 : signature = _ 
const sigBT857 : signature = _ 

transaction T857 { 
 input = [ T856@0:  sigMT857 sigLT857 sigBT857 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT858 : signature = _ 
const sigLT858 : signature = _ 
const sigBT858 : signature = _ 

transaction T858 { 
 input = [ T856@1:  sigMT858 sigLT858 sigBT858 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT859 : signature = _ 
const sigLT859 : signature = _ 
const sigBT859 : signature = _ 

transaction T859 { 
 input = [ T856@2:  sigMT859 sigLT859 sigBT859 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT860 : signature = _ 
const sigLT860 : signature = _ 
const sigBT860 : signature = _ 


transaction T860 { 
 input = [ T738@1: sigMT860 sigLT860 sigBT860 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT861 : signature = _ 
const sigLT861 : signature = _ 
const sigBT861 : signature = _ 


transaction T861 { 
 input = [ T860@0: sigMT861 sigLT861 sigBT861 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT862 : signature = _ 
const sigLT862 : signature = _ 
const sigBT862 : signature = _ 


transaction T862 { 
 input = [ T861@0: sigMT862 sigLT862 sigBT862 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT863 : signature = _ 
const sigLT863 : signature = _ 
const sigBT863 : signature = _ 

transaction T863 { 
 input = [ T862@0:  sigMT863 sigLT863 sigBT863 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT864 : signature = _ 
const sigLT864 : signature = _ 
const sigBT864 : signature = _ 

transaction T864 { 
 input = [ T862@1:  sigMT864 sigLT864 sigBT864 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT865 : signature = _ 
const sigLT865 : signature = _ 
const sigBT865 : signature = _ 


transaction T865 { 
 input = [ T860@0: sigMT865 sigLT865 sigBT865 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT866 : signature = _ 
const sigLT866 : signature = _ 
const sigBT866 : signature = _ 


transaction T866 { 
 input = [ T865@0: sigMT866 sigLT866 sigBT866 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT867 : signature = _ 
const sigLT867 : signature = _ 
const sigBT867 : signature = _ 

transaction T867 { 
 input = [ T866@0:  sigMT867 sigLT867 sigBT867 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT868 : signature = _ 
const sigLT868 : signature = _ 
const sigBT868 : signature = _ 

transaction T868 { 
 input = [ T866@1:  sigMT868 sigLT868 sigBT868 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT869 : signature = _ 
const sigLT869 : signature = _ 
const sigBT869 : signature = _ 


transaction T869 { 
 input = [ T860@0: sigMT869 sigLT869 sigBT869 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT870 : signature = _ 
const sigLT870 : signature = _ 
const sigBT870 : signature = _ 


transaction T870 { 
 input = [ T869@0: sigMT870 sigLT870 sigBT870 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT871 : signature = _ 
const sigLT871 : signature = _ 
const sigBT871 : signature = _ 

transaction T871 { 
 input = [ T870@0:  sigMT871 sigLT871 sigBT871 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT872 : signature = _ 
const sigLT872 : signature = _ 
const sigBT872 : signature = _ 

transaction T872 { 
 input = [ T870@1:  sigMT872 sigLT872 sigBT872 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT873 : signature = _ 
const sigLT873 : signature = _ 
const sigBT873 : signature = _ 


transaction T873 { 
 input = [ T860@0: sigMT873 sigLT873 sigBT873 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT874 : signature = _ 
const sigLT874 : signature = _ 
const sigBT874 : signature = _ 


transaction T874 { 
 input = [ T873@0: sigMT874 sigLT874 sigBT874 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT875 : signature = _ 
const sigLT875 : signature = _ 
const sigBT875 : signature = _ 

transaction T875 { 
 input = [ T874@0:  sigMT875 sigLT875 sigBT875 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT876 : signature = _ 
const sigLT876 : signature = _ 
const sigBT876 : signature = _ 

transaction T876 { 
 input = [ T874@1:  sigMT876 sigLT876 sigBT876 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT877 : signature = _ 
const sigLT877 : signature = _ 
const sigBT877 : signature = _ 

transaction T877 { 
 input = [ T874@2:  sigMT877 sigLT877 sigBT877 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT878 : signature = _ 
const sigLT878 : signature = _ 
const sigBT878 : signature = _ 


transaction T878 { 
 input = [ T450@1: sigMT878 sigLT878 sigBT878 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT879 : signature = _ 
const sigLT879 : signature = _ 
const sigBT879 : signature = _ 


transaction T879 { 
 input = [ T878@0: sigMT879 sigLT879 sigBT879 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT880 : signature = _ 
const sigLT880 : signature = _ 
const sigBT880 : signature = _ 


transaction T880 { 
 input = [ T879@0: sigMT880 sigLT880 sigBT880 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT881 : signature = _ 
const sigLT881 : signature = _ 
const sigBT881 : signature = _ 

transaction T881 { 
 input = [ T880@0:  sigMT881 sigLT881 sigBT881 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT882 : signature = _ 
const sigLT882 : signature = _ 
const sigBT882 : signature = _ 

transaction T882 { 
 input = [ T880@1:  sigMT882 sigLT882 sigBT882 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT883 : signature = _ 
const sigLT883 : signature = _ 
const sigBT883 : signature = _ 


transaction T883 { 
 input = [ T878@0: sigMT883 sigLT883 sigBT883 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT884 : signature = _ 
const sigLT884 : signature = _ 
const sigBT884 : signature = _ 


transaction T884 { 
 input = [ T883@0: sigMT884 sigLT884 sigBT884 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT885 : signature = _ 
const sigLT885 : signature = _ 
const sigBT885 : signature = _ 

transaction T885 { 
 input = [ T884@0:  sigMT885 sigLT885 sigBT885 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT886 : signature = _ 
const sigLT886 : signature = _ 
const sigBT886 : signature = _ 

transaction T886 { 
 input = [ T884@1:  sigMT886 sigLT886 sigBT886 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT887 : signature = _ 
const sigLT887 : signature = _ 
const sigBT887 : signature = _ 


transaction T887 { 
 input = [ T878@0: sigMT887 sigLT887 sigBT887 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT888 : signature = _ 
const sigLT888 : signature = _ 
const sigBT888 : signature = _ 


transaction T888 { 
 input = [ T887@0: sigMT888 sigLT888 sigBT888 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT889 : signature = _ 
const sigLT889 : signature = _ 
const sigBT889 : signature = _ 

transaction T889 { 
 input = [ T888@0:  sigMT889 sigLT889 sigBT889 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT890 : signature = _ 
const sigLT890 : signature = _ 
const sigBT890 : signature = _ 

transaction T890 { 
 input = [ T888@1:  sigMT890 sigLT890 sigBT890 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT891 : signature = _ 
const sigLT891 : signature = _ 
const sigBT891 : signature = _ 


transaction T891 { 
 input = [ T878@0: sigMT891 sigLT891 sigBT891 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT892 : signature = _ 
const sigLT892 : signature = _ 
const sigBT892 : signature = _ 


transaction T892 { 
 input = [ T891@0: sigMT892 sigLT892 sigBT892 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT893 : signature = _ 
const sigLT893 : signature = _ 
const sigBT893 : signature = _ 

transaction T893 { 
 input = [ T892@0:  sigMT893 sigLT893 sigBT893 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT894 : signature = _ 
const sigLT894 : signature = _ 
const sigBT894 : signature = _ 

transaction T894 { 
 input = [ T892@1:  sigMT894 sigLT894 sigBT894 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT895 : signature = _ 
const sigLT895 : signature = _ 
const sigBT895 : signature = _ 

transaction T895 { 
 input = [ T892@2:  sigMT895 sigLT895 sigBT895 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT896 : signature = _ 
const sigLT896 : signature = _ 
const sigBT896 : signature = _ 


transaction T896 { 
 input = [ T1@0: sigMT896 sigLT896 sigBT896 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT897 : signature = _ 
const sigLT897 : signature = _ 
const sigBT897 : signature = _ 


transaction T897 { 
 input = [ T896@0: sigMT897 sigLT897 sigBT897 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT898 : signature = _ 
const sigLT898 : signature = _ 
const sigBT898 : signature = _ 


transaction T898 { 
 input = [ T897@0: sigMT898 sigLT898 sigBT898 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT899 : signature = _ 
const sigLT899 : signature = _ 
const sigBT899 : signature = _ 

transaction T899 { 
 input = [ T898@0:  sigMT899 sigLT899 sigBT899 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT900 : signature = _ 
const sigLT900 : signature = _ 
const sigBT900 : signature = _ 

transaction T900 { 
 input = [ T898@1:  sigMT900 sigLT900 sigBT900 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT901 : signature = _ 
const sigLT901 : signature = _ 
const sigBT901 : signature = _ 

transaction T901 { 
 input = [ T898@2:  sigMT901 sigLT901 sigBT901 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT902 : signature = _ 
const sigLT902 : signature = _ 
const sigBT902 : signature = _ 


transaction T902 { 
 input = [ T897@1:sec_StepSecret_B__LLL_1 sigMT902 sigLT902 sigBT902 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT903 : signature = _ 
const sigLT903 : signature = _ 
const sigBT903 : signature = _ 


transaction T903 { 
 input = [ T902@0: sigMT903 sigLT903 sigBT903 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT904 : signature = _ 
const sigLT904 : signature = _ 
const sigBT904 : signature = _ 


transaction T904 { 
 input = [ T903@0: sigMT904 sigLT904 sigBT904 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT905 : signature = _ 
const sigLT905 : signature = _ 
const sigBT905 : signature = _ 

transaction T905 { 
 input = [ T904@0:  sigMT905 sigLT905 sigBT905 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT906 : signature = _ 
const sigLT906 : signature = _ 
const sigBT906 : signature = _ 

transaction T906 { 
 input = [ T904@1:  sigMT906 sigLT906 sigBT906 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT907 : signature = _ 
const sigLT907 : signature = _ 
const sigBT907 : signature = _ 

transaction T907 { 
 input = [ T904@2:  sigMT907 sigLT907 sigBT907 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT908 : signature = _ 
const sigLT908 : signature = _ 
const sigBT908 : signature = _ 


transaction T908 { 
 input = [ T903@1:sec_StepSecret_B__LLLL_11 sigMT908 sigLT908 sigBT908 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT909 : signature = _ 
const sigLT909 : signature = _ 
const sigBT909 : signature = _ 


transaction T909 { 
 input = [ T908@0: sigMT909 sigLT909 sigBT909 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT910 : signature = _ 
const sigLT910 : signature = _ 
const sigBT910 : signature = _ 


transaction T910 { 
 input = [ T909@0: sigMT910 sigLT910 sigBT910 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT911 : signature = _ 
const sigLT911 : signature = _ 
const sigBT911 : signature = _ 

transaction T911 { 
 input = [ T910@0:  sigMT911 sigLT911 sigBT911 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT912 : signature = _ 
const sigLT912 : signature = _ 
const sigBT912 : signature = _ 

transaction T912 { 
 input = [ T910@1:  sigMT912 sigLT912 sigBT912 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT913 : signature = _ 
const sigLT913 : signature = _ 
const sigBT913 : signature = _ 

transaction T913 { 
 input = [ T910@2:  sigMT913 sigLT913 sigBT913 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT914 : signature = _ 
const sigLT914 : signature = _ 
const sigBT914 : signature = _ 


transaction T914 { 
 input = [ T909@1:sec_StepSecret_B__LLLLL_111 sigMT914 sigLT914 sigBT914 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT915 : signature = _ 
const sigLT915 : signature = _ 
const sigBT915 : signature = _ 


transaction T915 { 
 input = [ T914@0: sigMT915 sigLT915 sigBT915 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT916 : signature = _ 
const sigLT916 : signature = _ 
const sigBT916 : signature = _ 

transaction T916 { 
 input = [ T915@0:  sigMT916 sigLT916 sigBT916 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT917 : signature = _ 
const sigLT917 : signature = _ 
const sigBT917 : signature = _ 

transaction T917 { 
 input = [ T915@1:  sigMT917 sigLT917 sigBT917 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT918 : signature = _ 
const sigLT918 : signature = _ 
const sigBT918 : signature = _ 

transaction T918 { 
 input = [ T915@2:  sigMT918 sigLT918 sigBT918 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT919 : signature = _ 
const sigLT919 : signature = _ 
const sigBT919 : signature = _ 


transaction T919 { 
 input = [ T909@1:sec_StepSecret_L__LLLLL_111 sigMT919 sigLT919 sigBT919 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT920 : signature = _ 
const sigLT920 : signature = _ 
const sigBT920 : signature = _ 


transaction T920 { 
 input = [ T919@0: sigMT920 sigLT920 sigBT920 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT921 : signature = _ 
const sigLT921 : signature = _ 
const sigBT921 : signature = _ 

transaction T921 { 
 input = [ T920@0:  sigMT921 sigLT921 sigBT921 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT922 : signature = _ 
const sigLT922 : signature = _ 
const sigBT922 : signature = _ 

transaction T922 { 
 input = [ T920@1:  sigMT922 sigLT922 sigBT922 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT923 : signature = _ 
const sigLT923 : signature = _ 
const sigBT923 : signature = _ 

transaction T923 { 
 input = [ T920@2:  sigMT923 sigLT923 sigBT923 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT924 : signature = _ 
const sigLT924 : signature = _ 
const sigBT924 : signature = _ 


transaction T924 { 
 input = [ T909@1:sec_StepSecret_M__LLLLL_111 sigMT924 sigLT924 sigBT924 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT925 : signature = _ 
const sigLT925 : signature = _ 
const sigBT925 : signature = _ 


transaction T925 { 
 input = [ T924@0: sigMT925 sigLT925 sigBT925 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT926 : signature = _ 
const sigLT926 : signature = _ 
const sigBT926 : signature = _ 

transaction T926 { 
 input = [ T925@0:  sigMT926 sigLT926 sigBT926 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT927 : signature = _ 
const sigLT927 : signature = _ 
const sigBT927 : signature = _ 

transaction T927 { 
 input = [ T925@1:  sigMT927 sigLT927 sigBT927 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT928 : signature = _ 
const sigLT928 : signature = _ 
const sigBT928 : signature = _ 

transaction T928 { 
 input = [ T925@2:  sigMT928 sigLT928 sigBT928 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT929 : signature = _ 
const sigLT929 : signature = _ 
const sigBT929 : signature = _ 


transaction T929 { 
 input = [ T909@1: sigMT929 sigLT929 sigBT929 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT930 : signature = _ 
const sigLT930 : signature = _ 
const sigBT930 : signature = _ 


transaction T930 { 
 input = [ T929@0: sigMT930 sigLT930 sigBT930 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT931 : signature = _ 
const sigLT931 : signature = _ 
const sigBT931 : signature = _ 


transaction T931 { 
 input = [ T930@0: sigMT931 sigLT931 sigBT931 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT932 : signature = _ 
const sigLT932 : signature = _ 
const sigBT932 : signature = _ 

transaction T932 { 
 input = [ T931@0:  sigMT932 sigLT932 sigBT932 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT933 : signature = _ 
const sigLT933 : signature = _ 
const sigBT933 : signature = _ 

transaction T933 { 
 input = [ T931@1:  sigMT933 sigLT933 sigBT933 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT934 : signature = _ 
const sigLT934 : signature = _ 
const sigBT934 : signature = _ 


transaction T934 { 
 input = [ T929@0: sigMT934 sigLT934 sigBT934 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT935 : signature = _ 
const sigLT935 : signature = _ 
const sigBT935 : signature = _ 


transaction T935 { 
 input = [ T934@0: sigMT935 sigLT935 sigBT935 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT936 : signature = _ 
const sigLT936 : signature = _ 
const sigBT936 : signature = _ 

transaction T936 { 
 input = [ T935@0:  sigMT936 sigLT936 sigBT936 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT937 : signature = _ 
const sigLT937 : signature = _ 
const sigBT937 : signature = _ 

transaction T937 { 
 input = [ T935@1:  sigMT937 sigLT937 sigBT937 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT938 : signature = _ 
const sigLT938 : signature = _ 
const sigBT938 : signature = _ 


transaction T938 { 
 input = [ T929@0: sigMT938 sigLT938 sigBT938 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT939 : signature = _ 
const sigLT939 : signature = _ 
const sigBT939 : signature = _ 


transaction T939 { 
 input = [ T938@0: sigMT939 sigLT939 sigBT939 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT940 : signature = _ 
const sigLT940 : signature = _ 
const sigBT940 : signature = _ 

transaction T940 { 
 input = [ T939@0:  sigMT940 sigLT940 sigBT940 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT941 : signature = _ 
const sigLT941 : signature = _ 
const sigBT941 : signature = _ 

transaction T941 { 
 input = [ T939@1:  sigMT941 sigLT941 sigBT941 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT942 : signature = _ 
const sigLT942 : signature = _ 
const sigBT942 : signature = _ 


transaction T942 { 
 input = [ T929@0: sigMT942 sigLT942 sigBT942 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT943 : signature = _ 
const sigLT943 : signature = _ 
const sigBT943 : signature = _ 


transaction T943 { 
 input = [ T942@0: sigMT943 sigLT943 sigBT943 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT944 : signature = _ 
const sigLT944 : signature = _ 
const sigBT944 : signature = _ 

transaction T944 { 
 input = [ T943@0:  sigMT944 sigLT944 sigBT944 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT945 : signature = _ 
const sigLT945 : signature = _ 
const sigBT945 : signature = _ 

transaction T945 { 
 input = [ T943@1:  sigMT945 sigLT945 sigBT945 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT946 : signature = _ 
const sigLT946 : signature = _ 
const sigBT946 : signature = _ 

transaction T946 { 
 input = [ T943@2:  sigMT946 sigLT946 sigBT946 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT947 : signature = _ 
const sigLT947 : signature = _ 
const sigBT947 : signature = _ 


transaction T947 { 
 input = [ T903@1:sec_StepSecret_L__LLLL_11 sigMT947 sigLT947 sigBT947 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT948 : signature = _ 
const sigLT948 : signature = _ 
const sigBT948 : signature = _ 


transaction T948 { 
 input = [ T947@0: sigMT948 sigLT948 sigBT948 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT949 : signature = _ 
const sigLT949 : signature = _ 
const sigBT949 : signature = _ 


transaction T949 { 
 input = [ T948@0: sigMT949 sigLT949 sigBT949 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT950 : signature = _ 
const sigLT950 : signature = _ 
const sigBT950 : signature = _ 

transaction T950 { 
 input = [ T949@0:  sigMT950 sigLT950 sigBT950 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT951 : signature = _ 
const sigLT951 : signature = _ 
const sigBT951 : signature = _ 

transaction T951 { 
 input = [ T949@1:  sigMT951 sigLT951 sigBT951 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT952 : signature = _ 
const sigLT952 : signature = _ 
const sigBT952 : signature = _ 

transaction T952 { 
 input = [ T949@2:  sigMT952 sigLT952 sigBT952 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT953 : signature = _ 
const sigLT953 : signature = _ 
const sigBT953 : signature = _ 


transaction T953 { 
 input = [ T948@1:sec_StepSecret_B__LLLLL_111 sigMT953 sigLT953 sigBT953 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT954 : signature = _ 
const sigLT954 : signature = _ 
const sigBT954 : signature = _ 


transaction T954 { 
 input = [ T953@0: sigMT954 sigLT954 sigBT954 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT955 : signature = _ 
const sigLT955 : signature = _ 
const sigBT955 : signature = _ 

transaction T955 { 
 input = [ T954@0:  sigMT955 sigLT955 sigBT955 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT956 : signature = _ 
const sigLT956 : signature = _ 
const sigBT956 : signature = _ 

transaction T956 { 
 input = [ T954@1:  sigMT956 sigLT956 sigBT956 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT957 : signature = _ 
const sigLT957 : signature = _ 
const sigBT957 : signature = _ 

transaction T957 { 
 input = [ T954@2:  sigMT957 sigLT957 sigBT957 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT958 : signature = _ 
const sigLT958 : signature = _ 
const sigBT958 : signature = _ 


transaction T958 { 
 input = [ T948@1:sec_StepSecret_L__LLLLL_111 sigMT958 sigLT958 sigBT958 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT959 : signature = _ 
const sigLT959 : signature = _ 
const sigBT959 : signature = _ 


transaction T959 { 
 input = [ T958@0: sigMT959 sigLT959 sigBT959 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT960 : signature = _ 
const sigLT960 : signature = _ 
const sigBT960 : signature = _ 

transaction T960 { 
 input = [ T959@0:  sigMT960 sigLT960 sigBT960 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT961 : signature = _ 
const sigLT961 : signature = _ 
const sigBT961 : signature = _ 

transaction T961 { 
 input = [ T959@1:  sigMT961 sigLT961 sigBT961 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT962 : signature = _ 
const sigLT962 : signature = _ 
const sigBT962 : signature = _ 

transaction T962 { 
 input = [ T959@2:  sigMT962 sigLT962 sigBT962 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT963 : signature = _ 
const sigLT963 : signature = _ 
const sigBT963 : signature = _ 


transaction T963 { 
 input = [ T948@1:sec_StepSecret_M__LLLLL_111 sigMT963 sigLT963 sigBT963 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT964 : signature = _ 
const sigLT964 : signature = _ 
const sigBT964 : signature = _ 


transaction T964 { 
 input = [ T963@0: sigMT964 sigLT964 sigBT964 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT965 : signature = _ 
const sigLT965 : signature = _ 
const sigBT965 : signature = _ 

transaction T965 { 
 input = [ T964@0:  sigMT965 sigLT965 sigBT965 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT966 : signature = _ 
const sigLT966 : signature = _ 
const sigBT966 : signature = _ 

transaction T966 { 
 input = [ T964@1:  sigMT966 sigLT966 sigBT966 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT967 : signature = _ 
const sigLT967 : signature = _ 
const sigBT967 : signature = _ 

transaction T967 { 
 input = [ T964@2:  sigMT967 sigLT967 sigBT967 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT968 : signature = _ 
const sigLT968 : signature = _ 
const sigBT968 : signature = _ 


transaction T968 { 
 input = [ T948@1: sigMT968 sigLT968 sigBT968 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT969 : signature = _ 
const sigLT969 : signature = _ 
const sigBT969 : signature = _ 


transaction T969 { 
 input = [ T968@0: sigMT969 sigLT969 sigBT969 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT970 : signature = _ 
const sigLT970 : signature = _ 
const sigBT970 : signature = _ 


transaction T970 { 
 input = [ T969@0: sigMT970 sigLT970 sigBT970 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT971 : signature = _ 
const sigLT971 : signature = _ 
const sigBT971 : signature = _ 

transaction T971 { 
 input = [ T970@0:  sigMT971 sigLT971 sigBT971 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT972 : signature = _ 
const sigLT972 : signature = _ 
const sigBT972 : signature = _ 

transaction T972 { 
 input = [ T970@1:  sigMT972 sigLT972 sigBT972 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT973 : signature = _ 
const sigLT973 : signature = _ 
const sigBT973 : signature = _ 


transaction T973 { 
 input = [ T968@0: sigMT973 sigLT973 sigBT973 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT974 : signature = _ 
const sigLT974 : signature = _ 
const sigBT974 : signature = _ 


transaction T974 { 
 input = [ T973@0: sigMT974 sigLT974 sigBT974 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT975 : signature = _ 
const sigLT975 : signature = _ 
const sigBT975 : signature = _ 

transaction T975 { 
 input = [ T974@0:  sigMT975 sigLT975 sigBT975 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT976 : signature = _ 
const sigLT976 : signature = _ 
const sigBT976 : signature = _ 

transaction T976 { 
 input = [ T974@1:  sigMT976 sigLT976 sigBT976 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT977 : signature = _ 
const sigLT977 : signature = _ 
const sigBT977 : signature = _ 


transaction T977 { 
 input = [ T968@0: sigMT977 sigLT977 sigBT977 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT978 : signature = _ 
const sigLT978 : signature = _ 
const sigBT978 : signature = _ 


transaction T978 { 
 input = [ T977@0: sigMT978 sigLT978 sigBT978 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT979 : signature = _ 
const sigLT979 : signature = _ 
const sigBT979 : signature = _ 

transaction T979 { 
 input = [ T978@0:  sigMT979 sigLT979 sigBT979 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT980 : signature = _ 
const sigLT980 : signature = _ 
const sigBT980 : signature = _ 

transaction T980 { 
 input = [ T978@1:  sigMT980 sigLT980 sigBT980 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT981 : signature = _ 
const sigLT981 : signature = _ 
const sigBT981 : signature = _ 


transaction T981 { 
 input = [ T968@0: sigMT981 sigLT981 sigBT981 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT982 : signature = _ 
const sigLT982 : signature = _ 
const sigBT982 : signature = _ 


transaction T982 { 
 input = [ T981@0: sigMT982 sigLT982 sigBT982 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT983 : signature = _ 
const sigLT983 : signature = _ 
const sigBT983 : signature = _ 

transaction T983 { 
 input = [ T982@0:  sigMT983 sigLT983 sigBT983 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT984 : signature = _ 
const sigLT984 : signature = _ 
const sigBT984 : signature = _ 

transaction T984 { 
 input = [ T982@1:  sigMT984 sigLT984 sigBT984 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT985 : signature = _ 
const sigLT985 : signature = _ 
const sigBT985 : signature = _ 

transaction T985 { 
 input = [ T982@2:  sigMT985 sigLT985 sigBT985 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT986 : signature = _ 
const sigLT986 : signature = _ 
const sigBT986 : signature = _ 


transaction T986 { 
 input = [ T903@1:sec_StepSecret_M__LLLL_11 sigMT986 sigLT986 sigBT986 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT987 : signature = _ 
const sigLT987 : signature = _ 
const sigBT987 : signature = _ 


transaction T987 { 
 input = [ T986@0: sigMT987 sigLT987 sigBT987 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT988 : signature = _ 
const sigLT988 : signature = _ 
const sigBT988 : signature = _ 


transaction T988 { 
 input = [ T987@0: sigMT988 sigLT988 sigBT988 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT989 : signature = _ 
const sigLT989 : signature = _ 
const sigBT989 : signature = _ 

transaction T989 { 
 input = [ T988@0:  sigMT989 sigLT989 sigBT989 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT990 : signature = _ 
const sigLT990 : signature = _ 
const sigBT990 : signature = _ 

transaction T990 { 
 input = [ T988@1:  sigMT990 sigLT990 sigBT990 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT991 : signature = _ 
const sigLT991 : signature = _ 
const sigBT991 : signature = _ 

transaction T991 { 
 input = [ T988@2:  sigMT991 sigLT991 sigBT991 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT992 : signature = _ 
const sigLT992 : signature = _ 
const sigBT992 : signature = _ 


transaction T992 { 
 input = [ T987@1:sec_StepSecret_B__LLLLL_111 sigMT992 sigLT992 sigBT992 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT993 : signature = _ 
const sigLT993 : signature = _ 
const sigBT993 : signature = _ 


transaction T993 { 
 input = [ T992@0: sigMT993 sigLT993 sigBT993 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT994 : signature = _ 
const sigLT994 : signature = _ 
const sigBT994 : signature = _ 

transaction T994 { 
 input = [ T993@0:  sigMT994 sigLT994 sigBT994 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT995 : signature = _ 
const sigLT995 : signature = _ 
const sigBT995 : signature = _ 

transaction T995 { 
 input = [ T993@1:  sigMT995 sigLT995 sigBT995 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT996 : signature = _ 
const sigLT996 : signature = _ 
const sigBT996 : signature = _ 

transaction T996 { 
 input = [ T993@2:  sigMT996 sigLT996 sigBT996 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT997 : signature = _ 
const sigLT997 : signature = _ 
const sigBT997 : signature = _ 


transaction T997 { 
 input = [ T987@1:sec_StepSecret_L__LLLLL_111 sigMT997 sigLT997 sigBT997 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT998 : signature = _ 
const sigLT998 : signature = _ 
const sigBT998 : signature = _ 


transaction T998 { 
 input = [ T997@0: sigMT998 sigLT998 sigBT998 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT999 : signature = _ 
const sigLT999 : signature = _ 
const sigBT999 : signature = _ 

transaction T999 { 
 input = [ T998@0:  sigMT999 sigLT999 sigBT999 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1000 : signature = _ 
const sigLT1000 : signature = _ 
const sigBT1000 : signature = _ 

transaction T1000 { 
 input = [ T998@1:  sigMT1000 sigLT1000 sigBT1000 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1001 : signature = _ 
const sigLT1001 : signature = _ 
const sigBT1001 : signature = _ 

transaction T1001 { 
 input = [ T998@2:  sigMT1001 sigLT1001 sigBT1001 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1002 : signature = _ 
const sigLT1002 : signature = _ 
const sigBT1002 : signature = _ 


transaction T1002 { 
 input = [ T987@1:sec_StepSecret_M__LLLLL_111 sigMT1002 sigLT1002 sigBT1002 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1003 : signature = _ 
const sigLT1003 : signature = _ 
const sigBT1003 : signature = _ 


transaction T1003 { 
 input = [ T1002@0: sigMT1003 sigLT1003 sigBT1003 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1004 : signature = _ 
const sigLT1004 : signature = _ 
const sigBT1004 : signature = _ 

transaction T1004 { 
 input = [ T1003@0:  sigMT1004 sigLT1004 sigBT1004 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1005 : signature = _ 
const sigLT1005 : signature = _ 
const sigBT1005 : signature = _ 

transaction T1005 { 
 input = [ T1003@1:  sigMT1005 sigLT1005 sigBT1005 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1006 : signature = _ 
const sigLT1006 : signature = _ 
const sigBT1006 : signature = _ 

transaction T1006 { 
 input = [ T1003@2:  sigMT1006 sigLT1006 sigBT1006 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1007 : signature = _ 
const sigLT1007 : signature = _ 
const sigBT1007 : signature = _ 


transaction T1007 { 
 input = [ T987@1: sigMT1007 sigLT1007 sigBT1007 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1008 : signature = _ 
const sigLT1008 : signature = _ 
const sigBT1008 : signature = _ 


transaction T1008 { 
 input = [ T1007@0: sigMT1008 sigLT1008 sigBT1008 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1009 : signature = _ 
const sigLT1009 : signature = _ 
const sigBT1009 : signature = _ 


transaction T1009 { 
 input = [ T1008@0: sigMT1009 sigLT1009 sigBT1009 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1010 : signature = _ 
const sigLT1010 : signature = _ 
const sigBT1010 : signature = _ 

transaction T1010 { 
 input = [ T1009@0:  sigMT1010 sigLT1010 sigBT1010 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1011 : signature = _ 
const sigLT1011 : signature = _ 
const sigBT1011 : signature = _ 

transaction T1011 { 
 input = [ T1009@1:  sigMT1011 sigLT1011 sigBT1011 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1012 : signature = _ 
const sigLT1012 : signature = _ 
const sigBT1012 : signature = _ 


transaction T1012 { 
 input = [ T1007@0: sigMT1012 sigLT1012 sigBT1012 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1013 : signature = _ 
const sigLT1013 : signature = _ 
const sigBT1013 : signature = _ 


transaction T1013 { 
 input = [ T1012@0: sigMT1013 sigLT1013 sigBT1013 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1014 : signature = _ 
const sigLT1014 : signature = _ 
const sigBT1014 : signature = _ 

transaction T1014 { 
 input = [ T1013@0:  sigMT1014 sigLT1014 sigBT1014 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1015 : signature = _ 
const sigLT1015 : signature = _ 
const sigBT1015 : signature = _ 

transaction T1015 { 
 input = [ T1013@1:  sigMT1015 sigLT1015 sigBT1015 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1016 : signature = _ 
const sigLT1016 : signature = _ 
const sigBT1016 : signature = _ 


transaction T1016 { 
 input = [ T1007@0: sigMT1016 sigLT1016 sigBT1016 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1017 : signature = _ 
const sigLT1017 : signature = _ 
const sigBT1017 : signature = _ 


transaction T1017 { 
 input = [ T1016@0: sigMT1017 sigLT1017 sigBT1017 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1018 : signature = _ 
const sigLT1018 : signature = _ 
const sigBT1018 : signature = _ 

transaction T1018 { 
 input = [ T1017@0:  sigMT1018 sigLT1018 sigBT1018 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1019 : signature = _ 
const sigLT1019 : signature = _ 
const sigBT1019 : signature = _ 

transaction T1019 { 
 input = [ T1017@1:  sigMT1019 sigLT1019 sigBT1019 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1020 : signature = _ 
const sigLT1020 : signature = _ 
const sigBT1020 : signature = _ 


transaction T1020 { 
 input = [ T1007@0: sigMT1020 sigLT1020 sigBT1020 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1021 : signature = _ 
const sigLT1021 : signature = _ 
const sigBT1021 : signature = _ 


transaction T1021 { 
 input = [ T1020@0: sigMT1021 sigLT1021 sigBT1021 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1022 : signature = _ 
const sigLT1022 : signature = _ 
const sigBT1022 : signature = _ 

transaction T1022 { 
 input = [ T1021@0:  sigMT1022 sigLT1022 sigBT1022 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1023 : signature = _ 
const sigLT1023 : signature = _ 
const sigBT1023 : signature = _ 

transaction T1023 { 
 input = [ T1021@1:  sigMT1023 sigLT1023 sigBT1023 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1024 : signature = _ 
const sigLT1024 : signature = _ 
const sigBT1024 : signature = _ 

transaction T1024 { 
 input = [ T1021@2:  sigMT1024 sigLT1024 sigBT1024 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1025 : signature = _ 
const sigLT1025 : signature = _ 
const sigBT1025 : signature = _ 


transaction T1025 { 
 input = [ T903@1: sigMT1025 sigLT1025 sigBT1025 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1026 : signature = _ 
const sigLT1026 : signature = _ 
const sigBT1026 : signature = _ 


transaction T1026 { 
 input = [ T1025@0: sigMT1026 sigLT1026 sigBT1026 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1027 : signature = _ 
const sigLT1027 : signature = _ 
const sigBT1027 : signature = _ 


transaction T1027 { 
 input = [ T1026@0: sigMT1027 sigLT1027 sigBT1027 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1028 : signature = _ 
const sigLT1028 : signature = _ 
const sigBT1028 : signature = _ 

transaction T1028 { 
 input = [ T1027@0:  sigMT1028 sigLT1028 sigBT1028 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1029 : signature = _ 
const sigLT1029 : signature = _ 
const sigBT1029 : signature = _ 

transaction T1029 { 
 input = [ T1027@1:  sigMT1029 sigLT1029 sigBT1029 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1030 : signature = _ 
const sigLT1030 : signature = _ 
const sigBT1030 : signature = _ 


transaction T1030 { 
 input = [ T1025@0: sigMT1030 sigLT1030 sigBT1030 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1031 : signature = _ 
const sigLT1031 : signature = _ 
const sigBT1031 : signature = _ 


transaction T1031 { 
 input = [ T1030@0: sigMT1031 sigLT1031 sigBT1031 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1032 : signature = _ 
const sigLT1032 : signature = _ 
const sigBT1032 : signature = _ 

transaction T1032 { 
 input = [ T1031@0:  sigMT1032 sigLT1032 sigBT1032 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1033 : signature = _ 
const sigLT1033 : signature = _ 
const sigBT1033 : signature = _ 

transaction T1033 { 
 input = [ T1031@1:  sigMT1033 sigLT1033 sigBT1033 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1034 : signature = _ 
const sigLT1034 : signature = _ 
const sigBT1034 : signature = _ 


transaction T1034 { 
 input = [ T1025@0: sigMT1034 sigLT1034 sigBT1034 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1035 : signature = _ 
const sigLT1035 : signature = _ 
const sigBT1035 : signature = _ 


transaction T1035 { 
 input = [ T1034@0: sigMT1035 sigLT1035 sigBT1035 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1036 : signature = _ 
const sigLT1036 : signature = _ 
const sigBT1036 : signature = _ 

transaction T1036 { 
 input = [ T1035@0:  sigMT1036 sigLT1036 sigBT1036 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1037 : signature = _ 
const sigLT1037 : signature = _ 
const sigBT1037 : signature = _ 

transaction T1037 { 
 input = [ T1035@1:  sigMT1037 sigLT1037 sigBT1037 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1038 : signature = _ 
const sigLT1038 : signature = _ 
const sigBT1038 : signature = _ 


transaction T1038 { 
 input = [ T1025@0: sigMT1038 sigLT1038 sigBT1038 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1039 : signature = _ 
const sigLT1039 : signature = _ 
const sigBT1039 : signature = _ 


transaction T1039 { 
 input = [ T1038@0: sigMT1039 sigLT1039 sigBT1039 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1040 : signature = _ 
const sigLT1040 : signature = _ 
const sigBT1040 : signature = _ 

transaction T1040 { 
 input = [ T1039@0:  sigMT1040 sigLT1040 sigBT1040 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1041 : signature = _ 
const sigLT1041 : signature = _ 
const sigBT1041 : signature = _ 

transaction T1041 { 
 input = [ T1039@1:  sigMT1041 sigLT1041 sigBT1041 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1042 : signature = _ 
const sigLT1042 : signature = _ 
const sigBT1042 : signature = _ 

transaction T1042 { 
 input = [ T1039@2:  sigMT1042 sigLT1042 sigBT1042 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1043 : signature = _ 
const sigLT1043 : signature = _ 
const sigBT1043 : signature = _ 


transaction T1043 { 
 input = [ T897@1:sec_StepSecret_L__LLL_1 sigMT1043 sigLT1043 sigBT1043 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1044 : signature = _ 
const sigLT1044 : signature = _ 
const sigBT1044 : signature = _ 


transaction T1044 { 
 input = [ T1043@0: sigMT1044 sigLT1044 sigBT1044 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1045 : signature = _ 
const sigLT1045 : signature = _ 
const sigBT1045 : signature = _ 


transaction T1045 { 
 input = [ T1044@0: sigMT1045 sigLT1045 sigBT1045 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1046 : signature = _ 
const sigLT1046 : signature = _ 
const sigBT1046 : signature = _ 

transaction T1046 { 
 input = [ T1045@0:  sigMT1046 sigLT1046 sigBT1046 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1047 : signature = _ 
const sigLT1047 : signature = _ 
const sigBT1047 : signature = _ 

transaction T1047 { 
 input = [ T1045@1:  sigMT1047 sigLT1047 sigBT1047 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1048 : signature = _ 
const sigLT1048 : signature = _ 
const sigBT1048 : signature = _ 

transaction T1048 { 
 input = [ T1045@2:  sigMT1048 sigLT1048 sigBT1048 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1049 : signature = _ 
const sigLT1049 : signature = _ 
const sigBT1049 : signature = _ 


transaction T1049 { 
 input = [ T1044@1:sec_StepSecret_B__LLLL_11 sigMT1049 sigLT1049 sigBT1049 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1050 : signature = _ 
const sigLT1050 : signature = _ 
const sigBT1050 : signature = _ 


transaction T1050 { 
 input = [ T1049@0: sigMT1050 sigLT1050 sigBT1050 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1051 : signature = _ 
const sigLT1051 : signature = _ 
const sigBT1051 : signature = _ 


transaction T1051 { 
 input = [ T1050@0: sigMT1051 sigLT1051 sigBT1051 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1052 : signature = _ 
const sigLT1052 : signature = _ 
const sigBT1052 : signature = _ 

transaction T1052 { 
 input = [ T1051@0:  sigMT1052 sigLT1052 sigBT1052 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1053 : signature = _ 
const sigLT1053 : signature = _ 
const sigBT1053 : signature = _ 

transaction T1053 { 
 input = [ T1051@1:  sigMT1053 sigLT1053 sigBT1053 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1054 : signature = _ 
const sigLT1054 : signature = _ 
const sigBT1054 : signature = _ 

transaction T1054 { 
 input = [ T1051@2:  sigMT1054 sigLT1054 sigBT1054 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1055 : signature = _ 
const sigLT1055 : signature = _ 
const sigBT1055 : signature = _ 


transaction T1055 { 
 input = [ T1050@1:sec_StepSecret_B__LLLLL_111 sigMT1055 sigLT1055 sigBT1055 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1056 : signature = _ 
const sigLT1056 : signature = _ 
const sigBT1056 : signature = _ 


transaction T1056 { 
 input = [ T1055@0: sigMT1056 sigLT1056 sigBT1056 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1057 : signature = _ 
const sigLT1057 : signature = _ 
const sigBT1057 : signature = _ 

transaction T1057 { 
 input = [ T1056@0:  sigMT1057 sigLT1057 sigBT1057 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1058 : signature = _ 
const sigLT1058 : signature = _ 
const sigBT1058 : signature = _ 

transaction T1058 { 
 input = [ T1056@1:  sigMT1058 sigLT1058 sigBT1058 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1059 : signature = _ 
const sigLT1059 : signature = _ 
const sigBT1059 : signature = _ 

transaction T1059 { 
 input = [ T1056@2:  sigMT1059 sigLT1059 sigBT1059 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1060 : signature = _ 
const sigLT1060 : signature = _ 
const sigBT1060 : signature = _ 


transaction T1060 { 
 input = [ T1050@1:sec_StepSecret_L__LLLLL_111 sigMT1060 sigLT1060 sigBT1060 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1061 : signature = _ 
const sigLT1061 : signature = _ 
const sigBT1061 : signature = _ 


transaction T1061 { 
 input = [ T1060@0: sigMT1061 sigLT1061 sigBT1061 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1062 : signature = _ 
const sigLT1062 : signature = _ 
const sigBT1062 : signature = _ 

transaction T1062 { 
 input = [ T1061@0:  sigMT1062 sigLT1062 sigBT1062 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1063 : signature = _ 
const sigLT1063 : signature = _ 
const sigBT1063 : signature = _ 

transaction T1063 { 
 input = [ T1061@1:  sigMT1063 sigLT1063 sigBT1063 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1064 : signature = _ 
const sigLT1064 : signature = _ 
const sigBT1064 : signature = _ 

transaction T1064 { 
 input = [ T1061@2:  sigMT1064 sigLT1064 sigBT1064 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1065 : signature = _ 
const sigLT1065 : signature = _ 
const sigBT1065 : signature = _ 


transaction T1065 { 
 input = [ T1050@1:sec_StepSecret_M__LLLLL_111 sigMT1065 sigLT1065 sigBT1065 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1066 : signature = _ 
const sigLT1066 : signature = _ 
const sigBT1066 : signature = _ 


transaction T1066 { 
 input = [ T1065@0: sigMT1066 sigLT1066 sigBT1066 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1067 : signature = _ 
const sigLT1067 : signature = _ 
const sigBT1067 : signature = _ 

transaction T1067 { 
 input = [ T1066@0:  sigMT1067 sigLT1067 sigBT1067 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1068 : signature = _ 
const sigLT1068 : signature = _ 
const sigBT1068 : signature = _ 

transaction T1068 { 
 input = [ T1066@1:  sigMT1068 sigLT1068 sigBT1068 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1069 : signature = _ 
const sigLT1069 : signature = _ 
const sigBT1069 : signature = _ 

transaction T1069 { 
 input = [ T1066@2:  sigMT1069 sigLT1069 sigBT1069 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1070 : signature = _ 
const sigLT1070 : signature = _ 
const sigBT1070 : signature = _ 


transaction T1070 { 
 input = [ T1050@1: sigMT1070 sigLT1070 sigBT1070 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1071 : signature = _ 
const sigLT1071 : signature = _ 
const sigBT1071 : signature = _ 


transaction T1071 { 
 input = [ T1070@0: sigMT1071 sigLT1071 sigBT1071 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1072 : signature = _ 
const sigLT1072 : signature = _ 
const sigBT1072 : signature = _ 


transaction T1072 { 
 input = [ T1071@0: sigMT1072 sigLT1072 sigBT1072 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1073 : signature = _ 
const sigLT1073 : signature = _ 
const sigBT1073 : signature = _ 

transaction T1073 { 
 input = [ T1072@0:  sigMT1073 sigLT1073 sigBT1073 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1074 : signature = _ 
const sigLT1074 : signature = _ 
const sigBT1074 : signature = _ 

transaction T1074 { 
 input = [ T1072@1:  sigMT1074 sigLT1074 sigBT1074 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1075 : signature = _ 
const sigLT1075 : signature = _ 
const sigBT1075 : signature = _ 


transaction T1075 { 
 input = [ T1070@0: sigMT1075 sigLT1075 sigBT1075 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1076 : signature = _ 
const sigLT1076 : signature = _ 
const sigBT1076 : signature = _ 


transaction T1076 { 
 input = [ T1075@0: sigMT1076 sigLT1076 sigBT1076 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1077 : signature = _ 
const sigLT1077 : signature = _ 
const sigBT1077 : signature = _ 

transaction T1077 { 
 input = [ T1076@0:  sigMT1077 sigLT1077 sigBT1077 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1078 : signature = _ 
const sigLT1078 : signature = _ 
const sigBT1078 : signature = _ 

transaction T1078 { 
 input = [ T1076@1:  sigMT1078 sigLT1078 sigBT1078 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1079 : signature = _ 
const sigLT1079 : signature = _ 
const sigBT1079 : signature = _ 


transaction T1079 { 
 input = [ T1070@0: sigMT1079 sigLT1079 sigBT1079 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1080 : signature = _ 
const sigLT1080 : signature = _ 
const sigBT1080 : signature = _ 


transaction T1080 { 
 input = [ T1079@0: sigMT1080 sigLT1080 sigBT1080 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1081 : signature = _ 
const sigLT1081 : signature = _ 
const sigBT1081 : signature = _ 

transaction T1081 { 
 input = [ T1080@0:  sigMT1081 sigLT1081 sigBT1081 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1082 : signature = _ 
const sigLT1082 : signature = _ 
const sigBT1082 : signature = _ 

transaction T1082 { 
 input = [ T1080@1:  sigMT1082 sigLT1082 sigBT1082 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1083 : signature = _ 
const sigLT1083 : signature = _ 
const sigBT1083 : signature = _ 


transaction T1083 { 
 input = [ T1070@0: sigMT1083 sigLT1083 sigBT1083 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1084 : signature = _ 
const sigLT1084 : signature = _ 
const sigBT1084 : signature = _ 


transaction T1084 { 
 input = [ T1083@0: sigMT1084 sigLT1084 sigBT1084 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1085 : signature = _ 
const sigLT1085 : signature = _ 
const sigBT1085 : signature = _ 

transaction T1085 { 
 input = [ T1084@0:  sigMT1085 sigLT1085 sigBT1085 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1086 : signature = _ 
const sigLT1086 : signature = _ 
const sigBT1086 : signature = _ 

transaction T1086 { 
 input = [ T1084@1:  sigMT1086 sigLT1086 sigBT1086 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1087 : signature = _ 
const sigLT1087 : signature = _ 
const sigBT1087 : signature = _ 

transaction T1087 { 
 input = [ T1084@2:  sigMT1087 sigLT1087 sigBT1087 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1088 : signature = _ 
const sigLT1088 : signature = _ 
const sigBT1088 : signature = _ 


transaction T1088 { 
 input = [ T1044@1:sec_StepSecret_L__LLLL_11 sigMT1088 sigLT1088 sigBT1088 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1089 : signature = _ 
const sigLT1089 : signature = _ 
const sigBT1089 : signature = _ 


transaction T1089 { 
 input = [ T1088@0: sigMT1089 sigLT1089 sigBT1089 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1090 : signature = _ 
const sigLT1090 : signature = _ 
const sigBT1090 : signature = _ 


transaction T1090 { 
 input = [ T1089@0: sigMT1090 sigLT1090 sigBT1090 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1091 : signature = _ 
const sigLT1091 : signature = _ 
const sigBT1091 : signature = _ 

transaction T1091 { 
 input = [ T1090@0:  sigMT1091 sigLT1091 sigBT1091 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1092 : signature = _ 
const sigLT1092 : signature = _ 
const sigBT1092 : signature = _ 

transaction T1092 { 
 input = [ T1090@1:  sigMT1092 sigLT1092 sigBT1092 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1093 : signature = _ 
const sigLT1093 : signature = _ 
const sigBT1093 : signature = _ 

transaction T1093 { 
 input = [ T1090@2:  sigMT1093 sigLT1093 sigBT1093 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1094 : signature = _ 
const sigLT1094 : signature = _ 
const sigBT1094 : signature = _ 


transaction T1094 { 
 input = [ T1089@1:sec_StepSecret_B__LLLLL_111 sigMT1094 sigLT1094 sigBT1094 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1095 : signature = _ 
const sigLT1095 : signature = _ 
const sigBT1095 : signature = _ 


transaction T1095 { 
 input = [ T1094@0: sigMT1095 sigLT1095 sigBT1095 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1096 : signature = _ 
const sigLT1096 : signature = _ 
const sigBT1096 : signature = _ 

transaction T1096 { 
 input = [ T1095@0:  sigMT1096 sigLT1096 sigBT1096 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1097 : signature = _ 
const sigLT1097 : signature = _ 
const sigBT1097 : signature = _ 

transaction T1097 { 
 input = [ T1095@1:  sigMT1097 sigLT1097 sigBT1097 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1098 : signature = _ 
const sigLT1098 : signature = _ 
const sigBT1098 : signature = _ 

transaction T1098 { 
 input = [ T1095@2:  sigMT1098 sigLT1098 sigBT1098 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1099 : signature = _ 
const sigLT1099 : signature = _ 
const sigBT1099 : signature = _ 


transaction T1099 { 
 input = [ T1089@1:sec_StepSecret_L__LLLLL_111 sigMT1099 sigLT1099 sigBT1099 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1100 : signature = _ 
const sigLT1100 : signature = _ 
const sigBT1100 : signature = _ 


transaction T1100 { 
 input = [ T1099@0: sigMT1100 sigLT1100 sigBT1100 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1101 : signature = _ 
const sigLT1101 : signature = _ 
const sigBT1101 : signature = _ 

transaction T1101 { 
 input = [ T1100@0:  sigMT1101 sigLT1101 sigBT1101 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1102 : signature = _ 
const sigLT1102 : signature = _ 
const sigBT1102 : signature = _ 

transaction T1102 { 
 input = [ T1100@1:  sigMT1102 sigLT1102 sigBT1102 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1103 : signature = _ 
const sigLT1103 : signature = _ 
const sigBT1103 : signature = _ 

transaction T1103 { 
 input = [ T1100@2:  sigMT1103 sigLT1103 sigBT1103 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1104 : signature = _ 
const sigLT1104 : signature = _ 
const sigBT1104 : signature = _ 


transaction T1104 { 
 input = [ T1089@1:sec_StepSecret_M__LLLLL_111 sigMT1104 sigLT1104 sigBT1104 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1105 : signature = _ 
const sigLT1105 : signature = _ 
const sigBT1105 : signature = _ 


transaction T1105 { 
 input = [ T1104@0: sigMT1105 sigLT1105 sigBT1105 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1106 : signature = _ 
const sigLT1106 : signature = _ 
const sigBT1106 : signature = _ 

transaction T1106 { 
 input = [ T1105@0:  sigMT1106 sigLT1106 sigBT1106 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1107 : signature = _ 
const sigLT1107 : signature = _ 
const sigBT1107 : signature = _ 

transaction T1107 { 
 input = [ T1105@1:  sigMT1107 sigLT1107 sigBT1107 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1108 : signature = _ 
const sigLT1108 : signature = _ 
const sigBT1108 : signature = _ 

transaction T1108 { 
 input = [ T1105@2:  sigMT1108 sigLT1108 sigBT1108 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1109 : signature = _ 
const sigLT1109 : signature = _ 
const sigBT1109 : signature = _ 


transaction T1109 { 
 input = [ T1089@1: sigMT1109 sigLT1109 sigBT1109 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1110 : signature = _ 
const sigLT1110 : signature = _ 
const sigBT1110 : signature = _ 


transaction T1110 { 
 input = [ T1109@0: sigMT1110 sigLT1110 sigBT1110 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1111 : signature = _ 
const sigLT1111 : signature = _ 
const sigBT1111 : signature = _ 


transaction T1111 { 
 input = [ T1110@0: sigMT1111 sigLT1111 sigBT1111 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1112 : signature = _ 
const sigLT1112 : signature = _ 
const sigBT1112 : signature = _ 

transaction T1112 { 
 input = [ T1111@0:  sigMT1112 sigLT1112 sigBT1112 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1113 : signature = _ 
const sigLT1113 : signature = _ 
const sigBT1113 : signature = _ 

transaction T1113 { 
 input = [ T1111@1:  sigMT1113 sigLT1113 sigBT1113 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1114 : signature = _ 
const sigLT1114 : signature = _ 
const sigBT1114 : signature = _ 


transaction T1114 { 
 input = [ T1109@0: sigMT1114 sigLT1114 sigBT1114 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1115 : signature = _ 
const sigLT1115 : signature = _ 
const sigBT1115 : signature = _ 


transaction T1115 { 
 input = [ T1114@0: sigMT1115 sigLT1115 sigBT1115 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1116 : signature = _ 
const sigLT1116 : signature = _ 
const sigBT1116 : signature = _ 

transaction T1116 { 
 input = [ T1115@0:  sigMT1116 sigLT1116 sigBT1116 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1117 : signature = _ 
const sigLT1117 : signature = _ 
const sigBT1117 : signature = _ 

transaction T1117 { 
 input = [ T1115@1:  sigMT1117 sigLT1117 sigBT1117 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1118 : signature = _ 
const sigLT1118 : signature = _ 
const sigBT1118 : signature = _ 


transaction T1118 { 
 input = [ T1109@0: sigMT1118 sigLT1118 sigBT1118 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1119 : signature = _ 
const sigLT1119 : signature = _ 
const sigBT1119 : signature = _ 


transaction T1119 { 
 input = [ T1118@0: sigMT1119 sigLT1119 sigBT1119 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1120 : signature = _ 
const sigLT1120 : signature = _ 
const sigBT1120 : signature = _ 

transaction T1120 { 
 input = [ T1119@0:  sigMT1120 sigLT1120 sigBT1120 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1121 : signature = _ 
const sigLT1121 : signature = _ 
const sigBT1121 : signature = _ 

transaction T1121 { 
 input = [ T1119@1:  sigMT1121 sigLT1121 sigBT1121 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1122 : signature = _ 
const sigLT1122 : signature = _ 
const sigBT1122 : signature = _ 


transaction T1122 { 
 input = [ T1109@0: sigMT1122 sigLT1122 sigBT1122 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1123 : signature = _ 
const sigLT1123 : signature = _ 
const sigBT1123 : signature = _ 


transaction T1123 { 
 input = [ T1122@0: sigMT1123 sigLT1123 sigBT1123 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1124 : signature = _ 
const sigLT1124 : signature = _ 
const sigBT1124 : signature = _ 

transaction T1124 { 
 input = [ T1123@0:  sigMT1124 sigLT1124 sigBT1124 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1125 : signature = _ 
const sigLT1125 : signature = _ 
const sigBT1125 : signature = _ 

transaction T1125 { 
 input = [ T1123@1:  sigMT1125 sigLT1125 sigBT1125 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1126 : signature = _ 
const sigLT1126 : signature = _ 
const sigBT1126 : signature = _ 

transaction T1126 { 
 input = [ T1123@2:  sigMT1126 sigLT1126 sigBT1126 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1127 : signature = _ 
const sigLT1127 : signature = _ 
const sigBT1127 : signature = _ 


transaction T1127 { 
 input = [ T1044@1:sec_StepSecret_M__LLLL_11 sigMT1127 sigLT1127 sigBT1127 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1128 : signature = _ 
const sigLT1128 : signature = _ 
const sigBT1128 : signature = _ 


transaction T1128 { 
 input = [ T1127@0: sigMT1128 sigLT1128 sigBT1128 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1129 : signature = _ 
const sigLT1129 : signature = _ 
const sigBT1129 : signature = _ 


transaction T1129 { 
 input = [ T1128@0: sigMT1129 sigLT1129 sigBT1129 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1130 : signature = _ 
const sigLT1130 : signature = _ 
const sigBT1130 : signature = _ 

transaction T1130 { 
 input = [ T1129@0:  sigMT1130 sigLT1130 sigBT1130 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1131 : signature = _ 
const sigLT1131 : signature = _ 
const sigBT1131 : signature = _ 

transaction T1131 { 
 input = [ T1129@1:  sigMT1131 sigLT1131 sigBT1131 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1132 : signature = _ 
const sigLT1132 : signature = _ 
const sigBT1132 : signature = _ 

transaction T1132 { 
 input = [ T1129@2:  sigMT1132 sigLT1132 sigBT1132 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1133 : signature = _ 
const sigLT1133 : signature = _ 
const sigBT1133 : signature = _ 


transaction T1133 { 
 input = [ T1128@1:sec_StepSecret_B__LLLLL_111 sigMT1133 sigLT1133 sigBT1133 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1134 : signature = _ 
const sigLT1134 : signature = _ 
const sigBT1134 : signature = _ 


transaction T1134 { 
 input = [ T1133@0: sigMT1134 sigLT1134 sigBT1134 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1135 : signature = _ 
const sigLT1135 : signature = _ 
const sigBT1135 : signature = _ 

transaction T1135 { 
 input = [ T1134@0:  sigMT1135 sigLT1135 sigBT1135 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1136 : signature = _ 
const sigLT1136 : signature = _ 
const sigBT1136 : signature = _ 

transaction T1136 { 
 input = [ T1134@1:  sigMT1136 sigLT1136 sigBT1136 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1137 : signature = _ 
const sigLT1137 : signature = _ 
const sigBT1137 : signature = _ 

transaction T1137 { 
 input = [ T1134@2:  sigMT1137 sigLT1137 sigBT1137 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1138 : signature = _ 
const sigLT1138 : signature = _ 
const sigBT1138 : signature = _ 


transaction T1138 { 
 input = [ T1128@1:sec_StepSecret_L__LLLLL_111 sigMT1138 sigLT1138 sigBT1138 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1139 : signature = _ 
const sigLT1139 : signature = _ 
const sigBT1139 : signature = _ 


transaction T1139 { 
 input = [ T1138@0: sigMT1139 sigLT1139 sigBT1139 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1140 : signature = _ 
const sigLT1140 : signature = _ 
const sigBT1140 : signature = _ 

transaction T1140 { 
 input = [ T1139@0:  sigMT1140 sigLT1140 sigBT1140 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1141 : signature = _ 
const sigLT1141 : signature = _ 
const sigBT1141 : signature = _ 

transaction T1141 { 
 input = [ T1139@1:  sigMT1141 sigLT1141 sigBT1141 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1142 : signature = _ 
const sigLT1142 : signature = _ 
const sigBT1142 : signature = _ 

transaction T1142 { 
 input = [ T1139@2:  sigMT1142 sigLT1142 sigBT1142 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1143 : signature = _ 
const sigLT1143 : signature = _ 
const sigBT1143 : signature = _ 


transaction T1143 { 
 input = [ T1128@1:sec_StepSecret_M__LLLLL_111 sigMT1143 sigLT1143 sigBT1143 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1144 : signature = _ 
const sigLT1144 : signature = _ 
const sigBT1144 : signature = _ 


transaction T1144 { 
 input = [ T1143@0: sigMT1144 sigLT1144 sigBT1144 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1145 : signature = _ 
const sigLT1145 : signature = _ 
const sigBT1145 : signature = _ 

transaction T1145 { 
 input = [ T1144@0:  sigMT1145 sigLT1145 sigBT1145 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1146 : signature = _ 
const sigLT1146 : signature = _ 
const sigBT1146 : signature = _ 

transaction T1146 { 
 input = [ T1144@1:  sigMT1146 sigLT1146 sigBT1146 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1147 : signature = _ 
const sigLT1147 : signature = _ 
const sigBT1147 : signature = _ 

transaction T1147 { 
 input = [ T1144@2:  sigMT1147 sigLT1147 sigBT1147 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1148 : signature = _ 
const sigLT1148 : signature = _ 
const sigBT1148 : signature = _ 


transaction T1148 { 
 input = [ T1128@1: sigMT1148 sigLT1148 sigBT1148 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1149 : signature = _ 
const sigLT1149 : signature = _ 
const sigBT1149 : signature = _ 


transaction T1149 { 
 input = [ T1148@0: sigMT1149 sigLT1149 sigBT1149 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1150 : signature = _ 
const sigLT1150 : signature = _ 
const sigBT1150 : signature = _ 


transaction T1150 { 
 input = [ T1149@0: sigMT1150 sigLT1150 sigBT1150 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1151 : signature = _ 
const sigLT1151 : signature = _ 
const sigBT1151 : signature = _ 

transaction T1151 { 
 input = [ T1150@0:  sigMT1151 sigLT1151 sigBT1151 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1152 : signature = _ 
const sigLT1152 : signature = _ 
const sigBT1152 : signature = _ 

transaction T1152 { 
 input = [ T1150@1:  sigMT1152 sigLT1152 sigBT1152 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1153 : signature = _ 
const sigLT1153 : signature = _ 
const sigBT1153 : signature = _ 


transaction T1153 { 
 input = [ T1148@0: sigMT1153 sigLT1153 sigBT1153 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1154 : signature = _ 
const sigLT1154 : signature = _ 
const sigBT1154 : signature = _ 


transaction T1154 { 
 input = [ T1153@0: sigMT1154 sigLT1154 sigBT1154 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1155 : signature = _ 
const sigLT1155 : signature = _ 
const sigBT1155 : signature = _ 

transaction T1155 { 
 input = [ T1154@0:  sigMT1155 sigLT1155 sigBT1155 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1156 : signature = _ 
const sigLT1156 : signature = _ 
const sigBT1156 : signature = _ 

transaction T1156 { 
 input = [ T1154@1:  sigMT1156 sigLT1156 sigBT1156 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1157 : signature = _ 
const sigLT1157 : signature = _ 
const sigBT1157 : signature = _ 


transaction T1157 { 
 input = [ T1148@0: sigMT1157 sigLT1157 sigBT1157 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1158 : signature = _ 
const sigLT1158 : signature = _ 
const sigBT1158 : signature = _ 


transaction T1158 { 
 input = [ T1157@0: sigMT1158 sigLT1158 sigBT1158 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1159 : signature = _ 
const sigLT1159 : signature = _ 
const sigBT1159 : signature = _ 

transaction T1159 { 
 input = [ T1158@0:  sigMT1159 sigLT1159 sigBT1159 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1160 : signature = _ 
const sigLT1160 : signature = _ 
const sigBT1160 : signature = _ 

transaction T1160 { 
 input = [ T1158@1:  sigMT1160 sigLT1160 sigBT1160 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1161 : signature = _ 
const sigLT1161 : signature = _ 
const sigBT1161 : signature = _ 


transaction T1161 { 
 input = [ T1148@0: sigMT1161 sigLT1161 sigBT1161 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1162 : signature = _ 
const sigLT1162 : signature = _ 
const sigBT1162 : signature = _ 


transaction T1162 { 
 input = [ T1161@0: sigMT1162 sigLT1162 sigBT1162 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1163 : signature = _ 
const sigLT1163 : signature = _ 
const sigBT1163 : signature = _ 

transaction T1163 { 
 input = [ T1162@0:  sigMT1163 sigLT1163 sigBT1163 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1164 : signature = _ 
const sigLT1164 : signature = _ 
const sigBT1164 : signature = _ 

transaction T1164 { 
 input = [ T1162@1:  sigMT1164 sigLT1164 sigBT1164 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1165 : signature = _ 
const sigLT1165 : signature = _ 
const sigBT1165 : signature = _ 

transaction T1165 { 
 input = [ T1162@2:  sigMT1165 sigLT1165 sigBT1165 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1166 : signature = _ 
const sigLT1166 : signature = _ 
const sigBT1166 : signature = _ 


transaction T1166 { 
 input = [ T1044@1: sigMT1166 sigLT1166 sigBT1166 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1167 : signature = _ 
const sigLT1167 : signature = _ 
const sigBT1167 : signature = _ 


transaction T1167 { 
 input = [ T1166@0: sigMT1167 sigLT1167 sigBT1167 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1168 : signature = _ 
const sigLT1168 : signature = _ 
const sigBT1168 : signature = _ 


transaction T1168 { 
 input = [ T1167@0: sigMT1168 sigLT1168 sigBT1168 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1169 : signature = _ 
const sigLT1169 : signature = _ 
const sigBT1169 : signature = _ 

transaction T1169 { 
 input = [ T1168@0:  sigMT1169 sigLT1169 sigBT1169 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1170 : signature = _ 
const sigLT1170 : signature = _ 
const sigBT1170 : signature = _ 

transaction T1170 { 
 input = [ T1168@1:  sigMT1170 sigLT1170 sigBT1170 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1171 : signature = _ 
const sigLT1171 : signature = _ 
const sigBT1171 : signature = _ 


transaction T1171 { 
 input = [ T1166@0: sigMT1171 sigLT1171 sigBT1171 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1172 : signature = _ 
const sigLT1172 : signature = _ 
const sigBT1172 : signature = _ 


transaction T1172 { 
 input = [ T1171@0: sigMT1172 sigLT1172 sigBT1172 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1173 : signature = _ 
const sigLT1173 : signature = _ 
const sigBT1173 : signature = _ 

transaction T1173 { 
 input = [ T1172@0:  sigMT1173 sigLT1173 sigBT1173 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1174 : signature = _ 
const sigLT1174 : signature = _ 
const sigBT1174 : signature = _ 

transaction T1174 { 
 input = [ T1172@1:  sigMT1174 sigLT1174 sigBT1174 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1175 : signature = _ 
const sigLT1175 : signature = _ 
const sigBT1175 : signature = _ 


transaction T1175 { 
 input = [ T1166@0: sigMT1175 sigLT1175 sigBT1175 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1176 : signature = _ 
const sigLT1176 : signature = _ 
const sigBT1176 : signature = _ 


transaction T1176 { 
 input = [ T1175@0: sigMT1176 sigLT1176 sigBT1176 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1177 : signature = _ 
const sigLT1177 : signature = _ 
const sigBT1177 : signature = _ 

transaction T1177 { 
 input = [ T1176@0:  sigMT1177 sigLT1177 sigBT1177 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1178 : signature = _ 
const sigLT1178 : signature = _ 
const sigBT1178 : signature = _ 

transaction T1178 { 
 input = [ T1176@1:  sigMT1178 sigLT1178 sigBT1178 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1179 : signature = _ 
const sigLT1179 : signature = _ 
const sigBT1179 : signature = _ 


transaction T1179 { 
 input = [ T1166@0: sigMT1179 sigLT1179 sigBT1179 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1180 : signature = _ 
const sigLT1180 : signature = _ 
const sigBT1180 : signature = _ 


transaction T1180 { 
 input = [ T1179@0: sigMT1180 sigLT1180 sigBT1180 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1181 : signature = _ 
const sigLT1181 : signature = _ 
const sigBT1181 : signature = _ 

transaction T1181 { 
 input = [ T1180@0:  sigMT1181 sigLT1181 sigBT1181 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1182 : signature = _ 
const sigLT1182 : signature = _ 
const sigBT1182 : signature = _ 

transaction T1182 { 
 input = [ T1180@1:  sigMT1182 sigLT1182 sigBT1182 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1183 : signature = _ 
const sigLT1183 : signature = _ 
const sigBT1183 : signature = _ 

transaction T1183 { 
 input = [ T1180@2:  sigMT1183 sigLT1183 sigBT1183 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1184 : signature = _ 
const sigLT1184 : signature = _ 
const sigBT1184 : signature = _ 


transaction T1184 { 
 input = [ T897@1:sec_StepSecret_M__LLL_1 sigMT1184 sigLT1184 sigBT1184 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1185 : signature = _ 
const sigLT1185 : signature = _ 
const sigBT1185 : signature = _ 


transaction T1185 { 
 input = [ T1184@0: sigMT1185 sigLT1185 sigBT1185 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1186 : signature = _ 
const sigLT1186 : signature = _ 
const sigBT1186 : signature = _ 


transaction T1186 { 
 input = [ T1185@0: sigMT1186 sigLT1186 sigBT1186 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1187 : signature = _ 
const sigLT1187 : signature = _ 
const sigBT1187 : signature = _ 

transaction T1187 { 
 input = [ T1186@0:  sigMT1187 sigLT1187 sigBT1187 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1188 : signature = _ 
const sigLT1188 : signature = _ 
const sigBT1188 : signature = _ 

transaction T1188 { 
 input = [ T1186@1:  sigMT1188 sigLT1188 sigBT1188 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1189 : signature = _ 
const sigLT1189 : signature = _ 
const sigBT1189 : signature = _ 

transaction T1189 { 
 input = [ T1186@2:  sigMT1189 sigLT1189 sigBT1189 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1190 : signature = _ 
const sigLT1190 : signature = _ 
const sigBT1190 : signature = _ 


transaction T1190 { 
 input = [ T1185@1:sec_StepSecret_B__LLLL_11 sigMT1190 sigLT1190 sigBT1190 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1191 : signature = _ 
const sigLT1191 : signature = _ 
const sigBT1191 : signature = _ 


transaction T1191 { 
 input = [ T1190@0: sigMT1191 sigLT1191 sigBT1191 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1192 : signature = _ 
const sigLT1192 : signature = _ 
const sigBT1192 : signature = _ 


transaction T1192 { 
 input = [ T1191@0: sigMT1192 sigLT1192 sigBT1192 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1193 : signature = _ 
const sigLT1193 : signature = _ 
const sigBT1193 : signature = _ 

transaction T1193 { 
 input = [ T1192@0:  sigMT1193 sigLT1193 sigBT1193 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1194 : signature = _ 
const sigLT1194 : signature = _ 
const sigBT1194 : signature = _ 

transaction T1194 { 
 input = [ T1192@1:  sigMT1194 sigLT1194 sigBT1194 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1195 : signature = _ 
const sigLT1195 : signature = _ 
const sigBT1195 : signature = _ 

transaction T1195 { 
 input = [ T1192@2:  sigMT1195 sigLT1195 sigBT1195 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1196 : signature = _ 
const sigLT1196 : signature = _ 
const sigBT1196 : signature = _ 


transaction T1196 { 
 input = [ T1191@1:sec_StepSecret_B__LLLLL_111 sigMT1196 sigLT1196 sigBT1196 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1197 : signature = _ 
const sigLT1197 : signature = _ 
const sigBT1197 : signature = _ 


transaction T1197 { 
 input = [ T1196@0: sigMT1197 sigLT1197 sigBT1197 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1198 : signature = _ 
const sigLT1198 : signature = _ 
const sigBT1198 : signature = _ 

transaction T1198 { 
 input = [ T1197@0:  sigMT1198 sigLT1198 sigBT1198 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1199 : signature = _ 
const sigLT1199 : signature = _ 
const sigBT1199 : signature = _ 

transaction T1199 { 
 input = [ T1197@1:  sigMT1199 sigLT1199 sigBT1199 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1200 : signature = _ 
const sigLT1200 : signature = _ 
const sigBT1200 : signature = _ 

transaction T1200 { 
 input = [ T1197@2:  sigMT1200 sigLT1200 sigBT1200 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1201 : signature = _ 
const sigLT1201 : signature = _ 
const sigBT1201 : signature = _ 


transaction T1201 { 
 input = [ T1191@1:sec_StepSecret_L__LLLLL_111 sigMT1201 sigLT1201 sigBT1201 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1202 : signature = _ 
const sigLT1202 : signature = _ 
const sigBT1202 : signature = _ 


transaction T1202 { 
 input = [ T1201@0: sigMT1202 sigLT1202 sigBT1202 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1203 : signature = _ 
const sigLT1203 : signature = _ 
const sigBT1203 : signature = _ 

transaction T1203 { 
 input = [ T1202@0:  sigMT1203 sigLT1203 sigBT1203 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1204 : signature = _ 
const sigLT1204 : signature = _ 
const sigBT1204 : signature = _ 

transaction T1204 { 
 input = [ T1202@1:  sigMT1204 sigLT1204 sigBT1204 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1205 : signature = _ 
const sigLT1205 : signature = _ 
const sigBT1205 : signature = _ 

transaction T1205 { 
 input = [ T1202@2:  sigMT1205 sigLT1205 sigBT1205 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1206 : signature = _ 
const sigLT1206 : signature = _ 
const sigBT1206 : signature = _ 


transaction T1206 { 
 input = [ T1191@1:sec_StepSecret_M__LLLLL_111 sigMT1206 sigLT1206 sigBT1206 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1207 : signature = _ 
const sigLT1207 : signature = _ 
const sigBT1207 : signature = _ 


transaction T1207 { 
 input = [ T1206@0: sigMT1207 sigLT1207 sigBT1207 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1208 : signature = _ 
const sigLT1208 : signature = _ 
const sigBT1208 : signature = _ 

transaction T1208 { 
 input = [ T1207@0:  sigMT1208 sigLT1208 sigBT1208 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1209 : signature = _ 
const sigLT1209 : signature = _ 
const sigBT1209 : signature = _ 

transaction T1209 { 
 input = [ T1207@1:  sigMT1209 sigLT1209 sigBT1209 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1210 : signature = _ 
const sigLT1210 : signature = _ 
const sigBT1210 : signature = _ 

transaction T1210 { 
 input = [ T1207@2:  sigMT1210 sigLT1210 sigBT1210 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1211 : signature = _ 
const sigLT1211 : signature = _ 
const sigBT1211 : signature = _ 


transaction T1211 { 
 input = [ T1191@1: sigMT1211 sigLT1211 sigBT1211 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1212 : signature = _ 
const sigLT1212 : signature = _ 
const sigBT1212 : signature = _ 


transaction T1212 { 
 input = [ T1211@0: sigMT1212 sigLT1212 sigBT1212 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1213 : signature = _ 
const sigLT1213 : signature = _ 
const sigBT1213 : signature = _ 


transaction T1213 { 
 input = [ T1212@0: sigMT1213 sigLT1213 sigBT1213 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1214 : signature = _ 
const sigLT1214 : signature = _ 
const sigBT1214 : signature = _ 

transaction T1214 { 
 input = [ T1213@0:  sigMT1214 sigLT1214 sigBT1214 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1215 : signature = _ 
const sigLT1215 : signature = _ 
const sigBT1215 : signature = _ 

transaction T1215 { 
 input = [ T1213@1:  sigMT1215 sigLT1215 sigBT1215 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1216 : signature = _ 
const sigLT1216 : signature = _ 
const sigBT1216 : signature = _ 


transaction T1216 { 
 input = [ T1211@0: sigMT1216 sigLT1216 sigBT1216 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1217 : signature = _ 
const sigLT1217 : signature = _ 
const sigBT1217 : signature = _ 


transaction T1217 { 
 input = [ T1216@0: sigMT1217 sigLT1217 sigBT1217 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1218 : signature = _ 
const sigLT1218 : signature = _ 
const sigBT1218 : signature = _ 

transaction T1218 { 
 input = [ T1217@0:  sigMT1218 sigLT1218 sigBT1218 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1219 : signature = _ 
const sigLT1219 : signature = _ 
const sigBT1219 : signature = _ 

transaction T1219 { 
 input = [ T1217@1:  sigMT1219 sigLT1219 sigBT1219 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1220 : signature = _ 
const sigLT1220 : signature = _ 
const sigBT1220 : signature = _ 


transaction T1220 { 
 input = [ T1211@0: sigMT1220 sigLT1220 sigBT1220 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1221 : signature = _ 
const sigLT1221 : signature = _ 
const sigBT1221 : signature = _ 


transaction T1221 { 
 input = [ T1220@0: sigMT1221 sigLT1221 sigBT1221 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1222 : signature = _ 
const sigLT1222 : signature = _ 
const sigBT1222 : signature = _ 

transaction T1222 { 
 input = [ T1221@0:  sigMT1222 sigLT1222 sigBT1222 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1223 : signature = _ 
const sigLT1223 : signature = _ 
const sigBT1223 : signature = _ 

transaction T1223 { 
 input = [ T1221@1:  sigMT1223 sigLT1223 sigBT1223 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1224 : signature = _ 
const sigLT1224 : signature = _ 
const sigBT1224 : signature = _ 


transaction T1224 { 
 input = [ T1211@0: sigMT1224 sigLT1224 sigBT1224 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1225 : signature = _ 
const sigLT1225 : signature = _ 
const sigBT1225 : signature = _ 


transaction T1225 { 
 input = [ T1224@0: sigMT1225 sigLT1225 sigBT1225 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1226 : signature = _ 
const sigLT1226 : signature = _ 
const sigBT1226 : signature = _ 

transaction T1226 { 
 input = [ T1225@0:  sigMT1226 sigLT1226 sigBT1226 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1227 : signature = _ 
const sigLT1227 : signature = _ 
const sigBT1227 : signature = _ 

transaction T1227 { 
 input = [ T1225@1:  sigMT1227 sigLT1227 sigBT1227 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1228 : signature = _ 
const sigLT1228 : signature = _ 
const sigBT1228 : signature = _ 

transaction T1228 { 
 input = [ T1225@2:  sigMT1228 sigLT1228 sigBT1228 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1229 : signature = _ 
const sigLT1229 : signature = _ 
const sigBT1229 : signature = _ 


transaction T1229 { 
 input = [ T1185@1:sec_StepSecret_L__LLLL_11 sigMT1229 sigLT1229 sigBT1229 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1230 : signature = _ 
const sigLT1230 : signature = _ 
const sigBT1230 : signature = _ 


transaction T1230 { 
 input = [ T1229@0: sigMT1230 sigLT1230 sigBT1230 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1231 : signature = _ 
const sigLT1231 : signature = _ 
const sigBT1231 : signature = _ 


transaction T1231 { 
 input = [ T1230@0: sigMT1231 sigLT1231 sigBT1231 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1232 : signature = _ 
const sigLT1232 : signature = _ 
const sigBT1232 : signature = _ 

transaction T1232 { 
 input = [ T1231@0:  sigMT1232 sigLT1232 sigBT1232 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1233 : signature = _ 
const sigLT1233 : signature = _ 
const sigBT1233 : signature = _ 

transaction T1233 { 
 input = [ T1231@1:  sigMT1233 sigLT1233 sigBT1233 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1234 : signature = _ 
const sigLT1234 : signature = _ 
const sigBT1234 : signature = _ 

transaction T1234 { 
 input = [ T1231@2:  sigMT1234 sigLT1234 sigBT1234 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1235 : signature = _ 
const sigLT1235 : signature = _ 
const sigBT1235 : signature = _ 


transaction T1235 { 
 input = [ T1230@1:sec_StepSecret_B__LLLLL_111 sigMT1235 sigLT1235 sigBT1235 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1236 : signature = _ 
const sigLT1236 : signature = _ 
const sigBT1236 : signature = _ 


transaction T1236 { 
 input = [ T1235@0: sigMT1236 sigLT1236 sigBT1236 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1237 : signature = _ 
const sigLT1237 : signature = _ 
const sigBT1237 : signature = _ 

transaction T1237 { 
 input = [ T1236@0:  sigMT1237 sigLT1237 sigBT1237 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1238 : signature = _ 
const sigLT1238 : signature = _ 
const sigBT1238 : signature = _ 

transaction T1238 { 
 input = [ T1236@1:  sigMT1238 sigLT1238 sigBT1238 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1239 : signature = _ 
const sigLT1239 : signature = _ 
const sigBT1239 : signature = _ 

transaction T1239 { 
 input = [ T1236@2:  sigMT1239 sigLT1239 sigBT1239 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1240 : signature = _ 
const sigLT1240 : signature = _ 
const sigBT1240 : signature = _ 


transaction T1240 { 
 input = [ T1230@1:sec_StepSecret_L__LLLLL_111 sigMT1240 sigLT1240 sigBT1240 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1241 : signature = _ 
const sigLT1241 : signature = _ 
const sigBT1241 : signature = _ 


transaction T1241 { 
 input = [ T1240@0: sigMT1241 sigLT1241 sigBT1241 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1242 : signature = _ 
const sigLT1242 : signature = _ 
const sigBT1242 : signature = _ 

transaction T1242 { 
 input = [ T1241@0:  sigMT1242 sigLT1242 sigBT1242 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1243 : signature = _ 
const sigLT1243 : signature = _ 
const sigBT1243 : signature = _ 

transaction T1243 { 
 input = [ T1241@1:  sigMT1243 sigLT1243 sigBT1243 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1244 : signature = _ 
const sigLT1244 : signature = _ 
const sigBT1244 : signature = _ 

transaction T1244 { 
 input = [ T1241@2:  sigMT1244 sigLT1244 sigBT1244 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1245 : signature = _ 
const sigLT1245 : signature = _ 
const sigBT1245 : signature = _ 


transaction T1245 { 
 input = [ T1230@1:sec_StepSecret_M__LLLLL_111 sigMT1245 sigLT1245 sigBT1245 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1246 : signature = _ 
const sigLT1246 : signature = _ 
const sigBT1246 : signature = _ 


transaction T1246 { 
 input = [ T1245@0: sigMT1246 sigLT1246 sigBT1246 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1247 : signature = _ 
const sigLT1247 : signature = _ 
const sigBT1247 : signature = _ 

transaction T1247 { 
 input = [ T1246@0:  sigMT1247 sigLT1247 sigBT1247 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1248 : signature = _ 
const sigLT1248 : signature = _ 
const sigBT1248 : signature = _ 

transaction T1248 { 
 input = [ T1246@1:  sigMT1248 sigLT1248 sigBT1248 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1249 : signature = _ 
const sigLT1249 : signature = _ 
const sigBT1249 : signature = _ 

transaction T1249 { 
 input = [ T1246@2:  sigMT1249 sigLT1249 sigBT1249 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1250 : signature = _ 
const sigLT1250 : signature = _ 
const sigBT1250 : signature = _ 


transaction T1250 { 
 input = [ T1230@1: sigMT1250 sigLT1250 sigBT1250 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1251 : signature = _ 
const sigLT1251 : signature = _ 
const sigBT1251 : signature = _ 


transaction T1251 { 
 input = [ T1250@0: sigMT1251 sigLT1251 sigBT1251 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1252 : signature = _ 
const sigLT1252 : signature = _ 
const sigBT1252 : signature = _ 


transaction T1252 { 
 input = [ T1251@0: sigMT1252 sigLT1252 sigBT1252 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1253 : signature = _ 
const sigLT1253 : signature = _ 
const sigBT1253 : signature = _ 

transaction T1253 { 
 input = [ T1252@0:  sigMT1253 sigLT1253 sigBT1253 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1254 : signature = _ 
const sigLT1254 : signature = _ 
const sigBT1254 : signature = _ 

transaction T1254 { 
 input = [ T1252@1:  sigMT1254 sigLT1254 sigBT1254 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1255 : signature = _ 
const sigLT1255 : signature = _ 
const sigBT1255 : signature = _ 


transaction T1255 { 
 input = [ T1250@0: sigMT1255 sigLT1255 sigBT1255 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1256 : signature = _ 
const sigLT1256 : signature = _ 
const sigBT1256 : signature = _ 


transaction T1256 { 
 input = [ T1255@0: sigMT1256 sigLT1256 sigBT1256 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1257 : signature = _ 
const sigLT1257 : signature = _ 
const sigBT1257 : signature = _ 

transaction T1257 { 
 input = [ T1256@0:  sigMT1257 sigLT1257 sigBT1257 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1258 : signature = _ 
const sigLT1258 : signature = _ 
const sigBT1258 : signature = _ 

transaction T1258 { 
 input = [ T1256@1:  sigMT1258 sigLT1258 sigBT1258 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1259 : signature = _ 
const sigLT1259 : signature = _ 
const sigBT1259 : signature = _ 


transaction T1259 { 
 input = [ T1250@0: sigMT1259 sigLT1259 sigBT1259 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1260 : signature = _ 
const sigLT1260 : signature = _ 
const sigBT1260 : signature = _ 


transaction T1260 { 
 input = [ T1259@0: sigMT1260 sigLT1260 sigBT1260 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1261 : signature = _ 
const sigLT1261 : signature = _ 
const sigBT1261 : signature = _ 

transaction T1261 { 
 input = [ T1260@0:  sigMT1261 sigLT1261 sigBT1261 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1262 : signature = _ 
const sigLT1262 : signature = _ 
const sigBT1262 : signature = _ 

transaction T1262 { 
 input = [ T1260@1:  sigMT1262 sigLT1262 sigBT1262 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1263 : signature = _ 
const sigLT1263 : signature = _ 
const sigBT1263 : signature = _ 


transaction T1263 { 
 input = [ T1250@0: sigMT1263 sigLT1263 sigBT1263 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1264 : signature = _ 
const sigLT1264 : signature = _ 
const sigBT1264 : signature = _ 


transaction T1264 { 
 input = [ T1263@0: sigMT1264 sigLT1264 sigBT1264 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1265 : signature = _ 
const sigLT1265 : signature = _ 
const sigBT1265 : signature = _ 

transaction T1265 { 
 input = [ T1264@0:  sigMT1265 sigLT1265 sigBT1265 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1266 : signature = _ 
const sigLT1266 : signature = _ 
const sigBT1266 : signature = _ 

transaction T1266 { 
 input = [ T1264@1:  sigMT1266 sigLT1266 sigBT1266 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1267 : signature = _ 
const sigLT1267 : signature = _ 
const sigBT1267 : signature = _ 

transaction T1267 { 
 input = [ T1264@2:  sigMT1267 sigLT1267 sigBT1267 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1268 : signature = _ 
const sigLT1268 : signature = _ 
const sigBT1268 : signature = _ 


transaction T1268 { 
 input = [ T1185@1:sec_StepSecret_M__LLLL_11 sigMT1268 sigLT1268 sigBT1268 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1269 : signature = _ 
const sigLT1269 : signature = _ 
const sigBT1269 : signature = _ 


transaction T1269 { 
 input = [ T1268@0: sigMT1269 sigLT1269 sigBT1269 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1270 : signature = _ 
const sigLT1270 : signature = _ 
const sigBT1270 : signature = _ 


transaction T1270 { 
 input = [ T1269@0: sigMT1270 sigLT1270 sigBT1270 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1271 : signature = _ 
const sigLT1271 : signature = _ 
const sigBT1271 : signature = _ 

transaction T1271 { 
 input = [ T1270@0:  sigMT1271 sigLT1271 sigBT1271 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1272 : signature = _ 
const sigLT1272 : signature = _ 
const sigBT1272 : signature = _ 

transaction T1272 { 
 input = [ T1270@1:  sigMT1272 sigLT1272 sigBT1272 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1273 : signature = _ 
const sigLT1273 : signature = _ 
const sigBT1273 : signature = _ 

transaction T1273 { 
 input = [ T1270@2:  sigMT1273 sigLT1273 sigBT1273 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1274 : signature = _ 
const sigLT1274 : signature = _ 
const sigBT1274 : signature = _ 


transaction T1274 { 
 input = [ T1269@1:sec_StepSecret_B__LLLLL_111 sigMT1274 sigLT1274 sigBT1274 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1275 : signature = _ 
const sigLT1275 : signature = _ 
const sigBT1275 : signature = _ 


transaction T1275 { 
 input = [ T1274@0: sigMT1275 sigLT1275 sigBT1275 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1276 : signature = _ 
const sigLT1276 : signature = _ 
const sigBT1276 : signature = _ 

transaction T1276 { 
 input = [ T1275@0:  sigMT1276 sigLT1276 sigBT1276 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1277 : signature = _ 
const sigLT1277 : signature = _ 
const sigBT1277 : signature = _ 

transaction T1277 { 
 input = [ T1275@1:  sigMT1277 sigLT1277 sigBT1277 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1278 : signature = _ 
const sigLT1278 : signature = _ 
const sigBT1278 : signature = _ 

transaction T1278 { 
 input = [ T1275@2:  sigMT1278 sigLT1278 sigBT1278 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1279 : signature = _ 
const sigLT1279 : signature = _ 
const sigBT1279 : signature = _ 


transaction T1279 { 
 input = [ T1269@1:sec_StepSecret_L__LLLLL_111 sigMT1279 sigLT1279 sigBT1279 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1280 : signature = _ 
const sigLT1280 : signature = _ 
const sigBT1280 : signature = _ 


transaction T1280 { 
 input = [ T1279@0: sigMT1280 sigLT1280 sigBT1280 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1281 : signature = _ 
const sigLT1281 : signature = _ 
const sigBT1281 : signature = _ 

transaction T1281 { 
 input = [ T1280@0:  sigMT1281 sigLT1281 sigBT1281 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1282 : signature = _ 
const sigLT1282 : signature = _ 
const sigBT1282 : signature = _ 

transaction T1282 { 
 input = [ T1280@1:  sigMT1282 sigLT1282 sigBT1282 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1283 : signature = _ 
const sigLT1283 : signature = _ 
const sigBT1283 : signature = _ 

transaction T1283 { 
 input = [ T1280@2:  sigMT1283 sigLT1283 sigBT1283 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1284 : signature = _ 
const sigLT1284 : signature = _ 
const sigBT1284 : signature = _ 


transaction T1284 { 
 input = [ T1269@1:sec_StepSecret_M__LLLLL_111 sigMT1284 sigLT1284 sigBT1284 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1285 : signature = _ 
const sigLT1285 : signature = _ 
const sigBT1285 : signature = _ 


transaction T1285 { 
 input = [ T1284@0: sigMT1285 sigLT1285 sigBT1285 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1286 : signature = _ 
const sigLT1286 : signature = _ 
const sigBT1286 : signature = _ 

transaction T1286 { 
 input = [ T1285@0:  sigMT1286 sigLT1286 sigBT1286 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1287 : signature = _ 
const sigLT1287 : signature = _ 
const sigBT1287 : signature = _ 

transaction T1287 { 
 input = [ T1285@1:  sigMT1287 sigLT1287 sigBT1287 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1288 : signature = _ 
const sigLT1288 : signature = _ 
const sigBT1288 : signature = _ 

transaction T1288 { 
 input = [ T1285@2:  sigMT1288 sigLT1288 sigBT1288 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1289 : signature = _ 
const sigLT1289 : signature = _ 
const sigBT1289 : signature = _ 


transaction T1289 { 
 input = [ T1269@1: sigMT1289 sigLT1289 sigBT1289 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1290 : signature = _ 
const sigLT1290 : signature = _ 
const sigBT1290 : signature = _ 


transaction T1290 { 
 input = [ T1289@0: sigMT1290 sigLT1290 sigBT1290 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1291 : signature = _ 
const sigLT1291 : signature = _ 
const sigBT1291 : signature = _ 


transaction T1291 { 
 input = [ T1290@0: sigMT1291 sigLT1291 sigBT1291 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1292 : signature = _ 
const sigLT1292 : signature = _ 
const sigBT1292 : signature = _ 

transaction T1292 { 
 input = [ T1291@0:  sigMT1292 sigLT1292 sigBT1292 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1293 : signature = _ 
const sigLT1293 : signature = _ 
const sigBT1293 : signature = _ 

transaction T1293 { 
 input = [ T1291@1:  sigMT1293 sigLT1293 sigBT1293 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1294 : signature = _ 
const sigLT1294 : signature = _ 
const sigBT1294 : signature = _ 


transaction T1294 { 
 input = [ T1289@0: sigMT1294 sigLT1294 sigBT1294 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1295 : signature = _ 
const sigLT1295 : signature = _ 
const sigBT1295 : signature = _ 


transaction T1295 { 
 input = [ T1294@0: sigMT1295 sigLT1295 sigBT1295 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1296 : signature = _ 
const sigLT1296 : signature = _ 
const sigBT1296 : signature = _ 

transaction T1296 { 
 input = [ T1295@0:  sigMT1296 sigLT1296 sigBT1296 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1297 : signature = _ 
const sigLT1297 : signature = _ 
const sigBT1297 : signature = _ 

transaction T1297 { 
 input = [ T1295@1:  sigMT1297 sigLT1297 sigBT1297 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1298 : signature = _ 
const sigLT1298 : signature = _ 
const sigBT1298 : signature = _ 


transaction T1298 { 
 input = [ T1289@0: sigMT1298 sigLT1298 sigBT1298 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1299 : signature = _ 
const sigLT1299 : signature = _ 
const sigBT1299 : signature = _ 


transaction T1299 { 
 input = [ T1298@0: sigMT1299 sigLT1299 sigBT1299 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1300 : signature = _ 
const sigLT1300 : signature = _ 
const sigBT1300 : signature = _ 

transaction T1300 { 
 input = [ T1299@0:  sigMT1300 sigLT1300 sigBT1300 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1301 : signature = _ 
const sigLT1301 : signature = _ 
const sigBT1301 : signature = _ 

transaction T1301 { 
 input = [ T1299@1:  sigMT1301 sigLT1301 sigBT1301 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1302 : signature = _ 
const sigLT1302 : signature = _ 
const sigBT1302 : signature = _ 


transaction T1302 { 
 input = [ T1289@0: sigMT1302 sigLT1302 sigBT1302 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1303 : signature = _ 
const sigLT1303 : signature = _ 
const sigBT1303 : signature = _ 


transaction T1303 { 
 input = [ T1302@0: sigMT1303 sigLT1303 sigBT1303 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1304 : signature = _ 
const sigLT1304 : signature = _ 
const sigBT1304 : signature = _ 

transaction T1304 { 
 input = [ T1303@0:  sigMT1304 sigLT1304 sigBT1304 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1305 : signature = _ 
const sigLT1305 : signature = _ 
const sigBT1305 : signature = _ 

transaction T1305 { 
 input = [ T1303@1:  sigMT1305 sigLT1305 sigBT1305 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1306 : signature = _ 
const sigLT1306 : signature = _ 
const sigBT1306 : signature = _ 

transaction T1306 { 
 input = [ T1303@2:  sigMT1306 sigLT1306 sigBT1306 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1307 : signature = _ 
const sigLT1307 : signature = _ 
const sigBT1307 : signature = _ 


transaction T1307 { 
 input = [ T1185@1: sigMT1307 sigLT1307 sigBT1307 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1308 : signature = _ 
const sigLT1308 : signature = _ 
const sigBT1308 : signature = _ 


transaction T1308 { 
 input = [ T1307@0: sigMT1308 sigLT1308 sigBT1308 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1309 : signature = _ 
const sigLT1309 : signature = _ 
const sigBT1309 : signature = _ 


transaction T1309 { 
 input = [ T1308@0: sigMT1309 sigLT1309 sigBT1309 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1310 : signature = _ 
const sigLT1310 : signature = _ 
const sigBT1310 : signature = _ 

transaction T1310 { 
 input = [ T1309@0:  sigMT1310 sigLT1310 sigBT1310 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1311 : signature = _ 
const sigLT1311 : signature = _ 
const sigBT1311 : signature = _ 

transaction T1311 { 
 input = [ T1309@1:  sigMT1311 sigLT1311 sigBT1311 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1312 : signature = _ 
const sigLT1312 : signature = _ 
const sigBT1312 : signature = _ 


transaction T1312 { 
 input = [ T1307@0: sigMT1312 sigLT1312 sigBT1312 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1313 : signature = _ 
const sigLT1313 : signature = _ 
const sigBT1313 : signature = _ 


transaction T1313 { 
 input = [ T1312@0: sigMT1313 sigLT1313 sigBT1313 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1314 : signature = _ 
const sigLT1314 : signature = _ 
const sigBT1314 : signature = _ 

transaction T1314 { 
 input = [ T1313@0:  sigMT1314 sigLT1314 sigBT1314 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1315 : signature = _ 
const sigLT1315 : signature = _ 
const sigBT1315 : signature = _ 

transaction T1315 { 
 input = [ T1313@1:  sigMT1315 sigLT1315 sigBT1315 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1316 : signature = _ 
const sigLT1316 : signature = _ 
const sigBT1316 : signature = _ 


transaction T1316 { 
 input = [ T1307@0: sigMT1316 sigLT1316 sigBT1316 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1317 : signature = _ 
const sigLT1317 : signature = _ 
const sigBT1317 : signature = _ 


transaction T1317 { 
 input = [ T1316@0: sigMT1317 sigLT1317 sigBT1317 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1318 : signature = _ 
const sigLT1318 : signature = _ 
const sigBT1318 : signature = _ 

transaction T1318 { 
 input = [ T1317@0:  sigMT1318 sigLT1318 sigBT1318 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1319 : signature = _ 
const sigLT1319 : signature = _ 
const sigBT1319 : signature = _ 

transaction T1319 { 
 input = [ T1317@1:  sigMT1319 sigLT1319 sigBT1319 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1320 : signature = _ 
const sigLT1320 : signature = _ 
const sigBT1320 : signature = _ 


transaction T1320 { 
 input = [ T1307@0: sigMT1320 sigLT1320 sigBT1320 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1321 : signature = _ 
const sigLT1321 : signature = _ 
const sigBT1321 : signature = _ 


transaction T1321 { 
 input = [ T1320@0: sigMT1321 sigLT1321 sigBT1321 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1322 : signature = _ 
const sigLT1322 : signature = _ 
const sigBT1322 : signature = _ 

transaction T1322 { 
 input = [ T1321@0:  sigMT1322 sigLT1322 sigBT1322 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1323 : signature = _ 
const sigLT1323 : signature = _ 
const sigBT1323 : signature = _ 

transaction T1323 { 
 input = [ T1321@1:  sigMT1323 sigLT1323 sigBT1323 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1324 : signature = _ 
const sigLT1324 : signature = _ 
const sigBT1324 : signature = _ 

transaction T1324 { 
 input = [ T1321@2:  sigMT1324 sigLT1324 sigBT1324 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1325 : signature = _ 
const sigLT1325 : signature = _ 
const sigBT1325 : signature = _ 


transaction T1325 { 
 input = [ T897@1: sigMT1325 sigLT1325 sigBT1325 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT1326 : signature = _ 
const sigLT1326 : signature = _ 
const sigBT1326 : signature = _ 


transaction T1326 { 
 input = [ T1325@0: sigMT1326 sigLT1326 sigBT1326 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1327 : signature = _ 
const sigLT1327 : signature = _ 
const sigBT1327 : signature = _ 


transaction T1327 { 
 input = [ T1326@0: sigMT1327 sigLT1327 sigBT1327 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1328 : signature = _ 
const sigLT1328 : signature = _ 
const sigBT1328 : signature = _ 

transaction T1328 { 
 input = [ T1327@0:  sigMT1328 sigLT1328 sigBT1328 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1329 : signature = _ 
const sigLT1329 : signature = _ 
const sigBT1329 : signature = _ 

transaction T1329 { 
 input = [ T1327@1:  sigMT1329 sigLT1329 sigBT1329 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1330 : signature = _ 
const sigLT1330 : signature = _ 
const sigBT1330 : signature = _ 


transaction T1330 { 
 input = [ T1325@0: sigMT1330 sigLT1330 sigBT1330 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1331 : signature = _ 
const sigLT1331 : signature = _ 
const sigBT1331 : signature = _ 


transaction T1331 { 
 input = [ T1330@0: sigMT1331 sigLT1331 sigBT1331 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1332 : signature = _ 
const sigLT1332 : signature = _ 
const sigBT1332 : signature = _ 

transaction T1332 { 
 input = [ T1331@0:  sigMT1332 sigLT1332 sigBT1332 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1333 : signature = _ 
const sigLT1333 : signature = _ 
const sigBT1333 : signature = _ 

transaction T1333 { 
 input = [ T1331@1:  sigMT1333 sigLT1333 sigBT1333 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1334 : signature = _ 
const sigLT1334 : signature = _ 
const sigBT1334 : signature = _ 


transaction T1334 { 
 input = [ T1325@0: sigMT1334 sigLT1334 sigBT1334 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1335 : signature = _ 
const sigLT1335 : signature = _ 
const sigBT1335 : signature = _ 


transaction T1335 { 
 input = [ T1334@0: sigMT1335 sigLT1335 sigBT1335 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1336 : signature = _ 
const sigLT1336 : signature = _ 
const sigBT1336 : signature = _ 

transaction T1336 { 
 input = [ T1335@0:  sigMT1336 sigLT1336 sigBT1336 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1337 : signature = _ 
const sigLT1337 : signature = _ 
const sigBT1337 : signature = _ 

transaction T1337 { 
 input = [ T1335@1:  sigMT1337 sigLT1337 sigBT1337 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1338 : signature = _ 
const sigLT1338 : signature = _ 
const sigBT1338 : signature = _ 


transaction T1338 { 
 input = [ T1325@0: sigMT1338 sigLT1338 sigBT1338 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1339 : signature = _ 
const sigLT1339 : signature = _ 
const sigBT1339 : signature = _ 


transaction T1339 { 
 input = [ T1338@0: sigMT1339 sigLT1339 sigBT1339 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1340 : signature = _ 
const sigLT1340 : signature = _ 
const sigBT1340 : signature = _ 

transaction T1340 { 
 input = [ T1339@0:  sigMT1340 sigLT1340 sigBT1340 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1341 : signature = _ 
const sigLT1341 : signature = _ 
const sigBT1341 : signature = _ 

transaction T1341 { 
 input = [ T1339@1:  sigMT1341 sigLT1341 sigBT1341 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1342 : signature = _ 
const sigLT1342 : signature = _ 
const sigBT1342 : signature = _ 

transaction T1342 { 
 input = [ T1339@2:  sigMT1342 sigLT1342 sigBT1342 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1343 : signature = _ 
const sigLT1343 : signature = _ 
const sigBT1343 : signature = _ 


transaction T1343 { 
 input = [ T1@0: sigMT1343 sigLT1343 sigBT1343 ] 
 output = 120 BTC : fun(StepSecret_B__LL_:string, StepSecret_L__LL_:string, StepSecret_M__LL_:string, sM, sL, sB) . (hash160(StepSecret_B__LL_) == hash:asdfeqrt && size(StepSecret_B__LL_) >= 128 && versig(pubkeyM130, pubkeyL131, pubkeyB132; sM, sL, sB)) || (hash160(StepSecret_L__LL_) == hash:qwerqweas && size(StepSecret_L__LL_) >= 128 && versig(pubkeyM133, pubkeyL134, pubkeyB135; sM, sL, sB)) || (hash160(StepSecret_M__LL_) == hash:qwerqt && size(StepSecret_M__LL_) >= 128 && versig(pubkeyM136, pubkeyL137, pubkeyB138; sM, sL, sB)) || versig(pubkeyM139, pubkeyL140, pubkeyB141; sM, sL, sB) 
}

const sigMT1344 : signature = _ 
const sigLT1344 : signature = _ 
const sigBT1344 : signature = _ 


transaction T1344 { 
 input = [ T1343@0: sigMT1344 sigLT1344 sigBT1344 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM142, pubkeyL143, pubkeyB144; sM, sL, sB) 
}

const sigMT1345 : signature = _ 
const sigLT1345 : signature = _ 
const sigBT1345 : signature = _ 


transaction T1345 { 
 input = [ T1344@0: sigMT1345 sigLT1345 sigBT1345 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1346 : signature = _ 
const sigLT1346 : signature = _ 
const sigBT1346 : signature = _ 

transaction T1346 { 
 input = [ T1345@0:  sigMT1346 sigLT1346 sigBT1346 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1347 : signature = _ 
const sigLT1347 : signature = _ 
const sigBT1347 : signature = _ 

transaction T1347 { 
 input = [ T1345@1:  sigMT1347 sigLT1347 sigBT1347 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1348 : signature = _ 
const sigLT1348 : signature = _ 
const sigBT1348 : signature = _ 


transaction T1348 { 
 input = [ T1343@0: sigMT1348 sigLT1348 sigBT1348 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM145, pubkeyL146, pubkeyB147; sM, sL, sB) 
}

const sigMT1349 : signature = _ 
const sigLT1349 : signature = _ 
const sigBT1349 : signature = _ 


transaction T1349 { 
 input = [ T1348@0: sigMT1349 sigLT1349 sigBT1349 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1350 : signature = _ 
const sigLT1350 : signature = _ 
const sigBT1350 : signature = _ 

transaction T1350 { 
 input = [ T1349@0:  sigMT1350 sigLT1350 sigBT1350 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1351 : signature = _ 
const sigLT1351 : signature = _ 
const sigBT1351 : signature = _ 

transaction T1351 { 
 input = [ T1349@1:  sigMT1351 sigLT1351 sigBT1351 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1352 : signature = _ 
const sigLT1352 : signature = _ 
const sigBT1352 : signature = _ 


transaction T1352 { 
 input = [ T1343@0: sigMT1352 sigLT1352 sigBT1352 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM148, pubkeyL149, pubkeyB150; sM, sL, sB) 
}

const sigMT1353 : signature = _ 
const sigLT1353 : signature = _ 
const sigBT1353 : signature = _ 


transaction T1353 { 
 input = [ T1352@0: sigMT1353 sigLT1353 sigBT1353 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1354 : signature = _ 
const sigLT1354 : signature = _ 
const sigBT1354 : signature = _ 

transaction T1354 { 
 input = [ T1353@0:  sigMT1354 sigLT1354 sigBT1354 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1355 : signature = _ 
const sigLT1355 : signature = _ 
const sigBT1355 : signature = _ 

transaction T1355 { 
 input = [ T1353@1:  sigMT1355 sigLT1355 sigBT1355 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1356 : signature = _ 
const sigLT1356 : signature = _ 
const sigBT1356 : signature = _ 


transaction T1356 { 
 input = [ T1343@0: sigMT1356 sigLT1356 sigBT1356 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM151, pubkeyL152, pubkeyB153; sM, sL, sB) 
}

const sigMT1357 : signature = _ 
const sigLT1357 : signature = _ 
const sigBT1357 : signature = _ 


transaction T1357 { 
 input = [ T1356@0: sigMT1357 sigLT1357 sigBT1357 ] 
 output = [ 30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1358 : signature = _ 
const sigLT1358 : signature = _ 
const sigBT1358 : signature = _ 

transaction T1358 { 
 input = [ T1357@0:  sigMT1358 sigLT1358 sigBT1358 ] 
 output = 30 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1359 : signature = _ 
const sigLT1359 : signature = _ 
const sigBT1359 : signature = _ 

transaction T1359 { 
 input = [ T1357@1:  sigMT1359 sigLT1359 sigBT1359 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1360 : signature = _ 
const sigLT1360 : signature = _ 
const sigBT1360 : signature = _ 

transaction T1360 { 
 input = [ T1357@2:  sigMT1360 sigLT1360 sigBT1360 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1361 : signature = _ 
const sigLT1361 : signature = _ 
const sigBT1361 : signature = _ 


transaction T1361 { 
 input = [ Tinit@0:0 sec_StartSecret_B sec_StartSecret_L sec_StartSecret_M sec_StepSecret_L__L_ 0 sigMT1361 sigLT1361 sigBT1361 ] 
 output = 120 BTC : fun(StepSecret_B__LL_:string, StepSecret_L__LL_:string, StepSecret_M__LL_:string, sM, sL, sB) . (hash160(StepSecret_B__LL_) == hash:asdfeqrt && size(StepSecret_B__LL_) >= 128 && versig(pubkeyM13, pubkeyL14, pubkeyB15; sM, sL, sB)) || (hash160(StepSecret_L__LL_) == hash:qwerqweas && size(StepSecret_L__LL_) >= 128 && versig(pubkeyM16, pubkeyL17, pubkeyB18; sM, sL, sB)) || (hash160(StepSecret_M__LL_) == hash:qwerqt && size(StepSecret_M__LL_) >= 128 && versig(pubkeyM19, pubkeyL20, pubkeyB21; sM, sL, sB)) || versig(pubkeyM22, pubkeyL23, pubkeyB24; sM, sL, sB) 
}

const sigMT1362 : signature = _ 
const sigLT1362 : signature = _ 
const sigBT1362 : signature = _ 


transaction T1362 { 
 input = [ T1361@0: sigMT1362 sigLT1362 sigBT1362 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT1363 : signature = _ 
const sigLT1363 : signature = _ 
const sigBT1363 : signature = _ 


transaction T1363 { 
 input = [ T1362@0: sigMT1363 sigLT1363 sigBT1363 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT1364 : signature = _ 
const sigLT1364 : signature = _ 
const sigBT1364 : signature = _ 


transaction T1364 { 
 input = [ T1363@0: sigMT1364 sigLT1364 sigBT1364 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1365 : signature = _ 
const sigLT1365 : signature = _ 
const sigBT1365 : signature = _ 

transaction T1365 { 
 input = [ T1364@0:  sigMT1365 sigLT1365 sigBT1365 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1366 : signature = _ 
const sigLT1366 : signature = _ 
const sigBT1366 : signature = _ 

transaction T1366 { 
 input = [ T1364@1:  sigMT1366 sigLT1366 sigBT1366 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1367 : signature = _ 
const sigLT1367 : signature = _ 
const sigBT1367 : signature = _ 

transaction T1367 { 
 input = [ T1364@2:  sigMT1367 sigLT1367 sigBT1367 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1368 : signature = _ 
const sigLT1368 : signature = _ 
const sigBT1368 : signature = _ 


transaction T1368 { 
 input = [ T1363@1:sec_StepSecret_B__LLL_1 sigMT1368 sigLT1368 sigBT1368 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1369 : signature = _ 
const sigLT1369 : signature = _ 
const sigBT1369 : signature = _ 


transaction T1369 { 
 input = [ T1368@0: sigMT1369 sigLT1369 sigBT1369 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1370 : signature = _ 
const sigLT1370 : signature = _ 
const sigBT1370 : signature = _ 


transaction T1370 { 
 input = [ T1369@0: sigMT1370 sigLT1370 sigBT1370 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1371 : signature = _ 
const sigLT1371 : signature = _ 
const sigBT1371 : signature = _ 

transaction T1371 { 
 input = [ T1370@0:  sigMT1371 sigLT1371 sigBT1371 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1372 : signature = _ 
const sigLT1372 : signature = _ 
const sigBT1372 : signature = _ 

transaction T1372 { 
 input = [ T1370@1:  sigMT1372 sigLT1372 sigBT1372 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1373 : signature = _ 
const sigLT1373 : signature = _ 
const sigBT1373 : signature = _ 

transaction T1373 { 
 input = [ T1370@2:  sigMT1373 sigLT1373 sigBT1373 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1374 : signature = _ 
const sigLT1374 : signature = _ 
const sigBT1374 : signature = _ 


transaction T1374 { 
 input = [ T1369@1:sec_StepSecret_B__LLLL_11 sigMT1374 sigLT1374 sigBT1374 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1375 : signature = _ 
const sigLT1375 : signature = _ 
const sigBT1375 : signature = _ 


transaction T1375 { 
 input = [ T1374@0: sigMT1375 sigLT1375 sigBT1375 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1376 : signature = _ 
const sigLT1376 : signature = _ 
const sigBT1376 : signature = _ 


transaction T1376 { 
 input = [ T1375@0: sigMT1376 sigLT1376 sigBT1376 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1377 : signature = _ 
const sigLT1377 : signature = _ 
const sigBT1377 : signature = _ 

transaction T1377 { 
 input = [ T1376@0:  sigMT1377 sigLT1377 sigBT1377 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1378 : signature = _ 
const sigLT1378 : signature = _ 
const sigBT1378 : signature = _ 

transaction T1378 { 
 input = [ T1376@1:  sigMT1378 sigLT1378 sigBT1378 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1379 : signature = _ 
const sigLT1379 : signature = _ 
const sigBT1379 : signature = _ 

transaction T1379 { 
 input = [ T1376@2:  sigMT1379 sigLT1379 sigBT1379 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1380 : signature = _ 
const sigLT1380 : signature = _ 
const sigBT1380 : signature = _ 


transaction T1380 { 
 input = [ T1375@1:sec_StepSecret_B__LLLLL_111 sigMT1380 sigLT1380 sigBT1380 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1381 : signature = _ 
const sigLT1381 : signature = _ 
const sigBT1381 : signature = _ 


transaction T1381 { 
 input = [ T1380@0: sigMT1381 sigLT1381 sigBT1381 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1382 : signature = _ 
const sigLT1382 : signature = _ 
const sigBT1382 : signature = _ 

transaction T1382 { 
 input = [ T1381@0:  sigMT1382 sigLT1382 sigBT1382 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1383 : signature = _ 
const sigLT1383 : signature = _ 
const sigBT1383 : signature = _ 

transaction T1383 { 
 input = [ T1381@1:  sigMT1383 sigLT1383 sigBT1383 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1384 : signature = _ 
const sigLT1384 : signature = _ 
const sigBT1384 : signature = _ 

transaction T1384 { 
 input = [ T1381@2:  sigMT1384 sigLT1384 sigBT1384 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1385 : signature = _ 
const sigLT1385 : signature = _ 
const sigBT1385 : signature = _ 


transaction T1385 { 
 input = [ T1375@1:sec_StepSecret_L__LLLLL_111 sigMT1385 sigLT1385 sigBT1385 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1386 : signature = _ 
const sigLT1386 : signature = _ 
const sigBT1386 : signature = _ 


transaction T1386 { 
 input = [ T1385@0: sigMT1386 sigLT1386 sigBT1386 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1387 : signature = _ 
const sigLT1387 : signature = _ 
const sigBT1387 : signature = _ 

transaction T1387 { 
 input = [ T1386@0:  sigMT1387 sigLT1387 sigBT1387 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1388 : signature = _ 
const sigLT1388 : signature = _ 
const sigBT1388 : signature = _ 

transaction T1388 { 
 input = [ T1386@1:  sigMT1388 sigLT1388 sigBT1388 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1389 : signature = _ 
const sigLT1389 : signature = _ 
const sigBT1389 : signature = _ 

transaction T1389 { 
 input = [ T1386@2:  sigMT1389 sigLT1389 sigBT1389 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1390 : signature = _ 
const sigLT1390 : signature = _ 
const sigBT1390 : signature = _ 


transaction T1390 { 
 input = [ T1375@1:sec_StepSecret_M__LLLLL_111 sigMT1390 sigLT1390 sigBT1390 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1391 : signature = _ 
const sigLT1391 : signature = _ 
const sigBT1391 : signature = _ 


transaction T1391 { 
 input = [ T1390@0: sigMT1391 sigLT1391 sigBT1391 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1392 : signature = _ 
const sigLT1392 : signature = _ 
const sigBT1392 : signature = _ 

transaction T1392 { 
 input = [ T1391@0:  sigMT1392 sigLT1392 sigBT1392 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1393 : signature = _ 
const sigLT1393 : signature = _ 
const sigBT1393 : signature = _ 

transaction T1393 { 
 input = [ T1391@1:  sigMT1393 sigLT1393 sigBT1393 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1394 : signature = _ 
const sigLT1394 : signature = _ 
const sigBT1394 : signature = _ 

transaction T1394 { 
 input = [ T1391@2:  sigMT1394 sigLT1394 sigBT1394 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1395 : signature = _ 
const sigLT1395 : signature = _ 
const sigBT1395 : signature = _ 


transaction T1395 { 
 input = [ T1375@1: sigMT1395 sigLT1395 sigBT1395 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1396 : signature = _ 
const sigLT1396 : signature = _ 
const sigBT1396 : signature = _ 


transaction T1396 { 
 input = [ T1395@0: sigMT1396 sigLT1396 sigBT1396 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1397 : signature = _ 
const sigLT1397 : signature = _ 
const sigBT1397 : signature = _ 


transaction T1397 { 
 input = [ T1396@0: sigMT1397 sigLT1397 sigBT1397 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1398 : signature = _ 
const sigLT1398 : signature = _ 
const sigBT1398 : signature = _ 

transaction T1398 { 
 input = [ T1397@0:  sigMT1398 sigLT1398 sigBT1398 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1399 : signature = _ 
const sigLT1399 : signature = _ 
const sigBT1399 : signature = _ 

transaction T1399 { 
 input = [ T1397@1:  sigMT1399 sigLT1399 sigBT1399 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1400 : signature = _ 
const sigLT1400 : signature = _ 
const sigBT1400 : signature = _ 


transaction T1400 { 
 input = [ T1395@0: sigMT1400 sigLT1400 sigBT1400 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1401 : signature = _ 
const sigLT1401 : signature = _ 
const sigBT1401 : signature = _ 


transaction T1401 { 
 input = [ T1400@0: sigMT1401 sigLT1401 sigBT1401 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1402 : signature = _ 
const sigLT1402 : signature = _ 
const sigBT1402 : signature = _ 

transaction T1402 { 
 input = [ T1401@0:  sigMT1402 sigLT1402 sigBT1402 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1403 : signature = _ 
const sigLT1403 : signature = _ 
const sigBT1403 : signature = _ 

transaction T1403 { 
 input = [ T1401@1:  sigMT1403 sigLT1403 sigBT1403 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1404 : signature = _ 
const sigLT1404 : signature = _ 
const sigBT1404 : signature = _ 


transaction T1404 { 
 input = [ T1395@0: sigMT1404 sigLT1404 sigBT1404 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1405 : signature = _ 
const sigLT1405 : signature = _ 
const sigBT1405 : signature = _ 


transaction T1405 { 
 input = [ T1404@0: sigMT1405 sigLT1405 sigBT1405 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1406 : signature = _ 
const sigLT1406 : signature = _ 
const sigBT1406 : signature = _ 

transaction T1406 { 
 input = [ T1405@0:  sigMT1406 sigLT1406 sigBT1406 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1407 : signature = _ 
const sigLT1407 : signature = _ 
const sigBT1407 : signature = _ 

transaction T1407 { 
 input = [ T1405@1:  sigMT1407 sigLT1407 sigBT1407 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1408 : signature = _ 
const sigLT1408 : signature = _ 
const sigBT1408 : signature = _ 


transaction T1408 { 
 input = [ T1395@0: sigMT1408 sigLT1408 sigBT1408 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1409 : signature = _ 
const sigLT1409 : signature = _ 
const sigBT1409 : signature = _ 


transaction T1409 { 
 input = [ T1408@0: sigMT1409 sigLT1409 sigBT1409 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1410 : signature = _ 
const sigLT1410 : signature = _ 
const sigBT1410 : signature = _ 

transaction T1410 { 
 input = [ T1409@0:  sigMT1410 sigLT1410 sigBT1410 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1411 : signature = _ 
const sigLT1411 : signature = _ 
const sigBT1411 : signature = _ 

transaction T1411 { 
 input = [ T1409@1:  sigMT1411 sigLT1411 sigBT1411 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1412 : signature = _ 
const sigLT1412 : signature = _ 
const sigBT1412 : signature = _ 

transaction T1412 { 
 input = [ T1409@2:  sigMT1412 sigLT1412 sigBT1412 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1413 : signature = _ 
const sigLT1413 : signature = _ 
const sigBT1413 : signature = _ 


transaction T1413 { 
 input = [ T1369@1:sec_StepSecret_L__LLLL_11 sigMT1413 sigLT1413 sigBT1413 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1414 : signature = _ 
const sigLT1414 : signature = _ 
const sigBT1414 : signature = _ 


transaction T1414 { 
 input = [ T1413@0: sigMT1414 sigLT1414 sigBT1414 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1415 : signature = _ 
const sigLT1415 : signature = _ 
const sigBT1415 : signature = _ 


transaction T1415 { 
 input = [ T1414@0: sigMT1415 sigLT1415 sigBT1415 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1416 : signature = _ 
const sigLT1416 : signature = _ 
const sigBT1416 : signature = _ 

transaction T1416 { 
 input = [ T1415@0:  sigMT1416 sigLT1416 sigBT1416 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1417 : signature = _ 
const sigLT1417 : signature = _ 
const sigBT1417 : signature = _ 

transaction T1417 { 
 input = [ T1415@1:  sigMT1417 sigLT1417 sigBT1417 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1418 : signature = _ 
const sigLT1418 : signature = _ 
const sigBT1418 : signature = _ 

transaction T1418 { 
 input = [ T1415@2:  sigMT1418 sigLT1418 sigBT1418 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1419 : signature = _ 
const sigLT1419 : signature = _ 
const sigBT1419 : signature = _ 


transaction T1419 { 
 input = [ T1414@1:sec_StepSecret_B__LLLLL_111 sigMT1419 sigLT1419 sigBT1419 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1420 : signature = _ 
const sigLT1420 : signature = _ 
const sigBT1420 : signature = _ 


transaction T1420 { 
 input = [ T1419@0: sigMT1420 sigLT1420 sigBT1420 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1421 : signature = _ 
const sigLT1421 : signature = _ 
const sigBT1421 : signature = _ 

transaction T1421 { 
 input = [ T1420@0:  sigMT1421 sigLT1421 sigBT1421 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1422 : signature = _ 
const sigLT1422 : signature = _ 
const sigBT1422 : signature = _ 

transaction T1422 { 
 input = [ T1420@1:  sigMT1422 sigLT1422 sigBT1422 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1423 : signature = _ 
const sigLT1423 : signature = _ 
const sigBT1423 : signature = _ 

transaction T1423 { 
 input = [ T1420@2:  sigMT1423 sigLT1423 sigBT1423 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1424 : signature = _ 
const sigLT1424 : signature = _ 
const sigBT1424 : signature = _ 


transaction T1424 { 
 input = [ T1414@1:sec_StepSecret_L__LLLLL_111 sigMT1424 sigLT1424 sigBT1424 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1425 : signature = _ 
const sigLT1425 : signature = _ 
const sigBT1425 : signature = _ 


transaction T1425 { 
 input = [ T1424@0: sigMT1425 sigLT1425 sigBT1425 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1426 : signature = _ 
const sigLT1426 : signature = _ 
const sigBT1426 : signature = _ 

transaction T1426 { 
 input = [ T1425@0:  sigMT1426 sigLT1426 sigBT1426 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1427 : signature = _ 
const sigLT1427 : signature = _ 
const sigBT1427 : signature = _ 

transaction T1427 { 
 input = [ T1425@1:  sigMT1427 sigLT1427 sigBT1427 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1428 : signature = _ 
const sigLT1428 : signature = _ 
const sigBT1428 : signature = _ 

transaction T1428 { 
 input = [ T1425@2:  sigMT1428 sigLT1428 sigBT1428 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1429 : signature = _ 
const sigLT1429 : signature = _ 
const sigBT1429 : signature = _ 


transaction T1429 { 
 input = [ T1414@1:sec_StepSecret_M__LLLLL_111 sigMT1429 sigLT1429 sigBT1429 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1430 : signature = _ 
const sigLT1430 : signature = _ 
const sigBT1430 : signature = _ 


transaction T1430 { 
 input = [ T1429@0: sigMT1430 sigLT1430 sigBT1430 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1431 : signature = _ 
const sigLT1431 : signature = _ 
const sigBT1431 : signature = _ 

transaction T1431 { 
 input = [ T1430@0:  sigMT1431 sigLT1431 sigBT1431 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1432 : signature = _ 
const sigLT1432 : signature = _ 
const sigBT1432 : signature = _ 

transaction T1432 { 
 input = [ T1430@1:  sigMT1432 sigLT1432 sigBT1432 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1433 : signature = _ 
const sigLT1433 : signature = _ 
const sigBT1433 : signature = _ 

transaction T1433 { 
 input = [ T1430@2:  sigMT1433 sigLT1433 sigBT1433 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1434 : signature = _ 
const sigLT1434 : signature = _ 
const sigBT1434 : signature = _ 


transaction T1434 { 
 input = [ T1414@1: sigMT1434 sigLT1434 sigBT1434 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1435 : signature = _ 
const sigLT1435 : signature = _ 
const sigBT1435 : signature = _ 


transaction T1435 { 
 input = [ T1434@0: sigMT1435 sigLT1435 sigBT1435 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1436 : signature = _ 
const sigLT1436 : signature = _ 
const sigBT1436 : signature = _ 


transaction T1436 { 
 input = [ T1435@0: sigMT1436 sigLT1436 sigBT1436 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1437 : signature = _ 
const sigLT1437 : signature = _ 
const sigBT1437 : signature = _ 

transaction T1437 { 
 input = [ T1436@0:  sigMT1437 sigLT1437 sigBT1437 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1438 : signature = _ 
const sigLT1438 : signature = _ 
const sigBT1438 : signature = _ 

transaction T1438 { 
 input = [ T1436@1:  sigMT1438 sigLT1438 sigBT1438 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1439 : signature = _ 
const sigLT1439 : signature = _ 
const sigBT1439 : signature = _ 


transaction T1439 { 
 input = [ T1434@0: sigMT1439 sigLT1439 sigBT1439 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1440 : signature = _ 
const sigLT1440 : signature = _ 
const sigBT1440 : signature = _ 


transaction T1440 { 
 input = [ T1439@0: sigMT1440 sigLT1440 sigBT1440 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1441 : signature = _ 
const sigLT1441 : signature = _ 
const sigBT1441 : signature = _ 

transaction T1441 { 
 input = [ T1440@0:  sigMT1441 sigLT1441 sigBT1441 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1442 : signature = _ 
const sigLT1442 : signature = _ 
const sigBT1442 : signature = _ 

transaction T1442 { 
 input = [ T1440@1:  sigMT1442 sigLT1442 sigBT1442 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1443 : signature = _ 
const sigLT1443 : signature = _ 
const sigBT1443 : signature = _ 


transaction T1443 { 
 input = [ T1434@0: sigMT1443 sigLT1443 sigBT1443 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1444 : signature = _ 
const sigLT1444 : signature = _ 
const sigBT1444 : signature = _ 


transaction T1444 { 
 input = [ T1443@0: sigMT1444 sigLT1444 sigBT1444 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1445 : signature = _ 
const sigLT1445 : signature = _ 
const sigBT1445 : signature = _ 

transaction T1445 { 
 input = [ T1444@0:  sigMT1445 sigLT1445 sigBT1445 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1446 : signature = _ 
const sigLT1446 : signature = _ 
const sigBT1446 : signature = _ 

transaction T1446 { 
 input = [ T1444@1:  sigMT1446 sigLT1446 sigBT1446 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1447 : signature = _ 
const sigLT1447 : signature = _ 
const sigBT1447 : signature = _ 


transaction T1447 { 
 input = [ T1434@0: sigMT1447 sigLT1447 sigBT1447 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1448 : signature = _ 
const sigLT1448 : signature = _ 
const sigBT1448 : signature = _ 


transaction T1448 { 
 input = [ T1447@0: sigMT1448 sigLT1448 sigBT1448 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1449 : signature = _ 
const sigLT1449 : signature = _ 
const sigBT1449 : signature = _ 

transaction T1449 { 
 input = [ T1448@0:  sigMT1449 sigLT1449 sigBT1449 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1450 : signature = _ 
const sigLT1450 : signature = _ 
const sigBT1450 : signature = _ 

transaction T1450 { 
 input = [ T1448@1:  sigMT1450 sigLT1450 sigBT1450 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1451 : signature = _ 
const sigLT1451 : signature = _ 
const sigBT1451 : signature = _ 

transaction T1451 { 
 input = [ T1448@2:  sigMT1451 sigLT1451 sigBT1451 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1452 : signature = _ 
const sigLT1452 : signature = _ 
const sigBT1452 : signature = _ 


transaction T1452 { 
 input = [ T1369@1:sec_StepSecret_M__LLLL_11 sigMT1452 sigLT1452 sigBT1452 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1453 : signature = _ 
const sigLT1453 : signature = _ 
const sigBT1453 : signature = _ 


transaction T1453 { 
 input = [ T1452@0: sigMT1453 sigLT1453 sigBT1453 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1454 : signature = _ 
const sigLT1454 : signature = _ 
const sigBT1454 : signature = _ 


transaction T1454 { 
 input = [ T1453@0: sigMT1454 sigLT1454 sigBT1454 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1455 : signature = _ 
const sigLT1455 : signature = _ 
const sigBT1455 : signature = _ 

transaction T1455 { 
 input = [ T1454@0:  sigMT1455 sigLT1455 sigBT1455 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1456 : signature = _ 
const sigLT1456 : signature = _ 
const sigBT1456 : signature = _ 

transaction T1456 { 
 input = [ T1454@1:  sigMT1456 sigLT1456 sigBT1456 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1457 : signature = _ 
const sigLT1457 : signature = _ 
const sigBT1457 : signature = _ 

transaction T1457 { 
 input = [ T1454@2:  sigMT1457 sigLT1457 sigBT1457 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1458 : signature = _ 
const sigLT1458 : signature = _ 
const sigBT1458 : signature = _ 


transaction T1458 { 
 input = [ T1453@1:sec_StepSecret_B__LLLLL_111 sigMT1458 sigLT1458 sigBT1458 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1459 : signature = _ 
const sigLT1459 : signature = _ 
const sigBT1459 : signature = _ 


transaction T1459 { 
 input = [ T1458@0: sigMT1459 sigLT1459 sigBT1459 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1460 : signature = _ 
const sigLT1460 : signature = _ 
const sigBT1460 : signature = _ 

transaction T1460 { 
 input = [ T1459@0:  sigMT1460 sigLT1460 sigBT1460 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1461 : signature = _ 
const sigLT1461 : signature = _ 
const sigBT1461 : signature = _ 

transaction T1461 { 
 input = [ T1459@1:  sigMT1461 sigLT1461 sigBT1461 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1462 : signature = _ 
const sigLT1462 : signature = _ 
const sigBT1462 : signature = _ 

transaction T1462 { 
 input = [ T1459@2:  sigMT1462 sigLT1462 sigBT1462 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1463 : signature = _ 
const sigLT1463 : signature = _ 
const sigBT1463 : signature = _ 


transaction T1463 { 
 input = [ T1453@1:sec_StepSecret_L__LLLLL_111 sigMT1463 sigLT1463 sigBT1463 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1464 : signature = _ 
const sigLT1464 : signature = _ 
const sigBT1464 : signature = _ 


transaction T1464 { 
 input = [ T1463@0: sigMT1464 sigLT1464 sigBT1464 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1465 : signature = _ 
const sigLT1465 : signature = _ 
const sigBT1465 : signature = _ 

transaction T1465 { 
 input = [ T1464@0:  sigMT1465 sigLT1465 sigBT1465 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1466 : signature = _ 
const sigLT1466 : signature = _ 
const sigBT1466 : signature = _ 

transaction T1466 { 
 input = [ T1464@1:  sigMT1466 sigLT1466 sigBT1466 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1467 : signature = _ 
const sigLT1467 : signature = _ 
const sigBT1467 : signature = _ 

transaction T1467 { 
 input = [ T1464@2:  sigMT1467 sigLT1467 sigBT1467 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1468 : signature = _ 
const sigLT1468 : signature = _ 
const sigBT1468 : signature = _ 


transaction T1468 { 
 input = [ T1453@1:sec_StepSecret_M__LLLLL_111 sigMT1468 sigLT1468 sigBT1468 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1469 : signature = _ 
const sigLT1469 : signature = _ 
const sigBT1469 : signature = _ 


transaction T1469 { 
 input = [ T1468@0: sigMT1469 sigLT1469 sigBT1469 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1470 : signature = _ 
const sigLT1470 : signature = _ 
const sigBT1470 : signature = _ 

transaction T1470 { 
 input = [ T1469@0:  sigMT1470 sigLT1470 sigBT1470 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1471 : signature = _ 
const sigLT1471 : signature = _ 
const sigBT1471 : signature = _ 

transaction T1471 { 
 input = [ T1469@1:  sigMT1471 sigLT1471 sigBT1471 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1472 : signature = _ 
const sigLT1472 : signature = _ 
const sigBT1472 : signature = _ 

transaction T1472 { 
 input = [ T1469@2:  sigMT1472 sigLT1472 sigBT1472 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1473 : signature = _ 
const sigLT1473 : signature = _ 
const sigBT1473 : signature = _ 


transaction T1473 { 
 input = [ T1453@1: sigMT1473 sigLT1473 sigBT1473 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1474 : signature = _ 
const sigLT1474 : signature = _ 
const sigBT1474 : signature = _ 


transaction T1474 { 
 input = [ T1473@0: sigMT1474 sigLT1474 sigBT1474 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1475 : signature = _ 
const sigLT1475 : signature = _ 
const sigBT1475 : signature = _ 


transaction T1475 { 
 input = [ T1474@0: sigMT1475 sigLT1475 sigBT1475 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1476 : signature = _ 
const sigLT1476 : signature = _ 
const sigBT1476 : signature = _ 

transaction T1476 { 
 input = [ T1475@0:  sigMT1476 sigLT1476 sigBT1476 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1477 : signature = _ 
const sigLT1477 : signature = _ 
const sigBT1477 : signature = _ 

transaction T1477 { 
 input = [ T1475@1:  sigMT1477 sigLT1477 sigBT1477 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1478 : signature = _ 
const sigLT1478 : signature = _ 
const sigBT1478 : signature = _ 


transaction T1478 { 
 input = [ T1473@0: sigMT1478 sigLT1478 sigBT1478 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1479 : signature = _ 
const sigLT1479 : signature = _ 
const sigBT1479 : signature = _ 


transaction T1479 { 
 input = [ T1478@0: sigMT1479 sigLT1479 sigBT1479 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1480 : signature = _ 
const sigLT1480 : signature = _ 
const sigBT1480 : signature = _ 

transaction T1480 { 
 input = [ T1479@0:  sigMT1480 sigLT1480 sigBT1480 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1481 : signature = _ 
const sigLT1481 : signature = _ 
const sigBT1481 : signature = _ 

transaction T1481 { 
 input = [ T1479@1:  sigMT1481 sigLT1481 sigBT1481 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1482 : signature = _ 
const sigLT1482 : signature = _ 
const sigBT1482 : signature = _ 


transaction T1482 { 
 input = [ T1473@0: sigMT1482 sigLT1482 sigBT1482 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1483 : signature = _ 
const sigLT1483 : signature = _ 
const sigBT1483 : signature = _ 


transaction T1483 { 
 input = [ T1482@0: sigMT1483 sigLT1483 sigBT1483 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1484 : signature = _ 
const sigLT1484 : signature = _ 
const sigBT1484 : signature = _ 

transaction T1484 { 
 input = [ T1483@0:  sigMT1484 sigLT1484 sigBT1484 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1485 : signature = _ 
const sigLT1485 : signature = _ 
const sigBT1485 : signature = _ 

transaction T1485 { 
 input = [ T1483@1:  sigMT1485 sigLT1485 sigBT1485 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1486 : signature = _ 
const sigLT1486 : signature = _ 
const sigBT1486 : signature = _ 


transaction T1486 { 
 input = [ T1473@0: sigMT1486 sigLT1486 sigBT1486 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1487 : signature = _ 
const sigLT1487 : signature = _ 
const sigBT1487 : signature = _ 


transaction T1487 { 
 input = [ T1486@0: sigMT1487 sigLT1487 sigBT1487 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1488 : signature = _ 
const sigLT1488 : signature = _ 
const sigBT1488 : signature = _ 

transaction T1488 { 
 input = [ T1487@0:  sigMT1488 sigLT1488 sigBT1488 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1489 : signature = _ 
const sigLT1489 : signature = _ 
const sigBT1489 : signature = _ 

transaction T1489 { 
 input = [ T1487@1:  sigMT1489 sigLT1489 sigBT1489 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1490 : signature = _ 
const sigLT1490 : signature = _ 
const sigBT1490 : signature = _ 

transaction T1490 { 
 input = [ T1487@2:  sigMT1490 sigLT1490 sigBT1490 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1491 : signature = _ 
const sigLT1491 : signature = _ 
const sigBT1491 : signature = _ 


transaction T1491 { 
 input = [ T1369@1: sigMT1491 sigLT1491 sigBT1491 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1492 : signature = _ 
const sigLT1492 : signature = _ 
const sigBT1492 : signature = _ 


transaction T1492 { 
 input = [ T1491@0: sigMT1492 sigLT1492 sigBT1492 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1493 : signature = _ 
const sigLT1493 : signature = _ 
const sigBT1493 : signature = _ 


transaction T1493 { 
 input = [ T1492@0: sigMT1493 sigLT1493 sigBT1493 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1494 : signature = _ 
const sigLT1494 : signature = _ 
const sigBT1494 : signature = _ 

transaction T1494 { 
 input = [ T1493@0:  sigMT1494 sigLT1494 sigBT1494 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1495 : signature = _ 
const sigLT1495 : signature = _ 
const sigBT1495 : signature = _ 

transaction T1495 { 
 input = [ T1493@1:  sigMT1495 sigLT1495 sigBT1495 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1496 : signature = _ 
const sigLT1496 : signature = _ 
const sigBT1496 : signature = _ 


transaction T1496 { 
 input = [ T1491@0: sigMT1496 sigLT1496 sigBT1496 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1497 : signature = _ 
const sigLT1497 : signature = _ 
const sigBT1497 : signature = _ 


transaction T1497 { 
 input = [ T1496@0: sigMT1497 sigLT1497 sigBT1497 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1498 : signature = _ 
const sigLT1498 : signature = _ 
const sigBT1498 : signature = _ 

transaction T1498 { 
 input = [ T1497@0:  sigMT1498 sigLT1498 sigBT1498 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1499 : signature = _ 
const sigLT1499 : signature = _ 
const sigBT1499 : signature = _ 

transaction T1499 { 
 input = [ T1497@1:  sigMT1499 sigLT1499 sigBT1499 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1500 : signature = _ 
const sigLT1500 : signature = _ 
const sigBT1500 : signature = _ 


transaction T1500 { 
 input = [ T1491@0: sigMT1500 sigLT1500 sigBT1500 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1501 : signature = _ 
const sigLT1501 : signature = _ 
const sigBT1501 : signature = _ 


transaction T1501 { 
 input = [ T1500@0: sigMT1501 sigLT1501 sigBT1501 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1502 : signature = _ 
const sigLT1502 : signature = _ 
const sigBT1502 : signature = _ 

transaction T1502 { 
 input = [ T1501@0:  sigMT1502 sigLT1502 sigBT1502 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1503 : signature = _ 
const sigLT1503 : signature = _ 
const sigBT1503 : signature = _ 

transaction T1503 { 
 input = [ T1501@1:  sigMT1503 sigLT1503 sigBT1503 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1504 : signature = _ 
const sigLT1504 : signature = _ 
const sigBT1504 : signature = _ 


transaction T1504 { 
 input = [ T1491@0: sigMT1504 sigLT1504 sigBT1504 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1505 : signature = _ 
const sigLT1505 : signature = _ 
const sigBT1505 : signature = _ 


transaction T1505 { 
 input = [ T1504@0: sigMT1505 sigLT1505 sigBT1505 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1506 : signature = _ 
const sigLT1506 : signature = _ 
const sigBT1506 : signature = _ 

transaction T1506 { 
 input = [ T1505@0:  sigMT1506 sigLT1506 sigBT1506 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1507 : signature = _ 
const sigLT1507 : signature = _ 
const sigBT1507 : signature = _ 

transaction T1507 { 
 input = [ T1505@1:  sigMT1507 sigLT1507 sigBT1507 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1508 : signature = _ 
const sigLT1508 : signature = _ 
const sigBT1508 : signature = _ 

transaction T1508 { 
 input = [ T1505@2:  sigMT1508 sigLT1508 sigBT1508 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1509 : signature = _ 
const sigLT1509 : signature = _ 
const sigBT1509 : signature = _ 


transaction T1509 { 
 input = [ T1363@1:sec_StepSecret_L__LLL_1 sigMT1509 sigLT1509 sigBT1509 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1510 : signature = _ 
const sigLT1510 : signature = _ 
const sigBT1510 : signature = _ 


transaction T1510 { 
 input = [ T1509@0: sigMT1510 sigLT1510 sigBT1510 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1511 : signature = _ 
const sigLT1511 : signature = _ 
const sigBT1511 : signature = _ 


transaction T1511 { 
 input = [ T1510@0: sigMT1511 sigLT1511 sigBT1511 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1512 : signature = _ 
const sigLT1512 : signature = _ 
const sigBT1512 : signature = _ 

transaction T1512 { 
 input = [ T1511@0:  sigMT1512 sigLT1512 sigBT1512 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1513 : signature = _ 
const sigLT1513 : signature = _ 
const sigBT1513 : signature = _ 

transaction T1513 { 
 input = [ T1511@1:  sigMT1513 sigLT1513 sigBT1513 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1514 : signature = _ 
const sigLT1514 : signature = _ 
const sigBT1514 : signature = _ 

transaction T1514 { 
 input = [ T1511@2:  sigMT1514 sigLT1514 sigBT1514 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1515 : signature = _ 
const sigLT1515 : signature = _ 
const sigBT1515 : signature = _ 


transaction T1515 { 
 input = [ T1510@1:sec_StepSecret_B__LLLL_11 sigMT1515 sigLT1515 sigBT1515 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1516 : signature = _ 
const sigLT1516 : signature = _ 
const sigBT1516 : signature = _ 


transaction T1516 { 
 input = [ T1515@0: sigMT1516 sigLT1516 sigBT1516 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1517 : signature = _ 
const sigLT1517 : signature = _ 
const sigBT1517 : signature = _ 


transaction T1517 { 
 input = [ T1516@0: sigMT1517 sigLT1517 sigBT1517 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1518 : signature = _ 
const sigLT1518 : signature = _ 
const sigBT1518 : signature = _ 

transaction T1518 { 
 input = [ T1517@0:  sigMT1518 sigLT1518 sigBT1518 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1519 : signature = _ 
const sigLT1519 : signature = _ 
const sigBT1519 : signature = _ 

transaction T1519 { 
 input = [ T1517@1:  sigMT1519 sigLT1519 sigBT1519 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1520 : signature = _ 
const sigLT1520 : signature = _ 
const sigBT1520 : signature = _ 

transaction T1520 { 
 input = [ T1517@2:  sigMT1520 sigLT1520 sigBT1520 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1521 : signature = _ 
const sigLT1521 : signature = _ 
const sigBT1521 : signature = _ 


transaction T1521 { 
 input = [ T1516@1:sec_StepSecret_B__LLLLL_111 sigMT1521 sigLT1521 sigBT1521 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1522 : signature = _ 
const sigLT1522 : signature = _ 
const sigBT1522 : signature = _ 


transaction T1522 { 
 input = [ T1521@0: sigMT1522 sigLT1522 sigBT1522 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1523 : signature = _ 
const sigLT1523 : signature = _ 
const sigBT1523 : signature = _ 

transaction T1523 { 
 input = [ T1522@0:  sigMT1523 sigLT1523 sigBT1523 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1524 : signature = _ 
const sigLT1524 : signature = _ 
const sigBT1524 : signature = _ 

transaction T1524 { 
 input = [ T1522@1:  sigMT1524 sigLT1524 sigBT1524 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1525 : signature = _ 
const sigLT1525 : signature = _ 
const sigBT1525 : signature = _ 

transaction T1525 { 
 input = [ T1522@2:  sigMT1525 sigLT1525 sigBT1525 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1526 : signature = _ 
const sigLT1526 : signature = _ 
const sigBT1526 : signature = _ 


transaction T1526 { 
 input = [ T1516@1:sec_StepSecret_L__LLLLL_111 sigMT1526 sigLT1526 sigBT1526 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1527 : signature = _ 
const sigLT1527 : signature = _ 
const sigBT1527 : signature = _ 


transaction T1527 { 
 input = [ T1526@0: sigMT1527 sigLT1527 sigBT1527 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1528 : signature = _ 
const sigLT1528 : signature = _ 
const sigBT1528 : signature = _ 

transaction T1528 { 
 input = [ T1527@0:  sigMT1528 sigLT1528 sigBT1528 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1529 : signature = _ 
const sigLT1529 : signature = _ 
const sigBT1529 : signature = _ 

transaction T1529 { 
 input = [ T1527@1:  sigMT1529 sigLT1529 sigBT1529 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1530 : signature = _ 
const sigLT1530 : signature = _ 
const sigBT1530 : signature = _ 

transaction T1530 { 
 input = [ T1527@2:  sigMT1530 sigLT1530 sigBT1530 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1531 : signature = _ 
const sigLT1531 : signature = _ 
const sigBT1531 : signature = _ 


transaction T1531 { 
 input = [ T1516@1:sec_StepSecret_M__LLLLL_111 sigMT1531 sigLT1531 sigBT1531 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1532 : signature = _ 
const sigLT1532 : signature = _ 
const sigBT1532 : signature = _ 


transaction T1532 { 
 input = [ T1531@0: sigMT1532 sigLT1532 sigBT1532 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1533 : signature = _ 
const sigLT1533 : signature = _ 
const sigBT1533 : signature = _ 

transaction T1533 { 
 input = [ T1532@0:  sigMT1533 sigLT1533 sigBT1533 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1534 : signature = _ 
const sigLT1534 : signature = _ 
const sigBT1534 : signature = _ 

transaction T1534 { 
 input = [ T1532@1:  sigMT1534 sigLT1534 sigBT1534 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1535 : signature = _ 
const sigLT1535 : signature = _ 
const sigBT1535 : signature = _ 

transaction T1535 { 
 input = [ T1532@2:  sigMT1535 sigLT1535 sigBT1535 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1536 : signature = _ 
const sigLT1536 : signature = _ 
const sigBT1536 : signature = _ 


transaction T1536 { 
 input = [ T1516@1: sigMT1536 sigLT1536 sigBT1536 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1537 : signature = _ 
const sigLT1537 : signature = _ 
const sigBT1537 : signature = _ 


transaction T1537 { 
 input = [ T1536@0: sigMT1537 sigLT1537 sigBT1537 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1538 : signature = _ 
const sigLT1538 : signature = _ 
const sigBT1538 : signature = _ 


transaction T1538 { 
 input = [ T1537@0: sigMT1538 sigLT1538 sigBT1538 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1539 : signature = _ 
const sigLT1539 : signature = _ 
const sigBT1539 : signature = _ 

transaction T1539 { 
 input = [ T1538@0:  sigMT1539 sigLT1539 sigBT1539 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1540 : signature = _ 
const sigLT1540 : signature = _ 
const sigBT1540 : signature = _ 

transaction T1540 { 
 input = [ T1538@1:  sigMT1540 sigLT1540 sigBT1540 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1541 : signature = _ 
const sigLT1541 : signature = _ 
const sigBT1541 : signature = _ 


transaction T1541 { 
 input = [ T1536@0: sigMT1541 sigLT1541 sigBT1541 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1542 : signature = _ 
const sigLT1542 : signature = _ 
const sigBT1542 : signature = _ 


transaction T1542 { 
 input = [ T1541@0: sigMT1542 sigLT1542 sigBT1542 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1543 : signature = _ 
const sigLT1543 : signature = _ 
const sigBT1543 : signature = _ 

transaction T1543 { 
 input = [ T1542@0:  sigMT1543 sigLT1543 sigBT1543 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1544 : signature = _ 
const sigLT1544 : signature = _ 
const sigBT1544 : signature = _ 

transaction T1544 { 
 input = [ T1542@1:  sigMT1544 sigLT1544 sigBT1544 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1545 : signature = _ 
const sigLT1545 : signature = _ 
const sigBT1545 : signature = _ 


transaction T1545 { 
 input = [ T1536@0: sigMT1545 sigLT1545 sigBT1545 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1546 : signature = _ 
const sigLT1546 : signature = _ 
const sigBT1546 : signature = _ 


transaction T1546 { 
 input = [ T1545@0: sigMT1546 sigLT1546 sigBT1546 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1547 : signature = _ 
const sigLT1547 : signature = _ 
const sigBT1547 : signature = _ 

transaction T1547 { 
 input = [ T1546@0:  sigMT1547 sigLT1547 sigBT1547 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1548 : signature = _ 
const sigLT1548 : signature = _ 
const sigBT1548 : signature = _ 

transaction T1548 { 
 input = [ T1546@1:  sigMT1548 sigLT1548 sigBT1548 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1549 : signature = _ 
const sigLT1549 : signature = _ 
const sigBT1549 : signature = _ 


transaction T1549 { 
 input = [ T1536@0: sigMT1549 sigLT1549 sigBT1549 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1550 : signature = _ 
const sigLT1550 : signature = _ 
const sigBT1550 : signature = _ 


transaction T1550 { 
 input = [ T1549@0: sigMT1550 sigLT1550 sigBT1550 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1551 : signature = _ 
const sigLT1551 : signature = _ 
const sigBT1551 : signature = _ 

transaction T1551 { 
 input = [ T1550@0:  sigMT1551 sigLT1551 sigBT1551 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1552 : signature = _ 
const sigLT1552 : signature = _ 
const sigBT1552 : signature = _ 

transaction T1552 { 
 input = [ T1550@1:  sigMT1552 sigLT1552 sigBT1552 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1553 : signature = _ 
const sigLT1553 : signature = _ 
const sigBT1553 : signature = _ 

transaction T1553 { 
 input = [ T1550@2:  sigMT1553 sigLT1553 sigBT1553 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1554 : signature = _ 
const sigLT1554 : signature = _ 
const sigBT1554 : signature = _ 


transaction T1554 { 
 input = [ T1510@1:sec_StepSecret_L__LLLL_11 sigMT1554 sigLT1554 sigBT1554 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1555 : signature = _ 
const sigLT1555 : signature = _ 
const sigBT1555 : signature = _ 


transaction T1555 { 
 input = [ T1554@0: sigMT1555 sigLT1555 sigBT1555 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1556 : signature = _ 
const sigLT1556 : signature = _ 
const sigBT1556 : signature = _ 


transaction T1556 { 
 input = [ T1555@0: sigMT1556 sigLT1556 sigBT1556 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1557 : signature = _ 
const sigLT1557 : signature = _ 
const sigBT1557 : signature = _ 

transaction T1557 { 
 input = [ T1556@0:  sigMT1557 sigLT1557 sigBT1557 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1558 : signature = _ 
const sigLT1558 : signature = _ 
const sigBT1558 : signature = _ 

transaction T1558 { 
 input = [ T1556@1:  sigMT1558 sigLT1558 sigBT1558 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1559 : signature = _ 
const sigLT1559 : signature = _ 
const sigBT1559 : signature = _ 

transaction T1559 { 
 input = [ T1556@2:  sigMT1559 sigLT1559 sigBT1559 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1560 : signature = _ 
const sigLT1560 : signature = _ 
const sigBT1560 : signature = _ 


transaction T1560 { 
 input = [ T1555@1:sec_StepSecret_B__LLLLL_111 sigMT1560 sigLT1560 sigBT1560 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1561 : signature = _ 
const sigLT1561 : signature = _ 
const sigBT1561 : signature = _ 


transaction T1561 { 
 input = [ T1560@0: sigMT1561 sigLT1561 sigBT1561 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1562 : signature = _ 
const sigLT1562 : signature = _ 
const sigBT1562 : signature = _ 

transaction T1562 { 
 input = [ T1561@0:  sigMT1562 sigLT1562 sigBT1562 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1563 : signature = _ 
const sigLT1563 : signature = _ 
const sigBT1563 : signature = _ 

transaction T1563 { 
 input = [ T1561@1:  sigMT1563 sigLT1563 sigBT1563 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1564 : signature = _ 
const sigLT1564 : signature = _ 
const sigBT1564 : signature = _ 

transaction T1564 { 
 input = [ T1561@2:  sigMT1564 sigLT1564 sigBT1564 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1565 : signature = _ 
const sigLT1565 : signature = _ 
const sigBT1565 : signature = _ 


transaction T1565 { 
 input = [ T1555@1:sec_StepSecret_L__LLLLL_111 sigMT1565 sigLT1565 sigBT1565 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1566 : signature = _ 
const sigLT1566 : signature = _ 
const sigBT1566 : signature = _ 


transaction T1566 { 
 input = [ T1565@0: sigMT1566 sigLT1566 sigBT1566 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1567 : signature = _ 
const sigLT1567 : signature = _ 
const sigBT1567 : signature = _ 

transaction T1567 { 
 input = [ T1566@0:  sigMT1567 sigLT1567 sigBT1567 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1568 : signature = _ 
const sigLT1568 : signature = _ 
const sigBT1568 : signature = _ 

transaction T1568 { 
 input = [ T1566@1:  sigMT1568 sigLT1568 sigBT1568 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1569 : signature = _ 
const sigLT1569 : signature = _ 
const sigBT1569 : signature = _ 

transaction T1569 { 
 input = [ T1566@2:  sigMT1569 sigLT1569 sigBT1569 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1570 : signature = _ 
const sigLT1570 : signature = _ 
const sigBT1570 : signature = _ 


transaction T1570 { 
 input = [ T1555@1:sec_StepSecret_M__LLLLL_111 sigMT1570 sigLT1570 sigBT1570 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1571 : signature = _ 
const sigLT1571 : signature = _ 
const sigBT1571 : signature = _ 


transaction T1571 { 
 input = [ T1570@0: sigMT1571 sigLT1571 sigBT1571 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1572 : signature = _ 
const sigLT1572 : signature = _ 
const sigBT1572 : signature = _ 

transaction T1572 { 
 input = [ T1571@0:  sigMT1572 sigLT1572 sigBT1572 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1573 : signature = _ 
const sigLT1573 : signature = _ 
const sigBT1573 : signature = _ 

transaction T1573 { 
 input = [ T1571@1:  sigMT1573 sigLT1573 sigBT1573 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1574 : signature = _ 
const sigLT1574 : signature = _ 
const sigBT1574 : signature = _ 

transaction T1574 { 
 input = [ T1571@2:  sigMT1574 sigLT1574 sigBT1574 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1575 : signature = _ 
const sigLT1575 : signature = _ 
const sigBT1575 : signature = _ 


transaction T1575 { 
 input = [ T1555@1: sigMT1575 sigLT1575 sigBT1575 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1576 : signature = _ 
const sigLT1576 : signature = _ 
const sigBT1576 : signature = _ 


transaction T1576 { 
 input = [ T1575@0: sigMT1576 sigLT1576 sigBT1576 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1577 : signature = _ 
const sigLT1577 : signature = _ 
const sigBT1577 : signature = _ 


transaction T1577 { 
 input = [ T1576@0: sigMT1577 sigLT1577 sigBT1577 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1578 : signature = _ 
const sigLT1578 : signature = _ 
const sigBT1578 : signature = _ 

transaction T1578 { 
 input = [ T1577@0:  sigMT1578 sigLT1578 sigBT1578 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1579 : signature = _ 
const sigLT1579 : signature = _ 
const sigBT1579 : signature = _ 

transaction T1579 { 
 input = [ T1577@1:  sigMT1579 sigLT1579 sigBT1579 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1580 : signature = _ 
const sigLT1580 : signature = _ 
const sigBT1580 : signature = _ 


transaction T1580 { 
 input = [ T1575@0: sigMT1580 sigLT1580 sigBT1580 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1581 : signature = _ 
const sigLT1581 : signature = _ 
const sigBT1581 : signature = _ 


transaction T1581 { 
 input = [ T1580@0: sigMT1581 sigLT1581 sigBT1581 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1582 : signature = _ 
const sigLT1582 : signature = _ 
const sigBT1582 : signature = _ 

transaction T1582 { 
 input = [ T1581@0:  sigMT1582 sigLT1582 sigBT1582 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1583 : signature = _ 
const sigLT1583 : signature = _ 
const sigBT1583 : signature = _ 

transaction T1583 { 
 input = [ T1581@1:  sigMT1583 sigLT1583 sigBT1583 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1584 : signature = _ 
const sigLT1584 : signature = _ 
const sigBT1584 : signature = _ 


transaction T1584 { 
 input = [ T1575@0: sigMT1584 sigLT1584 sigBT1584 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1585 : signature = _ 
const sigLT1585 : signature = _ 
const sigBT1585 : signature = _ 


transaction T1585 { 
 input = [ T1584@0: sigMT1585 sigLT1585 sigBT1585 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1586 : signature = _ 
const sigLT1586 : signature = _ 
const sigBT1586 : signature = _ 

transaction T1586 { 
 input = [ T1585@0:  sigMT1586 sigLT1586 sigBT1586 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1587 : signature = _ 
const sigLT1587 : signature = _ 
const sigBT1587 : signature = _ 

transaction T1587 { 
 input = [ T1585@1:  sigMT1587 sigLT1587 sigBT1587 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1588 : signature = _ 
const sigLT1588 : signature = _ 
const sigBT1588 : signature = _ 


transaction T1588 { 
 input = [ T1575@0: sigMT1588 sigLT1588 sigBT1588 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1589 : signature = _ 
const sigLT1589 : signature = _ 
const sigBT1589 : signature = _ 


transaction T1589 { 
 input = [ T1588@0: sigMT1589 sigLT1589 sigBT1589 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1590 : signature = _ 
const sigLT1590 : signature = _ 
const sigBT1590 : signature = _ 

transaction T1590 { 
 input = [ T1589@0:  sigMT1590 sigLT1590 sigBT1590 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1591 : signature = _ 
const sigLT1591 : signature = _ 
const sigBT1591 : signature = _ 

transaction T1591 { 
 input = [ T1589@1:  sigMT1591 sigLT1591 sigBT1591 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1592 : signature = _ 
const sigLT1592 : signature = _ 
const sigBT1592 : signature = _ 

transaction T1592 { 
 input = [ T1589@2:  sigMT1592 sigLT1592 sigBT1592 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1593 : signature = _ 
const sigLT1593 : signature = _ 
const sigBT1593 : signature = _ 


transaction T1593 { 
 input = [ T1510@1:sec_StepSecret_M__LLLL_11 sigMT1593 sigLT1593 sigBT1593 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1594 : signature = _ 
const sigLT1594 : signature = _ 
const sigBT1594 : signature = _ 


transaction T1594 { 
 input = [ T1593@0: sigMT1594 sigLT1594 sigBT1594 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1595 : signature = _ 
const sigLT1595 : signature = _ 
const sigBT1595 : signature = _ 


transaction T1595 { 
 input = [ T1594@0: sigMT1595 sigLT1595 sigBT1595 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1596 : signature = _ 
const sigLT1596 : signature = _ 
const sigBT1596 : signature = _ 

transaction T1596 { 
 input = [ T1595@0:  sigMT1596 sigLT1596 sigBT1596 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1597 : signature = _ 
const sigLT1597 : signature = _ 
const sigBT1597 : signature = _ 

transaction T1597 { 
 input = [ T1595@1:  sigMT1597 sigLT1597 sigBT1597 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1598 : signature = _ 
const sigLT1598 : signature = _ 
const sigBT1598 : signature = _ 

transaction T1598 { 
 input = [ T1595@2:  sigMT1598 sigLT1598 sigBT1598 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1599 : signature = _ 
const sigLT1599 : signature = _ 
const sigBT1599 : signature = _ 


transaction T1599 { 
 input = [ T1594@1:sec_StepSecret_B__LLLLL_111 sigMT1599 sigLT1599 sigBT1599 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1600 : signature = _ 
const sigLT1600 : signature = _ 
const sigBT1600 : signature = _ 


transaction T1600 { 
 input = [ T1599@0: sigMT1600 sigLT1600 sigBT1600 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1601 : signature = _ 
const sigLT1601 : signature = _ 
const sigBT1601 : signature = _ 

transaction T1601 { 
 input = [ T1600@0:  sigMT1601 sigLT1601 sigBT1601 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1602 : signature = _ 
const sigLT1602 : signature = _ 
const sigBT1602 : signature = _ 

transaction T1602 { 
 input = [ T1600@1:  sigMT1602 sigLT1602 sigBT1602 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1603 : signature = _ 
const sigLT1603 : signature = _ 
const sigBT1603 : signature = _ 

transaction T1603 { 
 input = [ T1600@2:  sigMT1603 sigLT1603 sigBT1603 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1604 : signature = _ 
const sigLT1604 : signature = _ 
const sigBT1604 : signature = _ 


transaction T1604 { 
 input = [ T1594@1:sec_StepSecret_L__LLLLL_111 sigMT1604 sigLT1604 sigBT1604 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1605 : signature = _ 
const sigLT1605 : signature = _ 
const sigBT1605 : signature = _ 


transaction T1605 { 
 input = [ T1604@0: sigMT1605 sigLT1605 sigBT1605 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1606 : signature = _ 
const sigLT1606 : signature = _ 
const sigBT1606 : signature = _ 

transaction T1606 { 
 input = [ T1605@0:  sigMT1606 sigLT1606 sigBT1606 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1607 : signature = _ 
const sigLT1607 : signature = _ 
const sigBT1607 : signature = _ 

transaction T1607 { 
 input = [ T1605@1:  sigMT1607 sigLT1607 sigBT1607 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1608 : signature = _ 
const sigLT1608 : signature = _ 
const sigBT1608 : signature = _ 

transaction T1608 { 
 input = [ T1605@2:  sigMT1608 sigLT1608 sigBT1608 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1609 : signature = _ 
const sigLT1609 : signature = _ 
const sigBT1609 : signature = _ 


transaction T1609 { 
 input = [ T1594@1:sec_StepSecret_M__LLLLL_111 sigMT1609 sigLT1609 sigBT1609 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1610 : signature = _ 
const sigLT1610 : signature = _ 
const sigBT1610 : signature = _ 


transaction T1610 { 
 input = [ T1609@0: sigMT1610 sigLT1610 sigBT1610 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1611 : signature = _ 
const sigLT1611 : signature = _ 
const sigBT1611 : signature = _ 

transaction T1611 { 
 input = [ T1610@0:  sigMT1611 sigLT1611 sigBT1611 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1612 : signature = _ 
const sigLT1612 : signature = _ 
const sigBT1612 : signature = _ 

transaction T1612 { 
 input = [ T1610@1:  sigMT1612 sigLT1612 sigBT1612 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1613 : signature = _ 
const sigLT1613 : signature = _ 
const sigBT1613 : signature = _ 

transaction T1613 { 
 input = [ T1610@2:  sigMT1613 sigLT1613 sigBT1613 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1614 : signature = _ 
const sigLT1614 : signature = _ 
const sigBT1614 : signature = _ 


transaction T1614 { 
 input = [ T1594@1: sigMT1614 sigLT1614 sigBT1614 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1615 : signature = _ 
const sigLT1615 : signature = _ 
const sigBT1615 : signature = _ 


transaction T1615 { 
 input = [ T1614@0: sigMT1615 sigLT1615 sigBT1615 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1616 : signature = _ 
const sigLT1616 : signature = _ 
const sigBT1616 : signature = _ 


transaction T1616 { 
 input = [ T1615@0: sigMT1616 sigLT1616 sigBT1616 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1617 : signature = _ 
const sigLT1617 : signature = _ 
const sigBT1617 : signature = _ 

transaction T1617 { 
 input = [ T1616@0:  sigMT1617 sigLT1617 sigBT1617 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1618 : signature = _ 
const sigLT1618 : signature = _ 
const sigBT1618 : signature = _ 

transaction T1618 { 
 input = [ T1616@1:  sigMT1618 sigLT1618 sigBT1618 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1619 : signature = _ 
const sigLT1619 : signature = _ 
const sigBT1619 : signature = _ 


transaction T1619 { 
 input = [ T1614@0: sigMT1619 sigLT1619 sigBT1619 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1620 : signature = _ 
const sigLT1620 : signature = _ 
const sigBT1620 : signature = _ 


transaction T1620 { 
 input = [ T1619@0: sigMT1620 sigLT1620 sigBT1620 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1621 : signature = _ 
const sigLT1621 : signature = _ 
const sigBT1621 : signature = _ 

transaction T1621 { 
 input = [ T1620@0:  sigMT1621 sigLT1621 sigBT1621 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1622 : signature = _ 
const sigLT1622 : signature = _ 
const sigBT1622 : signature = _ 

transaction T1622 { 
 input = [ T1620@1:  sigMT1622 sigLT1622 sigBT1622 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1623 : signature = _ 
const sigLT1623 : signature = _ 
const sigBT1623 : signature = _ 


transaction T1623 { 
 input = [ T1614@0: sigMT1623 sigLT1623 sigBT1623 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1624 : signature = _ 
const sigLT1624 : signature = _ 
const sigBT1624 : signature = _ 


transaction T1624 { 
 input = [ T1623@0: sigMT1624 sigLT1624 sigBT1624 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1625 : signature = _ 
const sigLT1625 : signature = _ 
const sigBT1625 : signature = _ 

transaction T1625 { 
 input = [ T1624@0:  sigMT1625 sigLT1625 sigBT1625 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1626 : signature = _ 
const sigLT1626 : signature = _ 
const sigBT1626 : signature = _ 

transaction T1626 { 
 input = [ T1624@1:  sigMT1626 sigLT1626 sigBT1626 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1627 : signature = _ 
const sigLT1627 : signature = _ 
const sigBT1627 : signature = _ 


transaction T1627 { 
 input = [ T1614@0: sigMT1627 sigLT1627 sigBT1627 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1628 : signature = _ 
const sigLT1628 : signature = _ 
const sigBT1628 : signature = _ 


transaction T1628 { 
 input = [ T1627@0: sigMT1628 sigLT1628 sigBT1628 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1629 : signature = _ 
const sigLT1629 : signature = _ 
const sigBT1629 : signature = _ 

transaction T1629 { 
 input = [ T1628@0:  sigMT1629 sigLT1629 sigBT1629 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1630 : signature = _ 
const sigLT1630 : signature = _ 
const sigBT1630 : signature = _ 

transaction T1630 { 
 input = [ T1628@1:  sigMT1630 sigLT1630 sigBT1630 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1631 : signature = _ 
const sigLT1631 : signature = _ 
const sigBT1631 : signature = _ 

transaction T1631 { 
 input = [ T1628@2:  sigMT1631 sigLT1631 sigBT1631 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1632 : signature = _ 
const sigLT1632 : signature = _ 
const sigBT1632 : signature = _ 


transaction T1632 { 
 input = [ T1510@1: sigMT1632 sigLT1632 sigBT1632 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1633 : signature = _ 
const sigLT1633 : signature = _ 
const sigBT1633 : signature = _ 


transaction T1633 { 
 input = [ T1632@0: sigMT1633 sigLT1633 sigBT1633 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1634 : signature = _ 
const sigLT1634 : signature = _ 
const sigBT1634 : signature = _ 


transaction T1634 { 
 input = [ T1633@0: sigMT1634 sigLT1634 sigBT1634 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1635 : signature = _ 
const sigLT1635 : signature = _ 
const sigBT1635 : signature = _ 

transaction T1635 { 
 input = [ T1634@0:  sigMT1635 sigLT1635 sigBT1635 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1636 : signature = _ 
const sigLT1636 : signature = _ 
const sigBT1636 : signature = _ 

transaction T1636 { 
 input = [ T1634@1:  sigMT1636 sigLT1636 sigBT1636 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1637 : signature = _ 
const sigLT1637 : signature = _ 
const sigBT1637 : signature = _ 


transaction T1637 { 
 input = [ T1632@0: sigMT1637 sigLT1637 sigBT1637 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1638 : signature = _ 
const sigLT1638 : signature = _ 
const sigBT1638 : signature = _ 


transaction T1638 { 
 input = [ T1637@0: sigMT1638 sigLT1638 sigBT1638 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1639 : signature = _ 
const sigLT1639 : signature = _ 
const sigBT1639 : signature = _ 

transaction T1639 { 
 input = [ T1638@0:  sigMT1639 sigLT1639 sigBT1639 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1640 : signature = _ 
const sigLT1640 : signature = _ 
const sigBT1640 : signature = _ 

transaction T1640 { 
 input = [ T1638@1:  sigMT1640 sigLT1640 sigBT1640 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1641 : signature = _ 
const sigLT1641 : signature = _ 
const sigBT1641 : signature = _ 


transaction T1641 { 
 input = [ T1632@0: sigMT1641 sigLT1641 sigBT1641 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1642 : signature = _ 
const sigLT1642 : signature = _ 
const sigBT1642 : signature = _ 


transaction T1642 { 
 input = [ T1641@0: sigMT1642 sigLT1642 sigBT1642 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1643 : signature = _ 
const sigLT1643 : signature = _ 
const sigBT1643 : signature = _ 

transaction T1643 { 
 input = [ T1642@0:  sigMT1643 sigLT1643 sigBT1643 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1644 : signature = _ 
const sigLT1644 : signature = _ 
const sigBT1644 : signature = _ 

transaction T1644 { 
 input = [ T1642@1:  sigMT1644 sigLT1644 sigBT1644 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1645 : signature = _ 
const sigLT1645 : signature = _ 
const sigBT1645 : signature = _ 


transaction T1645 { 
 input = [ T1632@0: sigMT1645 sigLT1645 sigBT1645 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1646 : signature = _ 
const sigLT1646 : signature = _ 
const sigBT1646 : signature = _ 


transaction T1646 { 
 input = [ T1645@0: sigMT1646 sigLT1646 sigBT1646 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1647 : signature = _ 
const sigLT1647 : signature = _ 
const sigBT1647 : signature = _ 

transaction T1647 { 
 input = [ T1646@0:  sigMT1647 sigLT1647 sigBT1647 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1648 : signature = _ 
const sigLT1648 : signature = _ 
const sigBT1648 : signature = _ 

transaction T1648 { 
 input = [ T1646@1:  sigMT1648 sigLT1648 sigBT1648 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1649 : signature = _ 
const sigLT1649 : signature = _ 
const sigBT1649 : signature = _ 

transaction T1649 { 
 input = [ T1646@2:  sigMT1649 sigLT1649 sigBT1649 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1650 : signature = _ 
const sigLT1650 : signature = _ 
const sigBT1650 : signature = _ 


transaction T1650 { 
 input = [ T1363@1:sec_StepSecret_M__LLL_1 sigMT1650 sigLT1650 sigBT1650 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1651 : signature = _ 
const sigLT1651 : signature = _ 
const sigBT1651 : signature = _ 


transaction T1651 { 
 input = [ T1650@0: sigMT1651 sigLT1651 sigBT1651 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1652 : signature = _ 
const sigLT1652 : signature = _ 
const sigBT1652 : signature = _ 


transaction T1652 { 
 input = [ T1651@0: sigMT1652 sigLT1652 sigBT1652 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1653 : signature = _ 
const sigLT1653 : signature = _ 
const sigBT1653 : signature = _ 

transaction T1653 { 
 input = [ T1652@0:  sigMT1653 sigLT1653 sigBT1653 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1654 : signature = _ 
const sigLT1654 : signature = _ 
const sigBT1654 : signature = _ 

transaction T1654 { 
 input = [ T1652@1:  sigMT1654 sigLT1654 sigBT1654 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1655 : signature = _ 
const sigLT1655 : signature = _ 
const sigBT1655 : signature = _ 

transaction T1655 { 
 input = [ T1652@2:  sigMT1655 sigLT1655 sigBT1655 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1656 : signature = _ 
const sigLT1656 : signature = _ 
const sigBT1656 : signature = _ 


transaction T1656 { 
 input = [ T1651@1:sec_StepSecret_B__LLLL_11 sigMT1656 sigLT1656 sigBT1656 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1657 : signature = _ 
const sigLT1657 : signature = _ 
const sigBT1657 : signature = _ 


transaction T1657 { 
 input = [ T1656@0: sigMT1657 sigLT1657 sigBT1657 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1658 : signature = _ 
const sigLT1658 : signature = _ 
const sigBT1658 : signature = _ 


transaction T1658 { 
 input = [ T1657@0: sigMT1658 sigLT1658 sigBT1658 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1659 : signature = _ 
const sigLT1659 : signature = _ 
const sigBT1659 : signature = _ 

transaction T1659 { 
 input = [ T1658@0:  sigMT1659 sigLT1659 sigBT1659 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1660 : signature = _ 
const sigLT1660 : signature = _ 
const sigBT1660 : signature = _ 

transaction T1660 { 
 input = [ T1658@1:  sigMT1660 sigLT1660 sigBT1660 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1661 : signature = _ 
const sigLT1661 : signature = _ 
const sigBT1661 : signature = _ 

transaction T1661 { 
 input = [ T1658@2:  sigMT1661 sigLT1661 sigBT1661 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1662 : signature = _ 
const sigLT1662 : signature = _ 
const sigBT1662 : signature = _ 


transaction T1662 { 
 input = [ T1657@1:sec_StepSecret_B__LLLLL_111 sigMT1662 sigLT1662 sigBT1662 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1663 : signature = _ 
const sigLT1663 : signature = _ 
const sigBT1663 : signature = _ 


transaction T1663 { 
 input = [ T1662@0: sigMT1663 sigLT1663 sigBT1663 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1664 : signature = _ 
const sigLT1664 : signature = _ 
const sigBT1664 : signature = _ 

transaction T1664 { 
 input = [ T1663@0:  sigMT1664 sigLT1664 sigBT1664 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1665 : signature = _ 
const sigLT1665 : signature = _ 
const sigBT1665 : signature = _ 

transaction T1665 { 
 input = [ T1663@1:  sigMT1665 sigLT1665 sigBT1665 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1666 : signature = _ 
const sigLT1666 : signature = _ 
const sigBT1666 : signature = _ 

transaction T1666 { 
 input = [ T1663@2:  sigMT1666 sigLT1666 sigBT1666 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1667 : signature = _ 
const sigLT1667 : signature = _ 
const sigBT1667 : signature = _ 


transaction T1667 { 
 input = [ T1657@1:sec_StepSecret_L__LLLLL_111 sigMT1667 sigLT1667 sigBT1667 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1668 : signature = _ 
const sigLT1668 : signature = _ 
const sigBT1668 : signature = _ 


transaction T1668 { 
 input = [ T1667@0: sigMT1668 sigLT1668 sigBT1668 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1669 : signature = _ 
const sigLT1669 : signature = _ 
const sigBT1669 : signature = _ 

transaction T1669 { 
 input = [ T1668@0:  sigMT1669 sigLT1669 sigBT1669 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1670 : signature = _ 
const sigLT1670 : signature = _ 
const sigBT1670 : signature = _ 

transaction T1670 { 
 input = [ T1668@1:  sigMT1670 sigLT1670 sigBT1670 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1671 : signature = _ 
const sigLT1671 : signature = _ 
const sigBT1671 : signature = _ 

transaction T1671 { 
 input = [ T1668@2:  sigMT1671 sigLT1671 sigBT1671 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1672 : signature = _ 
const sigLT1672 : signature = _ 
const sigBT1672 : signature = _ 


transaction T1672 { 
 input = [ T1657@1:sec_StepSecret_M__LLLLL_111 sigMT1672 sigLT1672 sigBT1672 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1673 : signature = _ 
const sigLT1673 : signature = _ 
const sigBT1673 : signature = _ 


transaction T1673 { 
 input = [ T1672@0: sigMT1673 sigLT1673 sigBT1673 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1674 : signature = _ 
const sigLT1674 : signature = _ 
const sigBT1674 : signature = _ 

transaction T1674 { 
 input = [ T1673@0:  sigMT1674 sigLT1674 sigBT1674 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1675 : signature = _ 
const sigLT1675 : signature = _ 
const sigBT1675 : signature = _ 

transaction T1675 { 
 input = [ T1673@1:  sigMT1675 sigLT1675 sigBT1675 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1676 : signature = _ 
const sigLT1676 : signature = _ 
const sigBT1676 : signature = _ 

transaction T1676 { 
 input = [ T1673@2:  sigMT1676 sigLT1676 sigBT1676 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1677 : signature = _ 
const sigLT1677 : signature = _ 
const sigBT1677 : signature = _ 


transaction T1677 { 
 input = [ T1657@1: sigMT1677 sigLT1677 sigBT1677 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1678 : signature = _ 
const sigLT1678 : signature = _ 
const sigBT1678 : signature = _ 


transaction T1678 { 
 input = [ T1677@0: sigMT1678 sigLT1678 sigBT1678 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1679 : signature = _ 
const sigLT1679 : signature = _ 
const sigBT1679 : signature = _ 


transaction T1679 { 
 input = [ T1678@0: sigMT1679 sigLT1679 sigBT1679 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1680 : signature = _ 
const sigLT1680 : signature = _ 
const sigBT1680 : signature = _ 

transaction T1680 { 
 input = [ T1679@0:  sigMT1680 sigLT1680 sigBT1680 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1681 : signature = _ 
const sigLT1681 : signature = _ 
const sigBT1681 : signature = _ 

transaction T1681 { 
 input = [ T1679@1:  sigMT1681 sigLT1681 sigBT1681 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1682 : signature = _ 
const sigLT1682 : signature = _ 
const sigBT1682 : signature = _ 


transaction T1682 { 
 input = [ T1677@0: sigMT1682 sigLT1682 sigBT1682 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1683 : signature = _ 
const sigLT1683 : signature = _ 
const sigBT1683 : signature = _ 


transaction T1683 { 
 input = [ T1682@0: sigMT1683 sigLT1683 sigBT1683 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1684 : signature = _ 
const sigLT1684 : signature = _ 
const sigBT1684 : signature = _ 

transaction T1684 { 
 input = [ T1683@0:  sigMT1684 sigLT1684 sigBT1684 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1685 : signature = _ 
const sigLT1685 : signature = _ 
const sigBT1685 : signature = _ 

transaction T1685 { 
 input = [ T1683@1:  sigMT1685 sigLT1685 sigBT1685 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1686 : signature = _ 
const sigLT1686 : signature = _ 
const sigBT1686 : signature = _ 


transaction T1686 { 
 input = [ T1677@0: sigMT1686 sigLT1686 sigBT1686 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1687 : signature = _ 
const sigLT1687 : signature = _ 
const sigBT1687 : signature = _ 


transaction T1687 { 
 input = [ T1686@0: sigMT1687 sigLT1687 sigBT1687 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1688 : signature = _ 
const sigLT1688 : signature = _ 
const sigBT1688 : signature = _ 

transaction T1688 { 
 input = [ T1687@0:  sigMT1688 sigLT1688 sigBT1688 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1689 : signature = _ 
const sigLT1689 : signature = _ 
const sigBT1689 : signature = _ 

transaction T1689 { 
 input = [ T1687@1:  sigMT1689 sigLT1689 sigBT1689 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1690 : signature = _ 
const sigLT1690 : signature = _ 
const sigBT1690 : signature = _ 


transaction T1690 { 
 input = [ T1677@0: sigMT1690 sigLT1690 sigBT1690 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1691 : signature = _ 
const sigLT1691 : signature = _ 
const sigBT1691 : signature = _ 


transaction T1691 { 
 input = [ T1690@0: sigMT1691 sigLT1691 sigBT1691 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1692 : signature = _ 
const sigLT1692 : signature = _ 
const sigBT1692 : signature = _ 

transaction T1692 { 
 input = [ T1691@0:  sigMT1692 sigLT1692 sigBT1692 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1693 : signature = _ 
const sigLT1693 : signature = _ 
const sigBT1693 : signature = _ 

transaction T1693 { 
 input = [ T1691@1:  sigMT1693 sigLT1693 sigBT1693 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1694 : signature = _ 
const sigLT1694 : signature = _ 
const sigBT1694 : signature = _ 

transaction T1694 { 
 input = [ T1691@2:  sigMT1694 sigLT1694 sigBT1694 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1695 : signature = _ 
const sigLT1695 : signature = _ 
const sigBT1695 : signature = _ 


transaction T1695 { 
 input = [ T1651@1:sec_StepSecret_L__LLLL_11 sigMT1695 sigLT1695 sigBT1695 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1696 : signature = _ 
const sigLT1696 : signature = _ 
const sigBT1696 : signature = _ 


transaction T1696 { 
 input = [ T1695@0: sigMT1696 sigLT1696 sigBT1696 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1697 : signature = _ 
const sigLT1697 : signature = _ 
const sigBT1697 : signature = _ 


transaction T1697 { 
 input = [ T1696@0: sigMT1697 sigLT1697 sigBT1697 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1698 : signature = _ 
const sigLT1698 : signature = _ 
const sigBT1698 : signature = _ 

transaction T1698 { 
 input = [ T1697@0:  sigMT1698 sigLT1698 sigBT1698 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1699 : signature = _ 
const sigLT1699 : signature = _ 
const sigBT1699 : signature = _ 

transaction T1699 { 
 input = [ T1697@1:  sigMT1699 sigLT1699 sigBT1699 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1700 : signature = _ 
const sigLT1700 : signature = _ 
const sigBT1700 : signature = _ 

transaction T1700 { 
 input = [ T1697@2:  sigMT1700 sigLT1700 sigBT1700 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1701 : signature = _ 
const sigLT1701 : signature = _ 
const sigBT1701 : signature = _ 


transaction T1701 { 
 input = [ T1696@1:sec_StepSecret_B__LLLLL_111 sigMT1701 sigLT1701 sigBT1701 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1702 : signature = _ 
const sigLT1702 : signature = _ 
const sigBT1702 : signature = _ 


transaction T1702 { 
 input = [ T1701@0: sigMT1702 sigLT1702 sigBT1702 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1703 : signature = _ 
const sigLT1703 : signature = _ 
const sigBT1703 : signature = _ 

transaction T1703 { 
 input = [ T1702@0:  sigMT1703 sigLT1703 sigBT1703 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1704 : signature = _ 
const sigLT1704 : signature = _ 
const sigBT1704 : signature = _ 

transaction T1704 { 
 input = [ T1702@1:  sigMT1704 sigLT1704 sigBT1704 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1705 : signature = _ 
const sigLT1705 : signature = _ 
const sigBT1705 : signature = _ 

transaction T1705 { 
 input = [ T1702@2:  sigMT1705 sigLT1705 sigBT1705 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1706 : signature = _ 
const sigLT1706 : signature = _ 
const sigBT1706 : signature = _ 


transaction T1706 { 
 input = [ T1696@1:sec_StepSecret_L__LLLLL_111 sigMT1706 sigLT1706 sigBT1706 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1707 : signature = _ 
const sigLT1707 : signature = _ 
const sigBT1707 : signature = _ 


transaction T1707 { 
 input = [ T1706@0: sigMT1707 sigLT1707 sigBT1707 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1708 : signature = _ 
const sigLT1708 : signature = _ 
const sigBT1708 : signature = _ 

transaction T1708 { 
 input = [ T1707@0:  sigMT1708 sigLT1708 sigBT1708 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1709 : signature = _ 
const sigLT1709 : signature = _ 
const sigBT1709 : signature = _ 

transaction T1709 { 
 input = [ T1707@1:  sigMT1709 sigLT1709 sigBT1709 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1710 : signature = _ 
const sigLT1710 : signature = _ 
const sigBT1710 : signature = _ 

transaction T1710 { 
 input = [ T1707@2:  sigMT1710 sigLT1710 sigBT1710 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1711 : signature = _ 
const sigLT1711 : signature = _ 
const sigBT1711 : signature = _ 


transaction T1711 { 
 input = [ T1696@1:sec_StepSecret_M__LLLLL_111 sigMT1711 sigLT1711 sigBT1711 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1712 : signature = _ 
const sigLT1712 : signature = _ 
const sigBT1712 : signature = _ 


transaction T1712 { 
 input = [ T1711@0: sigMT1712 sigLT1712 sigBT1712 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1713 : signature = _ 
const sigLT1713 : signature = _ 
const sigBT1713 : signature = _ 

transaction T1713 { 
 input = [ T1712@0:  sigMT1713 sigLT1713 sigBT1713 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1714 : signature = _ 
const sigLT1714 : signature = _ 
const sigBT1714 : signature = _ 

transaction T1714 { 
 input = [ T1712@1:  sigMT1714 sigLT1714 sigBT1714 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1715 : signature = _ 
const sigLT1715 : signature = _ 
const sigBT1715 : signature = _ 

transaction T1715 { 
 input = [ T1712@2:  sigMT1715 sigLT1715 sigBT1715 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1716 : signature = _ 
const sigLT1716 : signature = _ 
const sigBT1716 : signature = _ 


transaction T1716 { 
 input = [ T1696@1: sigMT1716 sigLT1716 sigBT1716 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1717 : signature = _ 
const sigLT1717 : signature = _ 
const sigBT1717 : signature = _ 


transaction T1717 { 
 input = [ T1716@0: sigMT1717 sigLT1717 sigBT1717 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1718 : signature = _ 
const sigLT1718 : signature = _ 
const sigBT1718 : signature = _ 


transaction T1718 { 
 input = [ T1717@0: sigMT1718 sigLT1718 sigBT1718 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1719 : signature = _ 
const sigLT1719 : signature = _ 
const sigBT1719 : signature = _ 

transaction T1719 { 
 input = [ T1718@0:  sigMT1719 sigLT1719 sigBT1719 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1720 : signature = _ 
const sigLT1720 : signature = _ 
const sigBT1720 : signature = _ 

transaction T1720 { 
 input = [ T1718@1:  sigMT1720 sigLT1720 sigBT1720 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1721 : signature = _ 
const sigLT1721 : signature = _ 
const sigBT1721 : signature = _ 


transaction T1721 { 
 input = [ T1716@0: sigMT1721 sigLT1721 sigBT1721 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1722 : signature = _ 
const sigLT1722 : signature = _ 
const sigBT1722 : signature = _ 


transaction T1722 { 
 input = [ T1721@0: sigMT1722 sigLT1722 sigBT1722 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1723 : signature = _ 
const sigLT1723 : signature = _ 
const sigBT1723 : signature = _ 

transaction T1723 { 
 input = [ T1722@0:  sigMT1723 sigLT1723 sigBT1723 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1724 : signature = _ 
const sigLT1724 : signature = _ 
const sigBT1724 : signature = _ 

transaction T1724 { 
 input = [ T1722@1:  sigMT1724 sigLT1724 sigBT1724 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1725 : signature = _ 
const sigLT1725 : signature = _ 
const sigBT1725 : signature = _ 


transaction T1725 { 
 input = [ T1716@0: sigMT1725 sigLT1725 sigBT1725 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1726 : signature = _ 
const sigLT1726 : signature = _ 
const sigBT1726 : signature = _ 


transaction T1726 { 
 input = [ T1725@0: sigMT1726 sigLT1726 sigBT1726 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1727 : signature = _ 
const sigLT1727 : signature = _ 
const sigBT1727 : signature = _ 

transaction T1727 { 
 input = [ T1726@0:  sigMT1727 sigLT1727 sigBT1727 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1728 : signature = _ 
const sigLT1728 : signature = _ 
const sigBT1728 : signature = _ 

transaction T1728 { 
 input = [ T1726@1:  sigMT1728 sigLT1728 sigBT1728 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1729 : signature = _ 
const sigLT1729 : signature = _ 
const sigBT1729 : signature = _ 


transaction T1729 { 
 input = [ T1716@0: sigMT1729 sigLT1729 sigBT1729 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1730 : signature = _ 
const sigLT1730 : signature = _ 
const sigBT1730 : signature = _ 


transaction T1730 { 
 input = [ T1729@0: sigMT1730 sigLT1730 sigBT1730 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1731 : signature = _ 
const sigLT1731 : signature = _ 
const sigBT1731 : signature = _ 

transaction T1731 { 
 input = [ T1730@0:  sigMT1731 sigLT1731 sigBT1731 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1732 : signature = _ 
const sigLT1732 : signature = _ 
const sigBT1732 : signature = _ 

transaction T1732 { 
 input = [ T1730@1:  sigMT1732 sigLT1732 sigBT1732 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1733 : signature = _ 
const sigLT1733 : signature = _ 
const sigBT1733 : signature = _ 

transaction T1733 { 
 input = [ T1730@2:  sigMT1733 sigLT1733 sigBT1733 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1734 : signature = _ 
const sigLT1734 : signature = _ 
const sigBT1734 : signature = _ 


transaction T1734 { 
 input = [ T1651@1:sec_StepSecret_M__LLLL_11 sigMT1734 sigLT1734 sigBT1734 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1735 : signature = _ 
const sigLT1735 : signature = _ 
const sigBT1735 : signature = _ 


transaction T1735 { 
 input = [ T1734@0: sigMT1735 sigLT1735 sigBT1735 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1736 : signature = _ 
const sigLT1736 : signature = _ 
const sigBT1736 : signature = _ 


transaction T1736 { 
 input = [ T1735@0: sigMT1736 sigLT1736 sigBT1736 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1737 : signature = _ 
const sigLT1737 : signature = _ 
const sigBT1737 : signature = _ 

transaction T1737 { 
 input = [ T1736@0:  sigMT1737 sigLT1737 sigBT1737 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1738 : signature = _ 
const sigLT1738 : signature = _ 
const sigBT1738 : signature = _ 

transaction T1738 { 
 input = [ T1736@1:  sigMT1738 sigLT1738 sigBT1738 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1739 : signature = _ 
const sigLT1739 : signature = _ 
const sigBT1739 : signature = _ 

transaction T1739 { 
 input = [ T1736@2:  sigMT1739 sigLT1739 sigBT1739 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1740 : signature = _ 
const sigLT1740 : signature = _ 
const sigBT1740 : signature = _ 


transaction T1740 { 
 input = [ T1735@1:sec_StepSecret_B__LLLLL_111 sigMT1740 sigLT1740 sigBT1740 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1741 : signature = _ 
const sigLT1741 : signature = _ 
const sigBT1741 : signature = _ 


transaction T1741 { 
 input = [ T1740@0: sigMT1741 sigLT1741 sigBT1741 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1742 : signature = _ 
const sigLT1742 : signature = _ 
const sigBT1742 : signature = _ 

transaction T1742 { 
 input = [ T1741@0:  sigMT1742 sigLT1742 sigBT1742 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1743 : signature = _ 
const sigLT1743 : signature = _ 
const sigBT1743 : signature = _ 

transaction T1743 { 
 input = [ T1741@1:  sigMT1743 sigLT1743 sigBT1743 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1744 : signature = _ 
const sigLT1744 : signature = _ 
const sigBT1744 : signature = _ 

transaction T1744 { 
 input = [ T1741@2:  sigMT1744 sigLT1744 sigBT1744 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1745 : signature = _ 
const sigLT1745 : signature = _ 
const sigBT1745 : signature = _ 


transaction T1745 { 
 input = [ T1735@1:sec_StepSecret_L__LLLLL_111 sigMT1745 sigLT1745 sigBT1745 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1746 : signature = _ 
const sigLT1746 : signature = _ 
const sigBT1746 : signature = _ 


transaction T1746 { 
 input = [ T1745@0: sigMT1746 sigLT1746 sigBT1746 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1747 : signature = _ 
const sigLT1747 : signature = _ 
const sigBT1747 : signature = _ 

transaction T1747 { 
 input = [ T1746@0:  sigMT1747 sigLT1747 sigBT1747 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1748 : signature = _ 
const sigLT1748 : signature = _ 
const sigBT1748 : signature = _ 

transaction T1748 { 
 input = [ T1746@1:  sigMT1748 sigLT1748 sigBT1748 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1749 : signature = _ 
const sigLT1749 : signature = _ 
const sigBT1749 : signature = _ 

transaction T1749 { 
 input = [ T1746@2:  sigMT1749 sigLT1749 sigBT1749 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1750 : signature = _ 
const sigLT1750 : signature = _ 
const sigBT1750 : signature = _ 


transaction T1750 { 
 input = [ T1735@1:sec_StepSecret_M__LLLLL_111 sigMT1750 sigLT1750 sigBT1750 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1751 : signature = _ 
const sigLT1751 : signature = _ 
const sigBT1751 : signature = _ 


transaction T1751 { 
 input = [ T1750@0: sigMT1751 sigLT1751 sigBT1751 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1752 : signature = _ 
const sigLT1752 : signature = _ 
const sigBT1752 : signature = _ 

transaction T1752 { 
 input = [ T1751@0:  sigMT1752 sigLT1752 sigBT1752 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1753 : signature = _ 
const sigLT1753 : signature = _ 
const sigBT1753 : signature = _ 

transaction T1753 { 
 input = [ T1751@1:  sigMT1753 sigLT1753 sigBT1753 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1754 : signature = _ 
const sigLT1754 : signature = _ 
const sigBT1754 : signature = _ 

transaction T1754 { 
 input = [ T1751@2:  sigMT1754 sigLT1754 sigBT1754 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1755 : signature = _ 
const sigLT1755 : signature = _ 
const sigBT1755 : signature = _ 


transaction T1755 { 
 input = [ T1735@1: sigMT1755 sigLT1755 sigBT1755 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1756 : signature = _ 
const sigLT1756 : signature = _ 
const sigBT1756 : signature = _ 


transaction T1756 { 
 input = [ T1755@0: sigMT1756 sigLT1756 sigBT1756 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1757 : signature = _ 
const sigLT1757 : signature = _ 
const sigBT1757 : signature = _ 


transaction T1757 { 
 input = [ T1756@0: sigMT1757 sigLT1757 sigBT1757 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1758 : signature = _ 
const sigLT1758 : signature = _ 
const sigBT1758 : signature = _ 

transaction T1758 { 
 input = [ T1757@0:  sigMT1758 sigLT1758 sigBT1758 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1759 : signature = _ 
const sigLT1759 : signature = _ 
const sigBT1759 : signature = _ 

transaction T1759 { 
 input = [ T1757@1:  sigMT1759 sigLT1759 sigBT1759 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1760 : signature = _ 
const sigLT1760 : signature = _ 
const sigBT1760 : signature = _ 


transaction T1760 { 
 input = [ T1755@0: sigMT1760 sigLT1760 sigBT1760 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1761 : signature = _ 
const sigLT1761 : signature = _ 
const sigBT1761 : signature = _ 


transaction T1761 { 
 input = [ T1760@0: sigMT1761 sigLT1761 sigBT1761 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1762 : signature = _ 
const sigLT1762 : signature = _ 
const sigBT1762 : signature = _ 

transaction T1762 { 
 input = [ T1761@0:  sigMT1762 sigLT1762 sigBT1762 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1763 : signature = _ 
const sigLT1763 : signature = _ 
const sigBT1763 : signature = _ 

transaction T1763 { 
 input = [ T1761@1:  sigMT1763 sigLT1763 sigBT1763 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1764 : signature = _ 
const sigLT1764 : signature = _ 
const sigBT1764 : signature = _ 


transaction T1764 { 
 input = [ T1755@0: sigMT1764 sigLT1764 sigBT1764 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1765 : signature = _ 
const sigLT1765 : signature = _ 
const sigBT1765 : signature = _ 


transaction T1765 { 
 input = [ T1764@0: sigMT1765 sigLT1765 sigBT1765 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1766 : signature = _ 
const sigLT1766 : signature = _ 
const sigBT1766 : signature = _ 

transaction T1766 { 
 input = [ T1765@0:  sigMT1766 sigLT1766 sigBT1766 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1767 : signature = _ 
const sigLT1767 : signature = _ 
const sigBT1767 : signature = _ 

transaction T1767 { 
 input = [ T1765@1:  sigMT1767 sigLT1767 sigBT1767 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1768 : signature = _ 
const sigLT1768 : signature = _ 
const sigBT1768 : signature = _ 


transaction T1768 { 
 input = [ T1755@0: sigMT1768 sigLT1768 sigBT1768 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1769 : signature = _ 
const sigLT1769 : signature = _ 
const sigBT1769 : signature = _ 


transaction T1769 { 
 input = [ T1768@0: sigMT1769 sigLT1769 sigBT1769 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1770 : signature = _ 
const sigLT1770 : signature = _ 
const sigBT1770 : signature = _ 

transaction T1770 { 
 input = [ T1769@0:  sigMT1770 sigLT1770 sigBT1770 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1771 : signature = _ 
const sigLT1771 : signature = _ 
const sigBT1771 : signature = _ 

transaction T1771 { 
 input = [ T1769@1:  sigMT1771 sigLT1771 sigBT1771 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1772 : signature = _ 
const sigLT1772 : signature = _ 
const sigBT1772 : signature = _ 

transaction T1772 { 
 input = [ T1769@2:  sigMT1772 sigLT1772 sigBT1772 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1773 : signature = _ 
const sigLT1773 : signature = _ 
const sigBT1773 : signature = _ 


transaction T1773 { 
 input = [ T1651@1: sigMT1773 sigLT1773 sigBT1773 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1774 : signature = _ 
const sigLT1774 : signature = _ 
const sigBT1774 : signature = _ 


transaction T1774 { 
 input = [ T1773@0: sigMT1774 sigLT1774 sigBT1774 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1775 : signature = _ 
const sigLT1775 : signature = _ 
const sigBT1775 : signature = _ 


transaction T1775 { 
 input = [ T1774@0: sigMT1775 sigLT1775 sigBT1775 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1776 : signature = _ 
const sigLT1776 : signature = _ 
const sigBT1776 : signature = _ 

transaction T1776 { 
 input = [ T1775@0:  sigMT1776 sigLT1776 sigBT1776 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1777 : signature = _ 
const sigLT1777 : signature = _ 
const sigBT1777 : signature = _ 

transaction T1777 { 
 input = [ T1775@1:  sigMT1777 sigLT1777 sigBT1777 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1778 : signature = _ 
const sigLT1778 : signature = _ 
const sigBT1778 : signature = _ 


transaction T1778 { 
 input = [ T1773@0: sigMT1778 sigLT1778 sigBT1778 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1779 : signature = _ 
const sigLT1779 : signature = _ 
const sigBT1779 : signature = _ 


transaction T1779 { 
 input = [ T1778@0: sigMT1779 sigLT1779 sigBT1779 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1780 : signature = _ 
const sigLT1780 : signature = _ 
const sigBT1780 : signature = _ 

transaction T1780 { 
 input = [ T1779@0:  sigMT1780 sigLT1780 sigBT1780 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1781 : signature = _ 
const sigLT1781 : signature = _ 
const sigBT1781 : signature = _ 

transaction T1781 { 
 input = [ T1779@1:  sigMT1781 sigLT1781 sigBT1781 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1782 : signature = _ 
const sigLT1782 : signature = _ 
const sigBT1782 : signature = _ 


transaction T1782 { 
 input = [ T1773@0: sigMT1782 sigLT1782 sigBT1782 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1783 : signature = _ 
const sigLT1783 : signature = _ 
const sigBT1783 : signature = _ 


transaction T1783 { 
 input = [ T1782@0: sigMT1783 sigLT1783 sigBT1783 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1784 : signature = _ 
const sigLT1784 : signature = _ 
const sigBT1784 : signature = _ 

transaction T1784 { 
 input = [ T1783@0:  sigMT1784 sigLT1784 sigBT1784 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1785 : signature = _ 
const sigLT1785 : signature = _ 
const sigBT1785 : signature = _ 

transaction T1785 { 
 input = [ T1783@1:  sigMT1785 sigLT1785 sigBT1785 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1786 : signature = _ 
const sigLT1786 : signature = _ 
const sigBT1786 : signature = _ 


transaction T1786 { 
 input = [ T1773@0: sigMT1786 sigLT1786 sigBT1786 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1787 : signature = _ 
const sigLT1787 : signature = _ 
const sigBT1787 : signature = _ 


transaction T1787 { 
 input = [ T1786@0: sigMT1787 sigLT1787 sigBT1787 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1788 : signature = _ 
const sigLT1788 : signature = _ 
const sigBT1788 : signature = _ 

transaction T1788 { 
 input = [ T1787@0:  sigMT1788 sigLT1788 sigBT1788 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1789 : signature = _ 
const sigLT1789 : signature = _ 
const sigBT1789 : signature = _ 

transaction T1789 { 
 input = [ T1787@1:  sigMT1789 sigLT1789 sigBT1789 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1790 : signature = _ 
const sigLT1790 : signature = _ 
const sigBT1790 : signature = _ 

transaction T1790 { 
 input = [ T1787@2:  sigMT1790 sigLT1790 sigBT1790 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1791 : signature = _ 
const sigLT1791 : signature = _ 
const sigBT1791 : signature = _ 


transaction T1791 { 
 input = [ T1363@1: sigMT1791 sigLT1791 sigBT1791 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT1792 : signature = _ 
const sigLT1792 : signature = _ 
const sigBT1792 : signature = _ 


transaction T1792 { 
 input = [ T1791@0: sigMT1792 sigLT1792 sigBT1792 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1793 : signature = _ 
const sigLT1793 : signature = _ 
const sigBT1793 : signature = _ 


transaction T1793 { 
 input = [ T1792@0: sigMT1793 sigLT1793 sigBT1793 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1794 : signature = _ 
const sigLT1794 : signature = _ 
const sigBT1794 : signature = _ 

transaction T1794 { 
 input = [ T1793@0:  sigMT1794 sigLT1794 sigBT1794 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1795 : signature = _ 
const sigLT1795 : signature = _ 
const sigBT1795 : signature = _ 

transaction T1795 { 
 input = [ T1793@1:  sigMT1795 sigLT1795 sigBT1795 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1796 : signature = _ 
const sigLT1796 : signature = _ 
const sigBT1796 : signature = _ 


transaction T1796 { 
 input = [ T1791@0: sigMT1796 sigLT1796 sigBT1796 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1797 : signature = _ 
const sigLT1797 : signature = _ 
const sigBT1797 : signature = _ 


transaction T1797 { 
 input = [ T1796@0: sigMT1797 sigLT1797 sigBT1797 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1798 : signature = _ 
const sigLT1798 : signature = _ 
const sigBT1798 : signature = _ 

transaction T1798 { 
 input = [ T1797@0:  sigMT1798 sigLT1798 sigBT1798 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1799 : signature = _ 
const sigLT1799 : signature = _ 
const sigBT1799 : signature = _ 

transaction T1799 { 
 input = [ T1797@1:  sigMT1799 sigLT1799 sigBT1799 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1800 : signature = _ 
const sigLT1800 : signature = _ 
const sigBT1800 : signature = _ 


transaction T1800 { 
 input = [ T1791@0: sigMT1800 sigLT1800 sigBT1800 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1801 : signature = _ 
const sigLT1801 : signature = _ 
const sigBT1801 : signature = _ 


transaction T1801 { 
 input = [ T1800@0: sigMT1801 sigLT1801 sigBT1801 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1802 : signature = _ 
const sigLT1802 : signature = _ 
const sigBT1802 : signature = _ 

transaction T1802 { 
 input = [ T1801@0:  sigMT1802 sigLT1802 sigBT1802 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1803 : signature = _ 
const sigLT1803 : signature = _ 
const sigBT1803 : signature = _ 

transaction T1803 { 
 input = [ T1801@1:  sigMT1803 sigLT1803 sigBT1803 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1804 : signature = _ 
const sigLT1804 : signature = _ 
const sigBT1804 : signature = _ 


transaction T1804 { 
 input = [ T1791@0: sigMT1804 sigLT1804 sigBT1804 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1805 : signature = _ 
const sigLT1805 : signature = _ 
const sigBT1805 : signature = _ 


transaction T1805 { 
 input = [ T1804@0: sigMT1805 sigLT1805 sigBT1805 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1806 : signature = _ 
const sigLT1806 : signature = _ 
const sigBT1806 : signature = _ 

transaction T1806 { 
 input = [ T1805@0:  sigMT1806 sigLT1806 sigBT1806 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1807 : signature = _ 
const sigLT1807 : signature = _ 
const sigBT1807 : signature = _ 

transaction T1807 { 
 input = [ T1805@1:  sigMT1807 sigLT1807 sigBT1807 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1808 : signature = _ 
const sigLT1808 : signature = _ 
const sigBT1808 : signature = _ 

transaction T1808 { 
 input = [ T1805@2:  sigMT1808 sigLT1808 sigBT1808 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1809 : signature = _ 
const sigLT1809 : signature = _ 
const sigBT1809 : signature = _ 


transaction T1809 { 
 input = [ T1361@0: sigMT1809 sigLT1809 sigBT1809 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT1810 : signature = _ 
const sigLT1810 : signature = _ 
const sigBT1810 : signature = _ 


transaction T1810 { 
 input = [ T1809@0: sigMT1810 sigLT1810 sigBT1810 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT1811 : signature = _ 
const sigLT1811 : signature = _ 
const sigBT1811 : signature = _ 


transaction T1811 { 
 input = [ T1810@0: sigMT1811 sigLT1811 sigBT1811 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1812 : signature = _ 
const sigLT1812 : signature = _ 
const sigBT1812 : signature = _ 

transaction T1812 { 
 input = [ T1811@0:  sigMT1812 sigLT1812 sigBT1812 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1813 : signature = _ 
const sigLT1813 : signature = _ 
const sigBT1813 : signature = _ 

transaction T1813 { 
 input = [ T1811@1:  sigMT1813 sigLT1813 sigBT1813 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1814 : signature = _ 
const sigLT1814 : signature = _ 
const sigBT1814 : signature = _ 

transaction T1814 { 
 input = [ T1811@2:  sigMT1814 sigLT1814 sigBT1814 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1815 : signature = _ 
const sigLT1815 : signature = _ 
const sigBT1815 : signature = _ 


transaction T1815 { 
 input = [ T1810@1:sec_StepSecret_B__LLL_1 sigMT1815 sigLT1815 sigBT1815 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1816 : signature = _ 
const sigLT1816 : signature = _ 
const sigBT1816 : signature = _ 


transaction T1816 { 
 input = [ T1815@0: sigMT1816 sigLT1816 sigBT1816 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1817 : signature = _ 
const sigLT1817 : signature = _ 
const sigBT1817 : signature = _ 


transaction T1817 { 
 input = [ T1816@0: sigMT1817 sigLT1817 sigBT1817 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1818 : signature = _ 
const sigLT1818 : signature = _ 
const sigBT1818 : signature = _ 

transaction T1818 { 
 input = [ T1817@0:  sigMT1818 sigLT1818 sigBT1818 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1819 : signature = _ 
const sigLT1819 : signature = _ 
const sigBT1819 : signature = _ 

transaction T1819 { 
 input = [ T1817@1:  sigMT1819 sigLT1819 sigBT1819 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1820 : signature = _ 
const sigLT1820 : signature = _ 
const sigBT1820 : signature = _ 

transaction T1820 { 
 input = [ T1817@2:  sigMT1820 sigLT1820 sigBT1820 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1821 : signature = _ 
const sigLT1821 : signature = _ 
const sigBT1821 : signature = _ 


transaction T1821 { 
 input = [ T1816@1:sec_StepSecret_B__LLLL_11 sigMT1821 sigLT1821 sigBT1821 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1822 : signature = _ 
const sigLT1822 : signature = _ 
const sigBT1822 : signature = _ 


transaction T1822 { 
 input = [ T1821@0: sigMT1822 sigLT1822 sigBT1822 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1823 : signature = _ 
const sigLT1823 : signature = _ 
const sigBT1823 : signature = _ 


transaction T1823 { 
 input = [ T1822@0: sigMT1823 sigLT1823 sigBT1823 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1824 : signature = _ 
const sigLT1824 : signature = _ 
const sigBT1824 : signature = _ 

transaction T1824 { 
 input = [ T1823@0:  sigMT1824 sigLT1824 sigBT1824 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1825 : signature = _ 
const sigLT1825 : signature = _ 
const sigBT1825 : signature = _ 

transaction T1825 { 
 input = [ T1823@1:  sigMT1825 sigLT1825 sigBT1825 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1826 : signature = _ 
const sigLT1826 : signature = _ 
const sigBT1826 : signature = _ 

transaction T1826 { 
 input = [ T1823@2:  sigMT1826 sigLT1826 sigBT1826 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1827 : signature = _ 
const sigLT1827 : signature = _ 
const sigBT1827 : signature = _ 


transaction T1827 { 
 input = [ T1822@1:sec_StepSecret_B__LLLLL_111 sigMT1827 sigLT1827 sigBT1827 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1828 : signature = _ 
const sigLT1828 : signature = _ 
const sigBT1828 : signature = _ 


transaction T1828 { 
 input = [ T1827@0: sigMT1828 sigLT1828 sigBT1828 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1829 : signature = _ 
const sigLT1829 : signature = _ 
const sigBT1829 : signature = _ 

transaction T1829 { 
 input = [ T1828@0:  sigMT1829 sigLT1829 sigBT1829 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1830 : signature = _ 
const sigLT1830 : signature = _ 
const sigBT1830 : signature = _ 

transaction T1830 { 
 input = [ T1828@1:  sigMT1830 sigLT1830 sigBT1830 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1831 : signature = _ 
const sigLT1831 : signature = _ 
const sigBT1831 : signature = _ 

transaction T1831 { 
 input = [ T1828@2:  sigMT1831 sigLT1831 sigBT1831 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1832 : signature = _ 
const sigLT1832 : signature = _ 
const sigBT1832 : signature = _ 


transaction T1832 { 
 input = [ T1822@1:sec_StepSecret_L__LLLLL_111 sigMT1832 sigLT1832 sigBT1832 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1833 : signature = _ 
const sigLT1833 : signature = _ 
const sigBT1833 : signature = _ 


transaction T1833 { 
 input = [ T1832@0: sigMT1833 sigLT1833 sigBT1833 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1834 : signature = _ 
const sigLT1834 : signature = _ 
const sigBT1834 : signature = _ 

transaction T1834 { 
 input = [ T1833@0:  sigMT1834 sigLT1834 sigBT1834 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1835 : signature = _ 
const sigLT1835 : signature = _ 
const sigBT1835 : signature = _ 

transaction T1835 { 
 input = [ T1833@1:  sigMT1835 sigLT1835 sigBT1835 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1836 : signature = _ 
const sigLT1836 : signature = _ 
const sigBT1836 : signature = _ 

transaction T1836 { 
 input = [ T1833@2:  sigMT1836 sigLT1836 sigBT1836 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1837 : signature = _ 
const sigLT1837 : signature = _ 
const sigBT1837 : signature = _ 


transaction T1837 { 
 input = [ T1822@1:sec_StepSecret_M__LLLLL_111 sigMT1837 sigLT1837 sigBT1837 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1838 : signature = _ 
const sigLT1838 : signature = _ 
const sigBT1838 : signature = _ 


transaction T1838 { 
 input = [ T1837@0: sigMT1838 sigLT1838 sigBT1838 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1839 : signature = _ 
const sigLT1839 : signature = _ 
const sigBT1839 : signature = _ 

transaction T1839 { 
 input = [ T1838@0:  sigMT1839 sigLT1839 sigBT1839 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1840 : signature = _ 
const sigLT1840 : signature = _ 
const sigBT1840 : signature = _ 

transaction T1840 { 
 input = [ T1838@1:  sigMT1840 sigLT1840 sigBT1840 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1841 : signature = _ 
const sigLT1841 : signature = _ 
const sigBT1841 : signature = _ 

transaction T1841 { 
 input = [ T1838@2:  sigMT1841 sigLT1841 sigBT1841 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1842 : signature = _ 
const sigLT1842 : signature = _ 
const sigBT1842 : signature = _ 


transaction T1842 { 
 input = [ T1822@1: sigMT1842 sigLT1842 sigBT1842 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1843 : signature = _ 
const sigLT1843 : signature = _ 
const sigBT1843 : signature = _ 


transaction T1843 { 
 input = [ T1842@0: sigMT1843 sigLT1843 sigBT1843 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1844 : signature = _ 
const sigLT1844 : signature = _ 
const sigBT1844 : signature = _ 


transaction T1844 { 
 input = [ T1843@0: sigMT1844 sigLT1844 sigBT1844 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1845 : signature = _ 
const sigLT1845 : signature = _ 
const sigBT1845 : signature = _ 

transaction T1845 { 
 input = [ T1844@0:  sigMT1845 sigLT1845 sigBT1845 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1846 : signature = _ 
const sigLT1846 : signature = _ 
const sigBT1846 : signature = _ 

transaction T1846 { 
 input = [ T1844@1:  sigMT1846 sigLT1846 sigBT1846 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1847 : signature = _ 
const sigLT1847 : signature = _ 
const sigBT1847 : signature = _ 


transaction T1847 { 
 input = [ T1842@0: sigMT1847 sigLT1847 sigBT1847 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1848 : signature = _ 
const sigLT1848 : signature = _ 
const sigBT1848 : signature = _ 


transaction T1848 { 
 input = [ T1847@0: sigMT1848 sigLT1848 sigBT1848 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1849 : signature = _ 
const sigLT1849 : signature = _ 
const sigBT1849 : signature = _ 

transaction T1849 { 
 input = [ T1848@0:  sigMT1849 sigLT1849 sigBT1849 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1850 : signature = _ 
const sigLT1850 : signature = _ 
const sigBT1850 : signature = _ 

transaction T1850 { 
 input = [ T1848@1:  sigMT1850 sigLT1850 sigBT1850 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1851 : signature = _ 
const sigLT1851 : signature = _ 
const sigBT1851 : signature = _ 


transaction T1851 { 
 input = [ T1842@0: sigMT1851 sigLT1851 sigBT1851 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1852 : signature = _ 
const sigLT1852 : signature = _ 
const sigBT1852 : signature = _ 


transaction T1852 { 
 input = [ T1851@0: sigMT1852 sigLT1852 sigBT1852 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1853 : signature = _ 
const sigLT1853 : signature = _ 
const sigBT1853 : signature = _ 

transaction T1853 { 
 input = [ T1852@0:  sigMT1853 sigLT1853 sigBT1853 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1854 : signature = _ 
const sigLT1854 : signature = _ 
const sigBT1854 : signature = _ 

transaction T1854 { 
 input = [ T1852@1:  sigMT1854 sigLT1854 sigBT1854 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1855 : signature = _ 
const sigLT1855 : signature = _ 
const sigBT1855 : signature = _ 


transaction T1855 { 
 input = [ T1842@0: sigMT1855 sigLT1855 sigBT1855 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1856 : signature = _ 
const sigLT1856 : signature = _ 
const sigBT1856 : signature = _ 


transaction T1856 { 
 input = [ T1855@0: sigMT1856 sigLT1856 sigBT1856 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1857 : signature = _ 
const sigLT1857 : signature = _ 
const sigBT1857 : signature = _ 

transaction T1857 { 
 input = [ T1856@0:  sigMT1857 sigLT1857 sigBT1857 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1858 : signature = _ 
const sigLT1858 : signature = _ 
const sigBT1858 : signature = _ 

transaction T1858 { 
 input = [ T1856@1:  sigMT1858 sigLT1858 sigBT1858 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1859 : signature = _ 
const sigLT1859 : signature = _ 
const sigBT1859 : signature = _ 

transaction T1859 { 
 input = [ T1856@2:  sigMT1859 sigLT1859 sigBT1859 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1860 : signature = _ 
const sigLT1860 : signature = _ 
const sigBT1860 : signature = _ 


transaction T1860 { 
 input = [ T1816@1:sec_StepSecret_L__LLLL_11 sigMT1860 sigLT1860 sigBT1860 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1861 : signature = _ 
const sigLT1861 : signature = _ 
const sigBT1861 : signature = _ 


transaction T1861 { 
 input = [ T1860@0: sigMT1861 sigLT1861 sigBT1861 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1862 : signature = _ 
const sigLT1862 : signature = _ 
const sigBT1862 : signature = _ 


transaction T1862 { 
 input = [ T1861@0: sigMT1862 sigLT1862 sigBT1862 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1863 : signature = _ 
const sigLT1863 : signature = _ 
const sigBT1863 : signature = _ 

transaction T1863 { 
 input = [ T1862@0:  sigMT1863 sigLT1863 sigBT1863 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1864 : signature = _ 
const sigLT1864 : signature = _ 
const sigBT1864 : signature = _ 

transaction T1864 { 
 input = [ T1862@1:  sigMT1864 sigLT1864 sigBT1864 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1865 : signature = _ 
const sigLT1865 : signature = _ 
const sigBT1865 : signature = _ 

transaction T1865 { 
 input = [ T1862@2:  sigMT1865 sigLT1865 sigBT1865 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1866 : signature = _ 
const sigLT1866 : signature = _ 
const sigBT1866 : signature = _ 


transaction T1866 { 
 input = [ T1861@1:sec_StepSecret_B__LLLLL_111 sigMT1866 sigLT1866 sigBT1866 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1867 : signature = _ 
const sigLT1867 : signature = _ 
const sigBT1867 : signature = _ 


transaction T1867 { 
 input = [ T1866@0: sigMT1867 sigLT1867 sigBT1867 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1868 : signature = _ 
const sigLT1868 : signature = _ 
const sigBT1868 : signature = _ 

transaction T1868 { 
 input = [ T1867@0:  sigMT1868 sigLT1868 sigBT1868 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1869 : signature = _ 
const sigLT1869 : signature = _ 
const sigBT1869 : signature = _ 

transaction T1869 { 
 input = [ T1867@1:  sigMT1869 sigLT1869 sigBT1869 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1870 : signature = _ 
const sigLT1870 : signature = _ 
const sigBT1870 : signature = _ 

transaction T1870 { 
 input = [ T1867@2:  sigMT1870 sigLT1870 sigBT1870 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1871 : signature = _ 
const sigLT1871 : signature = _ 
const sigBT1871 : signature = _ 


transaction T1871 { 
 input = [ T1861@1:sec_StepSecret_L__LLLLL_111 sigMT1871 sigLT1871 sigBT1871 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1872 : signature = _ 
const sigLT1872 : signature = _ 
const sigBT1872 : signature = _ 


transaction T1872 { 
 input = [ T1871@0: sigMT1872 sigLT1872 sigBT1872 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1873 : signature = _ 
const sigLT1873 : signature = _ 
const sigBT1873 : signature = _ 

transaction T1873 { 
 input = [ T1872@0:  sigMT1873 sigLT1873 sigBT1873 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1874 : signature = _ 
const sigLT1874 : signature = _ 
const sigBT1874 : signature = _ 

transaction T1874 { 
 input = [ T1872@1:  sigMT1874 sigLT1874 sigBT1874 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1875 : signature = _ 
const sigLT1875 : signature = _ 
const sigBT1875 : signature = _ 

transaction T1875 { 
 input = [ T1872@2:  sigMT1875 sigLT1875 sigBT1875 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1876 : signature = _ 
const sigLT1876 : signature = _ 
const sigBT1876 : signature = _ 


transaction T1876 { 
 input = [ T1861@1:sec_StepSecret_M__LLLLL_111 sigMT1876 sigLT1876 sigBT1876 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1877 : signature = _ 
const sigLT1877 : signature = _ 
const sigBT1877 : signature = _ 


transaction T1877 { 
 input = [ T1876@0: sigMT1877 sigLT1877 sigBT1877 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1878 : signature = _ 
const sigLT1878 : signature = _ 
const sigBT1878 : signature = _ 

transaction T1878 { 
 input = [ T1877@0:  sigMT1878 sigLT1878 sigBT1878 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1879 : signature = _ 
const sigLT1879 : signature = _ 
const sigBT1879 : signature = _ 

transaction T1879 { 
 input = [ T1877@1:  sigMT1879 sigLT1879 sigBT1879 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1880 : signature = _ 
const sigLT1880 : signature = _ 
const sigBT1880 : signature = _ 

transaction T1880 { 
 input = [ T1877@2:  sigMT1880 sigLT1880 sigBT1880 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1881 : signature = _ 
const sigLT1881 : signature = _ 
const sigBT1881 : signature = _ 


transaction T1881 { 
 input = [ T1861@1: sigMT1881 sigLT1881 sigBT1881 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1882 : signature = _ 
const sigLT1882 : signature = _ 
const sigBT1882 : signature = _ 


transaction T1882 { 
 input = [ T1881@0: sigMT1882 sigLT1882 sigBT1882 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1883 : signature = _ 
const sigLT1883 : signature = _ 
const sigBT1883 : signature = _ 


transaction T1883 { 
 input = [ T1882@0: sigMT1883 sigLT1883 sigBT1883 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1884 : signature = _ 
const sigLT1884 : signature = _ 
const sigBT1884 : signature = _ 

transaction T1884 { 
 input = [ T1883@0:  sigMT1884 sigLT1884 sigBT1884 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1885 : signature = _ 
const sigLT1885 : signature = _ 
const sigBT1885 : signature = _ 

transaction T1885 { 
 input = [ T1883@1:  sigMT1885 sigLT1885 sigBT1885 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1886 : signature = _ 
const sigLT1886 : signature = _ 
const sigBT1886 : signature = _ 


transaction T1886 { 
 input = [ T1881@0: sigMT1886 sigLT1886 sigBT1886 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1887 : signature = _ 
const sigLT1887 : signature = _ 
const sigBT1887 : signature = _ 


transaction T1887 { 
 input = [ T1886@0: sigMT1887 sigLT1887 sigBT1887 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1888 : signature = _ 
const sigLT1888 : signature = _ 
const sigBT1888 : signature = _ 

transaction T1888 { 
 input = [ T1887@0:  sigMT1888 sigLT1888 sigBT1888 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1889 : signature = _ 
const sigLT1889 : signature = _ 
const sigBT1889 : signature = _ 

transaction T1889 { 
 input = [ T1887@1:  sigMT1889 sigLT1889 sigBT1889 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1890 : signature = _ 
const sigLT1890 : signature = _ 
const sigBT1890 : signature = _ 


transaction T1890 { 
 input = [ T1881@0: sigMT1890 sigLT1890 sigBT1890 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1891 : signature = _ 
const sigLT1891 : signature = _ 
const sigBT1891 : signature = _ 


transaction T1891 { 
 input = [ T1890@0: sigMT1891 sigLT1891 sigBT1891 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1892 : signature = _ 
const sigLT1892 : signature = _ 
const sigBT1892 : signature = _ 

transaction T1892 { 
 input = [ T1891@0:  sigMT1892 sigLT1892 sigBT1892 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1893 : signature = _ 
const sigLT1893 : signature = _ 
const sigBT1893 : signature = _ 

transaction T1893 { 
 input = [ T1891@1:  sigMT1893 sigLT1893 sigBT1893 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1894 : signature = _ 
const sigLT1894 : signature = _ 
const sigBT1894 : signature = _ 


transaction T1894 { 
 input = [ T1881@0: sigMT1894 sigLT1894 sigBT1894 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1895 : signature = _ 
const sigLT1895 : signature = _ 
const sigBT1895 : signature = _ 


transaction T1895 { 
 input = [ T1894@0: sigMT1895 sigLT1895 sigBT1895 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1896 : signature = _ 
const sigLT1896 : signature = _ 
const sigBT1896 : signature = _ 

transaction T1896 { 
 input = [ T1895@0:  sigMT1896 sigLT1896 sigBT1896 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1897 : signature = _ 
const sigLT1897 : signature = _ 
const sigBT1897 : signature = _ 

transaction T1897 { 
 input = [ T1895@1:  sigMT1897 sigLT1897 sigBT1897 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1898 : signature = _ 
const sigLT1898 : signature = _ 
const sigBT1898 : signature = _ 

transaction T1898 { 
 input = [ T1895@2:  sigMT1898 sigLT1898 sigBT1898 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1899 : signature = _ 
const sigLT1899 : signature = _ 
const sigBT1899 : signature = _ 


transaction T1899 { 
 input = [ T1816@1:sec_StepSecret_M__LLLL_11 sigMT1899 sigLT1899 sigBT1899 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1900 : signature = _ 
const sigLT1900 : signature = _ 
const sigBT1900 : signature = _ 


transaction T1900 { 
 input = [ T1899@0: sigMT1900 sigLT1900 sigBT1900 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1901 : signature = _ 
const sigLT1901 : signature = _ 
const sigBT1901 : signature = _ 


transaction T1901 { 
 input = [ T1900@0: sigMT1901 sigLT1901 sigBT1901 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1902 : signature = _ 
const sigLT1902 : signature = _ 
const sigBT1902 : signature = _ 

transaction T1902 { 
 input = [ T1901@0:  sigMT1902 sigLT1902 sigBT1902 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1903 : signature = _ 
const sigLT1903 : signature = _ 
const sigBT1903 : signature = _ 

transaction T1903 { 
 input = [ T1901@1:  sigMT1903 sigLT1903 sigBT1903 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1904 : signature = _ 
const sigLT1904 : signature = _ 
const sigBT1904 : signature = _ 

transaction T1904 { 
 input = [ T1901@2:  sigMT1904 sigLT1904 sigBT1904 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1905 : signature = _ 
const sigLT1905 : signature = _ 
const sigBT1905 : signature = _ 


transaction T1905 { 
 input = [ T1900@1:sec_StepSecret_B__LLLLL_111 sigMT1905 sigLT1905 sigBT1905 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1906 : signature = _ 
const sigLT1906 : signature = _ 
const sigBT1906 : signature = _ 


transaction T1906 { 
 input = [ T1905@0: sigMT1906 sigLT1906 sigBT1906 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1907 : signature = _ 
const sigLT1907 : signature = _ 
const sigBT1907 : signature = _ 

transaction T1907 { 
 input = [ T1906@0:  sigMT1907 sigLT1907 sigBT1907 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1908 : signature = _ 
const sigLT1908 : signature = _ 
const sigBT1908 : signature = _ 

transaction T1908 { 
 input = [ T1906@1:  sigMT1908 sigLT1908 sigBT1908 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1909 : signature = _ 
const sigLT1909 : signature = _ 
const sigBT1909 : signature = _ 

transaction T1909 { 
 input = [ T1906@2:  sigMT1909 sigLT1909 sigBT1909 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1910 : signature = _ 
const sigLT1910 : signature = _ 
const sigBT1910 : signature = _ 


transaction T1910 { 
 input = [ T1900@1:sec_StepSecret_L__LLLLL_111 sigMT1910 sigLT1910 sigBT1910 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1911 : signature = _ 
const sigLT1911 : signature = _ 
const sigBT1911 : signature = _ 


transaction T1911 { 
 input = [ T1910@0: sigMT1911 sigLT1911 sigBT1911 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1912 : signature = _ 
const sigLT1912 : signature = _ 
const sigBT1912 : signature = _ 

transaction T1912 { 
 input = [ T1911@0:  sigMT1912 sigLT1912 sigBT1912 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1913 : signature = _ 
const sigLT1913 : signature = _ 
const sigBT1913 : signature = _ 

transaction T1913 { 
 input = [ T1911@1:  sigMT1913 sigLT1913 sigBT1913 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1914 : signature = _ 
const sigLT1914 : signature = _ 
const sigBT1914 : signature = _ 

transaction T1914 { 
 input = [ T1911@2:  sigMT1914 sigLT1914 sigBT1914 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1915 : signature = _ 
const sigLT1915 : signature = _ 
const sigBT1915 : signature = _ 


transaction T1915 { 
 input = [ T1900@1:sec_StepSecret_M__LLLLL_111 sigMT1915 sigLT1915 sigBT1915 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1916 : signature = _ 
const sigLT1916 : signature = _ 
const sigBT1916 : signature = _ 


transaction T1916 { 
 input = [ T1915@0: sigMT1916 sigLT1916 sigBT1916 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1917 : signature = _ 
const sigLT1917 : signature = _ 
const sigBT1917 : signature = _ 

transaction T1917 { 
 input = [ T1916@0:  sigMT1917 sigLT1917 sigBT1917 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1918 : signature = _ 
const sigLT1918 : signature = _ 
const sigBT1918 : signature = _ 

transaction T1918 { 
 input = [ T1916@1:  sigMT1918 sigLT1918 sigBT1918 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1919 : signature = _ 
const sigLT1919 : signature = _ 
const sigBT1919 : signature = _ 

transaction T1919 { 
 input = [ T1916@2:  sigMT1919 sigLT1919 sigBT1919 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1920 : signature = _ 
const sigLT1920 : signature = _ 
const sigBT1920 : signature = _ 


transaction T1920 { 
 input = [ T1900@1: sigMT1920 sigLT1920 sigBT1920 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1921 : signature = _ 
const sigLT1921 : signature = _ 
const sigBT1921 : signature = _ 


transaction T1921 { 
 input = [ T1920@0: sigMT1921 sigLT1921 sigBT1921 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1922 : signature = _ 
const sigLT1922 : signature = _ 
const sigBT1922 : signature = _ 


transaction T1922 { 
 input = [ T1921@0: sigMT1922 sigLT1922 sigBT1922 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1923 : signature = _ 
const sigLT1923 : signature = _ 
const sigBT1923 : signature = _ 

transaction T1923 { 
 input = [ T1922@0:  sigMT1923 sigLT1923 sigBT1923 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1924 : signature = _ 
const sigLT1924 : signature = _ 
const sigBT1924 : signature = _ 

transaction T1924 { 
 input = [ T1922@1:  sigMT1924 sigLT1924 sigBT1924 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1925 : signature = _ 
const sigLT1925 : signature = _ 
const sigBT1925 : signature = _ 


transaction T1925 { 
 input = [ T1920@0: sigMT1925 sigLT1925 sigBT1925 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1926 : signature = _ 
const sigLT1926 : signature = _ 
const sigBT1926 : signature = _ 


transaction T1926 { 
 input = [ T1925@0: sigMT1926 sigLT1926 sigBT1926 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1927 : signature = _ 
const sigLT1927 : signature = _ 
const sigBT1927 : signature = _ 

transaction T1927 { 
 input = [ T1926@0:  sigMT1927 sigLT1927 sigBT1927 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1928 : signature = _ 
const sigLT1928 : signature = _ 
const sigBT1928 : signature = _ 

transaction T1928 { 
 input = [ T1926@1:  sigMT1928 sigLT1928 sigBT1928 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1929 : signature = _ 
const sigLT1929 : signature = _ 
const sigBT1929 : signature = _ 


transaction T1929 { 
 input = [ T1920@0: sigMT1929 sigLT1929 sigBT1929 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1930 : signature = _ 
const sigLT1930 : signature = _ 
const sigBT1930 : signature = _ 


transaction T1930 { 
 input = [ T1929@0: sigMT1930 sigLT1930 sigBT1930 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1931 : signature = _ 
const sigLT1931 : signature = _ 
const sigBT1931 : signature = _ 

transaction T1931 { 
 input = [ T1930@0:  sigMT1931 sigLT1931 sigBT1931 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1932 : signature = _ 
const sigLT1932 : signature = _ 
const sigBT1932 : signature = _ 

transaction T1932 { 
 input = [ T1930@1:  sigMT1932 sigLT1932 sigBT1932 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1933 : signature = _ 
const sigLT1933 : signature = _ 
const sigBT1933 : signature = _ 


transaction T1933 { 
 input = [ T1920@0: sigMT1933 sigLT1933 sigBT1933 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1934 : signature = _ 
const sigLT1934 : signature = _ 
const sigBT1934 : signature = _ 


transaction T1934 { 
 input = [ T1933@0: sigMT1934 sigLT1934 sigBT1934 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1935 : signature = _ 
const sigLT1935 : signature = _ 
const sigBT1935 : signature = _ 

transaction T1935 { 
 input = [ T1934@0:  sigMT1935 sigLT1935 sigBT1935 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1936 : signature = _ 
const sigLT1936 : signature = _ 
const sigBT1936 : signature = _ 

transaction T1936 { 
 input = [ T1934@1:  sigMT1936 sigLT1936 sigBT1936 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1937 : signature = _ 
const sigLT1937 : signature = _ 
const sigBT1937 : signature = _ 

transaction T1937 { 
 input = [ T1934@2:  sigMT1937 sigLT1937 sigBT1937 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1938 : signature = _ 
const sigLT1938 : signature = _ 
const sigBT1938 : signature = _ 


transaction T1938 { 
 input = [ T1816@1: sigMT1938 sigLT1938 sigBT1938 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT1939 : signature = _ 
const sigLT1939 : signature = _ 
const sigBT1939 : signature = _ 


transaction T1939 { 
 input = [ T1938@0: sigMT1939 sigLT1939 sigBT1939 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1940 : signature = _ 
const sigLT1940 : signature = _ 
const sigBT1940 : signature = _ 


transaction T1940 { 
 input = [ T1939@0: sigMT1940 sigLT1940 sigBT1940 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1941 : signature = _ 
const sigLT1941 : signature = _ 
const sigBT1941 : signature = _ 

transaction T1941 { 
 input = [ T1940@0:  sigMT1941 sigLT1941 sigBT1941 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1942 : signature = _ 
const sigLT1942 : signature = _ 
const sigBT1942 : signature = _ 

transaction T1942 { 
 input = [ T1940@1:  sigMT1942 sigLT1942 sigBT1942 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1943 : signature = _ 
const sigLT1943 : signature = _ 
const sigBT1943 : signature = _ 


transaction T1943 { 
 input = [ T1938@0: sigMT1943 sigLT1943 sigBT1943 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1944 : signature = _ 
const sigLT1944 : signature = _ 
const sigBT1944 : signature = _ 


transaction T1944 { 
 input = [ T1943@0: sigMT1944 sigLT1944 sigBT1944 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1945 : signature = _ 
const sigLT1945 : signature = _ 
const sigBT1945 : signature = _ 

transaction T1945 { 
 input = [ T1944@0:  sigMT1945 sigLT1945 sigBT1945 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1946 : signature = _ 
const sigLT1946 : signature = _ 
const sigBT1946 : signature = _ 

transaction T1946 { 
 input = [ T1944@1:  sigMT1946 sigLT1946 sigBT1946 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1947 : signature = _ 
const sigLT1947 : signature = _ 
const sigBT1947 : signature = _ 


transaction T1947 { 
 input = [ T1938@0: sigMT1947 sigLT1947 sigBT1947 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1948 : signature = _ 
const sigLT1948 : signature = _ 
const sigBT1948 : signature = _ 


transaction T1948 { 
 input = [ T1947@0: sigMT1948 sigLT1948 sigBT1948 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1949 : signature = _ 
const sigLT1949 : signature = _ 
const sigBT1949 : signature = _ 

transaction T1949 { 
 input = [ T1948@0:  sigMT1949 sigLT1949 sigBT1949 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1950 : signature = _ 
const sigLT1950 : signature = _ 
const sigBT1950 : signature = _ 

transaction T1950 { 
 input = [ T1948@1:  sigMT1950 sigLT1950 sigBT1950 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1951 : signature = _ 
const sigLT1951 : signature = _ 
const sigBT1951 : signature = _ 


transaction T1951 { 
 input = [ T1938@0: sigMT1951 sigLT1951 sigBT1951 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1952 : signature = _ 
const sigLT1952 : signature = _ 
const sigBT1952 : signature = _ 


transaction T1952 { 
 input = [ T1951@0: sigMT1952 sigLT1952 sigBT1952 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1953 : signature = _ 
const sigLT1953 : signature = _ 
const sigBT1953 : signature = _ 

transaction T1953 { 
 input = [ T1952@0:  sigMT1953 sigLT1953 sigBT1953 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1954 : signature = _ 
const sigLT1954 : signature = _ 
const sigBT1954 : signature = _ 

transaction T1954 { 
 input = [ T1952@1:  sigMT1954 sigLT1954 sigBT1954 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1955 : signature = _ 
const sigLT1955 : signature = _ 
const sigBT1955 : signature = _ 

transaction T1955 { 
 input = [ T1952@2:  sigMT1955 sigLT1955 sigBT1955 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1956 : signature = _ 
const sigLT1956 : signature = _ 
const sigBT1956 : signature = _ 


transaction T1956 { 
 input = [ T1810@1:sec_StepSecret_L__LLL_1 sigMT1956 sigLT1956 sigBT1956 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT1957 : signature = _ 
const sigLT1957 : signature = _ 
const sigBT1957 : signature = _ 


transaction T1957 { 
 input = [ T1956@0: sigMT1957 sigLT1957 sigBT1957 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT1958 : signature = _ 
const sigLT1958 : signature = _ 
const sigBT1958 : signature = _ 


transaction T1958 { 
 input = [ T1957@0: sigMT1958 sigLT1958 sigBT1958 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1959 : signature = _ 
const sigLT1959 : signature = _ 
const sigBT1959 : signature = _ 

transaction T1959 { 
 input = [ T1958@0:  sigMT1959 sigLT1959 sigBT1959 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1960 : signature = _ 
const sigLT1960 : signature = _ 
const sigBT1960 : signature = _ 

transaction T1960 { 
 input = [ T1958@1:  sigMT1960 sigLT1960 sigBT1960 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1961 : signature = _ 
const sigLT1961 : signature = _ 
const sigBT1961 : signature = _ 

transaction T1961 { 
 input = [ T1958@2:  sigMT1961 sigLT1961 sigBT1961 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1962 : signature = _ 
const sigLT1962 : signature = _ 
const sigBT1962 : signature = _ 


transaction T1962 { 
 input = [ T1957@1:sec_StepSecret_B__LLLL_11 sigMT1962 sigLT1962 sigBT1962 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT1963 : signature = _ 
const sigLT1963 : signature = _ 
const sigBT1963 : signature = _ 


transaction T1963 { 
 input = [ T1962@0: sigMT1963 sigLT1963 sigBT1963 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT1964 : signature = _ 
const sigLT1964 : signature = _ 
const sigBT1964 : signature = _ 


transaction T1964 { 
 input = [ T1963@0: sigMT1964 sigLT1964 sigBT1964 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1965 : signature = _ 
const sigLT1965 : signature = _ 
const sigBT1965 : signature = _ 

transaction T1965 { 
 input = [ T1964@0:  sigMT1965 sigLT1965 sigBT1965 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1966 : signature = _ 
const sigLT1966 : signature = _ 
const sigBT1966 : signature = _ 

transaction T1966 { 
 input = [ T1964@1:  sigMT1966 sigLT1966 sigBT1966 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1967 : signature = _ 
const sigLT1967 : signature = _ 
const sigBT1967 : signature = _ 

transaction T1967 { 
 input = [ T1964@2:  sigMT1967 sigLT1967 sigBT1967 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1968 : signature = _ 
const sigLT1968 : signature = _ 
const sigBT1968 : signature = _ 


transaction T1968 { 
 input = [ T1963@1:sec_StepSecret_B__LLLLL_111 sigMT1968 sigLT1968 sigBT1968 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1969 : signature = _ 
const sigLT1969 : signature = _ 
const sigBT1969 : signature = _ 


transaction T1969 { 
 input = [ T1968@0: sigMT1969 sigLT1969 sigBT1969 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1970 : signature = _ 
const sigLT1970 : signature = _ 
const sigBT1970 : signature = _ 

transaction T1970 { 
 input = [ T1969@0:  sigMT1970 sigLT1970 sigBT1970 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1971 : signature = _ 
const sigLT1971 : signature = _ 
const sigBT1971 : signature = _ 

transaction T1971 { 
 input = [ T1969@1:  sigMT1971 sigLT1971 sigBT1971 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1972 : signature = _ 
const sigLT1972 : signature = _ 
const sigBT1972 : signature = _ 

transaction T1972 { 
 input = [ T1969@2:  sigMT1972 sigLT1972 sigBT1972 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1973 : signature = _ 
const sigLT1973 : signature = _ 
const sigBT1973 : signature = _ 


transaction T1973 { 
 input = [ T1963@1:sec_StepSecret_L__LLLLL_111 sigMT1973 sigLT1973 sigBT1973 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1974 : signature = _ 
const sigLT1974 : signature = _ 
const sigBT1974 : signature = _ 


transaction T1974 { 
 input = [ T1973@0: sigMT1974 sigLT1974 sigBT1974 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1975 : signature = _ 
const sigLT1975 : signature = _ 
const sigBT1975 : signature = _ 

transaction T1975 { 
 input = [ T1974@0:  sigMT1975 sigLT1975 sigBT1975 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1976 : signature = _ 
const sigLT1976 : signature = _ 
const sigBT1976 : signature = _ 

transaction T1976 { 
 input = [ T1974@1:  sigMT1976 sigLT1976 sigBT1976 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1977 : signature = _ 
const sigLT1977 : signature = _ 
const sigBT1977 : signature = _ 

transaction T1977 { 
 input = [ T1974@2:  sigMT1977 sigLT1977 sigBT1977 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1978 : signature = _ 
const sigLT1978 : signature = _ 
const sigBT1978 : signature = _ 


transaction T1978 { 
 input = [ T1963@1:sec_StepSecret_M__LLLLL_111 sigMT1978 sigLT1978 sigBT1978 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1979 : signature = _ 
const sigLT1979 : signature = _ 
const sigBT1979 : signature = _ 


transaction T1979 { 
 input = [ T1978@0: sigMT1979 sigLT1979 sigBT1979 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1980 : signature = _ 
const sigLT1980 : signature = _ 
const sigBT1980 : signature = _ 

transaction T1980 { 
 input = [ T1979@0:  sigMT1980 sigLT1980 sigBT1980 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1981 : signature = _ 
const sigLT1981 : signature = _ 
const sigBT1981 : signature = _ 

transaction T1981 { 
 input = [ T1979@1:  sigMT1981 sigLT1981 sigBT1981 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1982 : signature = _ 
const sigLT1982 : signature = _ 
const sigBT1982 : signature = _ 

transaction T1982 { 
 input = [ T1979@2:  sigMT1982 sigLT1982 sigBT1982 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1983 : signature = _ 
const sigLT1983 : signature = _ 
const sigBT1983 : signature = _ 


transaction T1983 { 
 input = [ T1963@1: sigMT1983 sigLT1983 sigBT1983 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT1984 : signature = _ 
const sigLT1984 : signature = _ 
const sigBT1984 : signature = _ 


transaction T1984 { 
 input = [ T1983@0: sigMT1984 sigLT1984 sigBT1984 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT1985 : signature = _ 
const sigLT1985 : signature = _ 
const sigBT1985 : signature = _ 


transaction T1985 { 
 input = [ T1984@0: sigMT1985 sigLT1985 sigBT1985 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1986 : signature = _ 
const sigLT1986 : signature = _ 
const sigBT1986 : signature = _ 

transaction T1986 { 
 input = [ T1985@0:  sigMT1986 sigLT1986 sigBT1986 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1987 : signature = _ 
const sigLT1987 : signature = _ 
const sigBT1987 : signature = _ 

transaction T1987 { 
 input = [ T1985@1:  sigMT1987 sigLT1987 sigBT1987 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1988 : signature = _ 
const sigLT1988 : signature = _ 
const sigBT1988 : signature = _ 


transaction T1988 { 
 input = [ T1983@0: sigMT1988 sigLT1988 sigBT1988 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT1989 : signature = _ 
const sigLT1989 : signature = _ 
const sigBT1989 : signature = _ 


transaction T1989 { 
 input = [ T1988@0: sigMT1989 sigLT1989 sigBT1989 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1990 : signature = _ 
const sigLT1990 : signature = _ 
const sigBT1990 : signature = _ 

transaction T1990 { 
 input = [ T1989@0:  sigMT1990 sigLT1990 sigBT1990 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1991 : signature = _ 
const sigLT1991 : signature = _ 
const sigBT1991 : signature = _ 

transaction T1991 { 
 input = [ T1989@1:  sigMT1991 sigLT1991 sigBT1991 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT1992 : signature = _ 
const sigLT1992 : signature = _ 
const sigBT1992 : signature = _ 


transaction T1992 { 
 input = [ T1983@0: sigMT1992 sigLT1992 sigBT1992 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT1993 : signature = _ 
const sigLT1993 : signature = _ 
const sigBT1993 : signature = _ 


transaction T1993 { 
 input = [ T1992@0: sigMT1993 sigLT1993 sigBT1993 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT1994 : signature = _ 
const sigLT1994 : signature = _ 
const sigBT1994 : signature = _ 

transaction T1994 { 
 input = [ T1993@0:  sigMT1994 sigLT1994 sigBT1994 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1995 : signature = _ 
const sigLT1995 : signature = _ 
const sigBT1995 : signature = _ 

transaction T1995 { 
 input = [ T1993@1:  sigMT1995 sigLT1995 sigBT1995 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT1996 : signature = _ 
const sigLT1996 : signature = _ 
const sigBT1996 : signature = _ 


transaction T1996 { 
 input = [ T1983@0: sigMT1996 sigLT1996 sigBT1996 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT1997 : signature = _ 
const sigLT1997 : signature = _ 
const sigBT1997 : signature = _ 


transaction T1997 { 
 input = [ T1996@0: sigMT1997 sigLT1997 sigBT1997 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT1998 : signature = _ 
const sigLT1998 : signature = _ 
const sigBT1998 : signature = _ 

transaction T1998 { 
 input = [ T1997@0:  sigMT1998 sigLT1998 sigBT1998 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT1999 : signature = _ 
const sigLT1999 : signature = _ 
const sigBT1999 : signature = _ 

transaction T1999 { 
 input = [ T1997@1:  sigMT1999 sigLT1999 sigBT1999 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2000 : signature = _ 
const sigLT2000 : signature = _ 
const sigBT2000 : signature = _ 

transaction T2000 { 
 input = [ T1997@2:  sigMT2000 sigLT2000 sigBT2000 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2001 : signature = _ 
const sigLT2001 : signature = _ 
const sigBT2001 : signature = _ 


transaction T2001 { 
 input = [ T1957@1:sec_StepSecret_L__LLLL_11 sigMT2001 sigLT2001 sigBT2001 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2002 : signature = _ 
const sigLT2002 : signature = _ 
const sigBT2002 : signature = _ 


transaction T2002 { 
 input = [ T2001@0: sigMT2002 sigLT2002 sigBT2002 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2003 : signature = _ 
const sigLT2003 : signature = _ 
const sigBT2003 : signature = _ 


transaction T2003 { 
 input = [ T2002@0: sigMT2003 sigLT2003 sigBT2003 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2004 : signature = _ 
const sigLT2004 : signature = _ 
const sigBT2004 : signature = _ 

transaction T2004 { 
 input = [ T2003@0:  sigMT2004 sigLT2004 sigBT2004 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2005 : signature = _ 
const sigLT2005 : signature = _ 
const sigBT2005 : signature = _ 

transaction T2005 { 
 input = [ T2003@1:  sigMT2005 sigLT2005 sigBT2005 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2006 : signature = _ 
const sigLT2006 : signature = _ 
const sigBT2006 : signature = _ 

transaction T2006 { 
 input = [ T2003@2:  sigMT2006 sigLT2006 sigBT2006 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2007 : signature = _ 
const sigLT2007 : signature = _ 
const sigBT2007 : signature = _ 


transaction T2007 { 
 input = [ T2002@1:sec_StepSecret_B__LLLLL_111 sigMT2007 sigLT2007 sigBT2007 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2008 : signature = _ 
const sigLT2008 : signature = _ 
const sigBT2008 : signature = _ 


transaction T2008 { 
 input = [ T2007@0: sigMT2008 sigLT2008 sigBT2008 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2009 : signature = _ 
const sigLT2009 : signature = _ 
const sigBT2009 : signature = _ 

transaction T2009 { 
 input = [ T2008@0:  sigMT2009 sigLT2009 sigBT2009 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2010 : signature = _ 
const sigLT2010 : signature = _ 
const sigBT2010 : signature = _ 

transaction T2010 { 
 input = [ T2008@1:  sigMT2010 sigLT2010 sigBT2010 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2011 : signature = _ 
const sigLT2011 : signature = _ 
const sigBT2011 : signature = _ 

transaction T2011 { 
 input = [ T2008@2:  sigMT2011 sigLT2011 sigBT2011 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2012 : signature = _ 
const sigLT2012 : signature = _ 
const sigBT2012 : signature = _ 


transaction T2012 { 
 input = [ T2002@1:sec_StepSecret_L__LLLLL_111 sigMT2012 sigLT2012 sigBT2012 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2013 : signature = _ 
const sigLT2013 : signature = _ 
const sigBT2013 : signature = _ 


transaction T2013 { 
 input = [ T2012@0: sigMT2013 sigLT2013 sigBT2013 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2014 : signature = _ 
const sigLT2014 : signature = _ 
const sigBT2014 : signature = _ 

transaction T2014 { 
 input = [ T2013@0:  sigMT2014 sigLT2014 sigBT2014 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2015 : signature = _ 
const sigLT2015 : signature = _ 
const sigBT2015 : signature = _ 

transaction T2015 { 
 input = [ T2013@1:  sigMT2015 sigLT2015 sigBT2015 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2016 : signature = _ 
const sigLT2016 : signature = _ 
const sigBT2016 : signature = _ 

transaction T2016 { 
 input = [ T2013@2:  sigMT2016 sigLT2016 sigBT2016 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2017 : signature = _ 
const sigLT2017 : signature = _ 
const sigBT2017 : signature = _ 


transaction T2017 { 
 input = [ T2002@1:sec_StepSecret_M__LLLLL_111 sigMT2017 sigLT2017 sigBT2017 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2018 : signature = _ 
const sigLT2018 : signature = _ 
const sigBT2018 : signature = _ 


transaction T2018 { 
 input = [ T2017@0: sigMT2018 sigLT2018 sigBT2018 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2019 : signature = _ 
const sigLT2019 : signature = _ 
const sigBT2019 : signature = _ 

transaction T2019 { 
 input = [ T2018@0:  sigMT2019 sigLT2019 sigBT2019 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2020 : signature = _ 
const sigLT2020 : signature = _ 
const sigBT2020 : signature = _ 

transaction T2020 { 
 input = [ T2018@1:  sigMT2020 sigLT2020 sigBT2020 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2021 : signature = _ 
const sigLT2021 : signature = _ 
const sigBT2021 : signature = _ 

transaction T2021 { 
 input = [ T2018@2:  sigMT2021 sigLT2021 sigBT2021 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2022 : signature = _ 
const sigLT2022 : signature = _ 
const sigBT2022 : signature = _ 


transaction T2022 { 
 input = [ T2002@1: sigMT2022 sigLT2022 sigBT2022 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2023 : signature = _ 
const sigLT2023 : signature = _ 
const sigBT2023 : signature = _ 


transaction T2023 { 
 input = [ T2022@0: sigMT2023 sigLT2023 sigBT2023 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2024 : signature = _ 
const sigLT2024 : signature = _ 
const sigBT2024 : signature = _ 


transaction T2024 { 
 input = [ T2023@0: sigMT2024 sigLT2024 sigBT2024 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2025 : signature = _ 
const sigLT2025 : signature = _ 
const sigBT2025 : signature = _ 

transaction T2025 { 
 input = [ T2024@0:  sigMT2025 sigLT2025 sigBT2025 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2026 : signature = _ 
const sigLT2026 : signature = _ 
const sigBT2026 : signature = _ 

transaction T2026 { 
 input = [ T2024@1:  sigMT2026 sigLT2026 sigBT2026 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2027 : signature = _ 
const sigLT2027 : signature = _ 
const sigBT2027 : signature = _ 


transaction T2027 { 
 input = [ T2022@0: sigMT2027 sigLT2027 sigBT2027 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2028 : signature = _ 
const sigLT2028 : signature = _ 
const sigBT2028 : signature = _ 


transaction T2028 { 
 input = [ T2027@0: sigMT2028 sigLT2028 sigBT2028 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2029 : signature = _ 
const sigLT2029 : signature = _ 
const sigBT2029 : signature = _ 

transaction T2029 { 
 input = [ T2028@0:  sigMT2029 sigLT2029 sigBT2029 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2030 : signature = _ 
const sigLT2030 : signature = _ 
const sigBT2030 : signature = _ 

transaction T2030 { 
 input = [ T2028@1:  sigMT2030 sigLT2030 sigBT2030 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2031 : signature = _ 
const sigLT2031 : signature = _ 
const sigBT2031 : signature = _ 


transaction T2031 { 
 input = [ T2022@0: sigMT2031 sigLT2031 sigBT2031 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2032 : signature = _ 
const sigLT2032 : signature = _ 
const sigBT2032 : signature = _ 


transaction T2032 { 
 input = [ T2031@0: sigMT2032 sigLT2032 sigBT2032 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2033 : signature = _ 
const sigLT2033 : signature = _ 
const sigBT2033 : signature = _ 

transaction T2033 { 
 input = [ T2032@0:  sigMT2033 sigLT2033 sigBT2033 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2034 : signature = _ 
const sigLT2034 : signature = _ 
const sigBT2034 : signature = _ 

transaction T2034 { 
 input = [ T2032@1:  sigMT2034 sigLT2034 sigBT2034 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2035 : signature = _ 
const sigLT2035 : signature = _ 
const sigBT2035 : signature = _ 


transaction T2035 { 
 input = [ T2022@0: sigMT2035 sigLT2035 sigBT2035 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2036 : signature = _ 
const sigLT2036 : signature = _ 
const sigBT2036 : signature = _ 


transaction T2036 { 
 input = [ T2035@0: sigMT2036 sigLT2036 sigBT2036 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2037 : signature = _ 
const sigLT2037 : signature = _ 
const sigBT2037 : signature = _ 

transaction T2037 { 
 input = [ T2036@0:  sigMT2037 sigLT2037 sigBT2037 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2038 : signature = _ 
const sigLT2038 : signature = _ 
const sigBT2038 : signature = _ 

transaction T2038 { 
 input = [ T2036@1:  sigMT2038 sigLT2038 sigBT2038 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2039 : signature = _ 
const sigLT2039 : signature = _ 
const sigBT2039 : signature = _ 

transaction T2039 { 
 input = [ T2036@2:  sigMT2039 sigLT2039 sigBT2039 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2040 : signature = _ 
const sigLT2040 : signature = _ 
const sigBT2040 : signature = _ 


transaction T2040 { 
 input = [ T1957@1:sec_StepSecret_M__LLLL_11 sigMT2040 sigLT2040 sigBT2040 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2041 : signature = _ 
const sigLT2041 : signature = _ 
const sigBT2041 : signature = _ 


transaction T2041 { 
 input = [ T2040@0: sigMT2041 sigLT2041 sigBT2041 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2042 : signature = _ 
const sigLT2042 : signature = _ 
const sigBT2042 : signature = _ 


transaction T2042 { 
 input = [ T2041@0: sigMT2042 sigLT2042 sigBT2042 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2043 : signature = _ 
const sigLT2043 : signature = _ 
const sigBT2043 : signature = _ 

transaction T2043 { 
 input = [ T2042@0:  sigMT2043 sigLT2043 sigBT2043 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2044 : signature = _ 
const sigLT2044 : signature = _ 
const sigBT2044 : signature = _ 

transaction T2044 { 
 input = [ T2042@1:  sigMT2044 sigLT2044 sigBT2044 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2045 : signature = _ 
const sigLT2045 : signature = _ 
const sigBT2045 : signature = _ 

transaction T2045 { 
 input = [ T2042@2:  sigMT2045 sigLT2045 sigBT2045 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2046 : signature = _ 
const sigLT2046 : signature = _ 
const sigBT2046 : signature = _ 


transaction T2046 { 
 input = [ T2041@1:sec_StepSecret_B__LLLLL_111 sigMT2046 sigLT2046 sigBT2046 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2047 : signature = _ 
const sigLT2047 : signature = _ 
const sigBT2047 : signature = _ 


transaction T2047 { 
 input = [ T2046@0: sigMT2047 sigLT2047 sigBT2047 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2048 : signature = _ 
const sigLT2048 : signature = _ 
const sigBT2048 : signature = _ 

transaction T2048 { 
 input = [ T2047@0:  sigMT2048 sigLT2048 sigBT2048 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2049 : signature = _ 
const sigLT2049 : signature = _ 
const sigBT2049 : signature = _ 

transaction T2049 { 
 input = [ T2047@1:  sigMT2049 sigLT2049 sigBT2049 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2050 : signature = _ 
const sigLT2050 : signature = _ 
const sigBT2050 : signature = _ 

transaction T2050 { 
 input = [ T2047@2:  sigMT2050 sigLT2050 sigBT2050 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2051 : signature = _ 
const sigLT2051 : signature = _ 
const sigBT2051 : signature = _ 


transaction T2051 { 
 input = [ T2041@1:sec_StepSecret_L__LLLLL_111 sigMT2051 sigLT2051 sigBT2051 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2052 : signature = _ 
const sigLT2052 : signature = _ 
const sigBT2052 : signature = _ 


transaction T2052 { 
 input = [ T2051@0: sigMT2052 sigLT2052 sigBT2052 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2053 : signature = _ 
const sigLT2053 : signature = _ 
const sigBT2053 : signature = _ 

transaction T2053 { 
 input = [ T2052@0:  sigMT2053 sigLT2053 sigBT2053 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2054 : signature = _ 
const sigLT2054 : signature = _ 
const sigBT2054 : signature = _ 

transaction T2054 { 
 input = [ T2052@1:  sigMT2054 sigLT2054 sigBT2054 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2055 : signature = _ 
const sigLT2055 : signature = _ 
const sigBT2055 : signature = _ 

transaction T2055 { 
 input = [ T2052@2:  sigMT2055 sigLT2055 sigBT2055 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2056 : signature = _ 
const sigLT2056 : signature = _ 
const sigBT2056 : signature = _ 


transaction T2056 { 
 input = [ T2041@1:sec_StepSecret_M__LLLLL_111 sigMT2056 sigLT2056 sigBT2056 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2057 : signature = _ 
const sigLT2057 : signature = _ 
const sigBT2057 : signature = _ 


transaction T2057 { 
 input = [ T2056@0: sigMT2057 sigLT2057 sigBT2057 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2058 : signature = _ 
const sigLT2058 : signature = _ 
const sigBT2058 : signature = _ 

transaction T2058 { 
 input = [ T2057@0:  sigMT2058 sigLT2058 sigBT2058 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2059 : signature = _ 
const sigLT2059 : signature = _ 
const sigBT2059 : signature = _ 

transaction T2059 { 
 input = [ T2057@1:  sigMT2059 sigLT2059 sigBT2059 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2060 : signature = _ 
const sigLT2060 : signature = _ 
const sigBT2060 : signature = _ 

transaction T2060 { 
 input = [ T2057@2:  sigMT2060 sigLT2060 sigBT2060 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2061 : signature = _ 
const sigLT2061 : signature = _ 
const sigBT2061 : signature = _ 


transaction T2061 { 
 input = [ T2041@1: sigMT2061 sigLT2061 sigBT2061 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2062 : signature = _ 
const sigLT2062 : signature = _ 
const sigBT2062 : signature = _ 


transaction T2062 { 
 input = [ T2061@0: sigMT2062 sigLT2062 sigBT2062 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2063 : signature = _ 
const sigLT2063 : signature = _ 
const sigBT2063 : signature = _ 


transaction T2063 { 
 input = [ T2062@0: sigMT2063 sigLT2063 sigBT2063 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2064 : signature = _ 
const sigLT2064 : signature = _ 
const sigBT2064 : signature = _ 

transaction T2064 { 
 input = [ T2063@0:  sigMT2064 sigLT2064 sigBT2064 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2065 : signature = _ 
const sigLT2065 : signature = _ 
const sigBT2065 : signature = _ 

transaction T2065 { 
 input = [ T2063@1:  sigMT2065 sigLT2065 sigBT2065 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2066 : signature = _ 
const sigLT2066 : signature = _ 
const sigBT2066 : signature = _ 


transaction T2066 { 
 input = [ T2061@0: sigMT2066 sigLT2066 sigBT2066 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2067 : signature = _ 
const sigLT2067 : signature = _ 
const sigBT2067 : signature = _ 


transaction T2067 { 
 input = [ T2066@0: sigMT2067 sigLT2067 sigBT2067 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2068 : signature = _ 
const sigLT2068 : signature = _ 
const sigBT2068 : signature = _ 

transaction T2068 { 
 input = [ T2067@0:  sigMT2068 sigLT2068 sigBT2068 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2069 : signature = _ 
const sigLT2069 : signature = _ 
const sigBT2069 : signature = _ 

transaction T2069 { 
 input = [ T2067@1:  sigMT2069 sigLT2069 sigBT2069 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2070 : signature = _ 
const sigLT2070 : signature = _ 
const sigBT2070 : signature = _ 


transaction T2070 { 
 input = [ T2061@0: sigMT2070 sigLT2070 sigBT2070 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2071 : signature = _ 
const sigLT2071 : signature = _ 
const sigBT2071 : signature = _ 


transaction T2071 { 
 input = [ T2070@0: sigMT2071 sigLT2071 sigBT2071 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2072 : signature = _ 
const sigLT2072 : signature = _ 
const sigBT2072 : signature = _ 

transaction T2072 { 
 input = [ T2071@0:  sigMT2072 sigLT2072 sigBT2072 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2073 : signature = _ 
const sigLT2073 : signature = _ 
const sigBT2073 : signature = _ 

transaction T2073 { 
 input = [ T2071@1:  sigMT2073 sigLT2073 sigBT2073 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2074 : signature = _ 
const sigLT2074 : signature = _ 
const sigBT2074 : signature = _ 


transaction T2074 { 
 input = [ T2061@0: sigMT2074 sigLT2074 sigBT2074 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2075 : signature = _ 
const sigLT2075 : signature = _ 
const sigBT2075 : signature = _ 


transaction T2075 { 
 input = [ T2074@0: sigMT2075 sigLT2075 sigBT2075 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2076 : signature = _ 
const sigLT2076 : signature = _ 
const sigBT2076 : signature = _ 

transaction T2076 { 
 input = [ T2075@0:  sigMT2076 sigLT2076 sigBT2076 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2077 : signature = _ 
const sigLT2077 : signature = _ 
const sigBT2077 : signature = _ 

transaction T2077 { 
 input = [ T2075@1:  sigMT2077 sigLT2077 sigBT2077 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2078 : signature = _ 
const sigLT2078 : signature = _ 
const sigBT2078 : signature = _ 

transaction T2078 { 
 input = [ T2075@2:  sigMT2078 sigLT2078 sigBT2078 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2079 : signature = _ 
const sigLT2079 : signature = _ 
const sigBT2079 : signature = _ 


transaction T2079 { 
 input = [ T1957@1: sigMT2079 sigLT2079 sigBT2079 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2080 : signature = _ 
const sigLT2080 : signature = _ 
const sigBT2080 : signature = _ 


transaction T2080 { 
 input = [ T2079@0: sigMT2080 sigLT2080 sigBT2080 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2081 : signature = _ 
const sigLT2081 : signature = _ 
const sigBT2081 : signature = _ 


transaction T2081 { 
 input = [ T2080@0: sigMT2081 sigLT2081 sigBT2081 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2082 : signature = _ 
const sigLT2082 : signature = _ 
const sigBT2082 : signature = _ 

transaction T2082 { 
 input = [ T2081@0:  sigMT2082 sigLT2082 sigBT2082 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2083 : signature = _ 
const sigLT2083 : signature = _ 
const sigBT2083 : signature = _ 

transaction T2083 { 
 input = [ T2081@1:  sigMT2083 sigLT2083 sigBT2083 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2084 : signature = _ 
const sigLT2084 : signature = _ 
const sigBT2084 : signature = _ 


transaction T2084 { 
 input = [ T2079@0: sigMT2084 sigLT2084 sigBT2084 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2085 : signature = _ 
const sigLT2085 : signature = _ 
const sigBT2085 : signature = _ 


transaction T2085 { 
 input = [ T2084@0: sigMT2085 sigLT2085 sigBT2085 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2086 : signature = _ 
const sigLT2086 : signature = _ 
const sigBT2086 : signature = _ 

transaction T2086 { 
 input = [ T2085@0:  sigMT2086 sigLT2086 sigBT2086 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2087 : signature = _ 
const sigLT2087 : signature = _ 
const sigBT2087 : signature = _ 

transaction T2087 { 
 input = [ T2085@1:  sigMT2087 sigLT2087 sigBT2087 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2088 : signature = _ 
const sigLT2088 : signature = _ 
const sigBT2088 : signature = _ 


transaction T2088 { 
 input = [ T2079@0: sigMT2088 sigLT2088 sigBT2088 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2089 : signature = _ 
const sigLT2089 : signature = _ 
const sigBT2089 : signature = _ 


transaction T2089 { 
 input = [ T2088@0: sigMT2089 sigLT2089 sigBT2089 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2090 : signature = _ 
const sigLT2090 : signature = _ 
const sigBT2090 : signature = _ 

transaction T2090 { 
 input = [ T2089@0:  sigMT2090 sigLT2090 sigBT2090 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2091 : signature = _ 
const sigLT2091 : signature = _ 
const sigBT2091 : signature = _ 

transaction T2091 { 
 input = [ T2089@1:  sigMT2091 sigLT2091 sigBT2091 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2092 : signature = _ 
const sigLT2092 : signature = _ 
const sigBT2092 : signature = _ 


transaction T2092 { 
 input = [ T2079@0: sigMT2092 sigLT2092 sigBT2092 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2093 : signature = _ 
const sigLT2093 : signature = _ 
const sigBT2093 : signature = _ 


transaction T2093 { 
 input = [ T2092@0: sigMT2093 sigLT2093 sigBT2093 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2094 : signature = _ 
const sigLT2094 : signature = _ 
const sigBT2094 : signature = _ 

transaction T2094 { 
 input = [ T2093@0:  sigMT2094 sigLT2094 sigBT2094 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2095 : signature = _ 
const sigLT2095 : signature = _ 
const sigBT2095 : signature = _ 

transaction T2095 { 
 input = [ T2093@1:  sigMT2095 sigLT2095 sigBT2095 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2096 : signature = _ 
const sigLT2096 : signature = _ 
const sigBT2096 : signature = _ 

transaction T2096 { 
 input = [ T2093@2:  sigMT2096 sigLT2096 sigBT2096 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2097 : signature = _ 
const sigLT2097 : signature = _ 
const sigBT2097 : signature = _ 


transaction T2097 { 
 input = [ T1810@1:sec_StepSecret_M__LLL_1 sigMT2097 sigLT2097 sigBT2097 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT2098 : signature = _ 
const sigLT2098 : signature = _ 
const sigBT2098 : signature = _ 


transaction T2098 { 
 input = [ T2097@0: sigMT2098 sigLT2098 sigBT2098 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT2099 : signature = _ 
const sigLT2099 : signature = _ 
const sigBT2099 : signature = _ 


transaction T2099 { 
 input = [ T2098@0: sigMT2099 sigLT2099 sigBT2099 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2100 : signature = _ 
const sigLT2100 : signature = _ 
const sigBT2100 : signature = _ 

transaction T2100 { 
 input = [ T2099@0:  sigMT2100 sigLT2100 sigBT2100 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2101 : signature = _ 
const sigLT2101 : signature = _ 
const sigBT2101 : signature = _ 

transaction T2101 { 
 input = [ T2099@1:  sigMT2101 sigLT2101 sigBT2101 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2102 : signature = _ 
const sigLT2102 : signature = _ 
const sigBT2102 : signature = _ 

transaction T2102 { 
 input = [ T2099@2:  sigMT2102 sigLT2102 sigBT2102 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2103 : signature = _ 
const sigLT2103 : signature = _ 
const sigBT2103 : signature = _ 


transaction T2103 { 
 input = [ T2098@1:sec_StepSecret_B__LLLL_11 sigMT2103 sigLT2103 sigBT2103 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2104 : signature = _ 
const sigLT2104 : signature = _ 
const sigBT2104 : signature = _ 


transaction T2104 { 
 input = [ T2103@0: sigMT2104 sigLT2104 sigBT2104 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2105 : signature = _ 
const sigLT2105 : signature = _ 
const sigBT2105 : signature = _ 


transaction T2105 { 
 input = [ T2104@0: sigMT2105 sigLT2105 sigBT2105 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2106 : signature = _ 
const sigLT2106 : signature = _ 
const sigBT2106 : signature = _ 

transaction T2106 { 
 input = [ T2105@0:  sigMT2106 sigLT2106 sigBT2106 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2107 : signature = _ 
const sigLT2107 : signature = _ 
const sigBT2107 : signature = _ 

transaction T2107 { 
 input = [ T2105@1:  sigMT2107 sigLT2107 sigBT2107 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2108 : signature = _ 
const sigLT2108 : signature = _ 
const sigBT2108 : signature = _ 

transaction T2108 { 
 input = [ T2105@2:  sigMT2108 sigLT2108 sigBT2108 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2109 : signature = _ 
const sigLT2109 : signature = _ 
const sigBT2109 : signature = _ 


transaction T2109 { 
 input = [ T2104@1:sec_StepSecret_B__LLLLL_111 sigMT2109 sigLT2109 sigBT2109 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2110 : signature = _ 
const sigLT2110 : signature = _ 
const sigBT2110 : signature = _ 


transaction T2110 { 
 input = [ T2109@0: sigMT2110 sigLT2110 sigBT2110 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2111 : signature = _ 
const sigLT2111 : signature = _ 
const sigBT2111 : signature = _ 

transaction T2111 { 
 input = [ T2110@0:  sigMT2111 sigLT2111 sigBT2111 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2112 : signature = _ 
const sigLT2112 : signature = _ 
const sigBT2112 : signature = _ 

transaction T2112 { 
 input = [ T2110@1:  sigMT2112 sigLT2112 sigBT2112 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2113 : signature = _ 
const sigLT2113 : signature = _ 
const sigBT2113 : signature = _ 

transaction T2113 { 
 input = [ T2110@2:  sigMT2113 sigLT2113 sigBT2113 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2114 : signature = _ 
const sigLT2114 : signature = _ 
const sigBT2114 : signature = _ 


transaction T2114 { 
 input = [ T2104@1:sec_StepSecret_L__LLLLL_111 sigMT2114 sigLT2114 sigBT2114 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2115 : signature = _ 
const sigLT2115 : signature = _ 
const sigBT2115 : signature = _ 


transaction T2115 { 
 input = [ T2114@0: sigMT2115 sigLT2115 sigBT2115 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2116 : signature = _ 
const sigLT2116 : signature = _ 
const sigBT2116 : signature = _ 

transaction T2116 { 
 input = [ T2115@0:  sigMT2116 sigLT2116 sigBT2116 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2117 : signature = _ 
const sigLT2117 : signature = _ 
const sigBT2117 : signature = _ 

transaction T2117 { 
 input = [ T2115@1:  sigMT2117 sigLT2117 sigBT2117 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2118 : signature = _ 
const sigLT2118 : signature = _ 
const sigBT2118 : signature = _ 

transaction T2118 { 
 input = [ T2115@2:  sigMT2118 sigLT2118 sigBT2118 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2119 : signature = _ 
const sigLT2119 : signature = _ 
const sigBT2119 : signature = _ 


transaction T2119 { 
 input = [ T2104@1:sec_StepSecret_M__LLLLL_111 sigMT2119 sigLT2119 sigBT2119 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2120 : signature = _ 
const sigLT2120 : signature = _ 
const sigBT2120 : signature = _ 


transaction T2120 { 
 input = [ T2119@0: sigMT2120 sigLT2120 sigBT2120 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2121 : signature = _ 
const sigLT2121 : signature = _ 
const sigBT2121 : signature = _ 

transaction T2121 { 
 input = [ T2120@0:  sigMT2121 sigLT2121 sigBT2121 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2122 : signature = _ 
const sigLT2122 : signature = _ 
const sigBT2122 : signature = _ 

transaction T2122 { 
 input = [ T2120@1:  sigMT2122 sigLT2122 sigBT2122 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2123 : signature = _ 
const sigLT2123 : signature = _ 
const sigBT2123 : signature = _ 

transaction T2123 { 
 input = [ T2120@2:  sigMT2123 sigLT2123 sigBT2123 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2124 : signature = _ 
const sigLT2124 : signature = _ 
const sigBT2124 : signature = _ 


transaction T2124 { 
 input = [ T2104@1: sigMT2124 sigLT2124 sigBT2124 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2125 : signature = _ 
const sigLT2125 : signature = _ 
const sigBT2125 : signature = _ 


transaction T2125 { 
 input = [ T2124@0: sigMT2125 sigLT2125 sigBT2125 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2126 : signature = _ 
const sigLT2126 : signature = _ 
const sigBT2126 : signature = _ 


transaction T2126 { 
 input = [ T2125@0: sigMT2126 sigLT2126 sigBT2126 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2127 : signature = _ 
const sigLT2127 : signature = _ 
const sigBT2127 : signature = _ 

transaction T2127 { 
 input = [ T2126@0:  sigMT2127 sigLT2127 sigBT2127 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2128 : signature = _ 
const sigLT2128 : signature = _ 
const sigBT2128 : signature = _ 

transaction T2128 { 
 input = [ T2126@1:  sigMT2128 sigLT2128 sigBT2128 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2129 : signature = _ 
const sigLT2129 : signature = _ 
const sigBT2129 : signature = _ 


transaction T2129 { 
 input = [ T2124@0: sigMT2129 sigLT2129 sigBT2129 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2130 : signature = _ 
const sigLT2130 : signature = _ 
const sigBT2130 : signature = _ 


transaction T2130 { 
 input = [ T2129@0: sigMT2130 sigLT2130 sigBT2130 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2131 : signature = _ 
const sigLT2131 : signature = _ 
const sigBT2131 : signature = _ 

transaction T2131 { 
 input = [ T2130@0:  sigMT2131 sigLT2131 sigBT2131 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2132 : signature = _ 
const sigLT2132 : signature = _ 
const sigBT2132 : signature = _ 

transaction T2132 { 
 input = [ T2130@1:  sigMT2132 sigLT2132 sigBT2132 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2133 : signature = _ 
const sigLT2133 : signature = _ 
const sigBT2133 : signature = _ 


transaction T2133 { 
 input = [ T2124@0: sigMT2133 sigLT2133 sigBT2133 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2134 : signature = _ 
const sigLT2134 : signature = _ 
const sigBT2134 : signature = _ 


transaction T2134 { 
 input = [ T2133@0: sigMT2134 sigLT2134 sigBT2134 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2135 : signature = _ 
const sigLT2135 : signature = _ 
const sigBT2135 : signature = _ 

transaction T2135 { 
 input = [ T2134@0:  sigMT2135 sigLT2135 sigBT2135 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2136 : signature = _ 
const sigLT2136 : signature = _ 
const sigBT2136 : signature = _ 

transaction T2136 { 
 input = [ T2134@1:  sigMT2136 sigLT2136 sigBT2136 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2137 : signature = _ 
const sigLT2137 : signature = _ 
const sigBT2137 : signature = _ 


transaction T2137 { 
 input = [ T2124@0: sigMT2137 sigLT2137 sigBT2137 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2138 : signature = _ 
const sigLT2138 : signature = _ 
const sigBT2138 : signature = _ 


transaction T2138 { 
 input = [ T2137@0: sigMT2138 sigLT2138 sigBT2138 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2139 : signature = _ 
const sigLT2139 : signature = _ 
const sigBT2139 : signature = _ 

transaction T2139 { 
 input = [ T2138@0:  sigMT2139 sigLT2139 sigBT2139 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2140 : signature = _ 
const sigLT2140 : signature = _ 
const sigBT2140 : signature = _ 

transaction T2140 { 
 input = [ T2138@1:  sigMT2140 sigLT2140 sigBT2140 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2141 : signature = _ 
const sigLT2141 : signature = _ 
const sigBT2141 : signature = _ 

transaction T2141 { 
 input = [ T2138@2:  sigMT2141 sigLT2141 sigBT2141 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2142 : signature = _ 
const sigLT2142 : signature = _ 
const sigBT2142 : signature = _ 


transaction T2142 { 
 input = [ T2098@1:sec_StepSecret_L__LLLL_11 sigMT2142 sigLT2142 sigBT2142 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2143 : signature = _ 
const sigLT2143 : signature = _ 
const sigBT2143 : signature = _ 


transaction T2143 { 
 input = [ T2142@0: sigMT2143 sigLT2143 sigBT2143 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2144 : signature = _ 
const sigLT2144 : signature = _ 
const sigBT2144 : signature = _ 


transaction T2144 { 
 input = [ T2143@0: sigMT2144 sigLT2144 sigBT2144 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2145 : signature = _ 
const sigLT2145 : signature = _ 
const sigBT2145 : signature = _ 

transaction T2145 { 
 input = [ T2144@0:  sigMT2145 sigLT2145 sigBT2145 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2146 : signature = _ 
const sigLT2146 : signature = _ 
const sigBT2146 : signature = _ 

transaction T2146 { 
 input = [ T2144@1:  sigMT2146 sigLT2146 sigBT2146 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2147 : signature = _ 
const sigLT2147 : signature = _ 
const sigBT2147 : signature = _ 

transaction T2147 { 
 input = [ T2144@2:  sigMT2147 sigLT2147 sigBT2147 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2148 : signature = _ 
const sigLT2148 : signature = _ 
const sigBT2148 : signature = _ 


transaction T2148 { 
 input = [ T2143@1:sec_StepSecret_B__LLLLL_111 sigMT2148 sigLT2148 sigBT2148 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2149 : signature = _ 
const sigLT2149 : signature = _ 
const sigBT2149 : signature = _ 


transaction T2149 { 
 input = [ T2148@0: sigMT2149 sigLT2149 sigBT2149 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2150 : signature = _ 
const sigLT2150 : signature = _ 
const sigBT2150 : signature = _ 

transaction T2150 { 
 input = [ T2149@0:  sigMT2150 sigLT2150 sigBT2150 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2151 : signature = _ 
const sigLT2151 : signature = _ 
const sigBT2151 : signature = _ 

transaction T2151 { 
 input = [ T2149@1:  sigMT2151 sigLT2151 sigBT2151 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2152 : signature = _ 
const sigLT2152 : signature = _ 
const sigBT2152 : signature = _ 

transaction T2152 { 
 input = [ T2149@2:  sigMT2152 sigLT2152 sigBT2152 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2153 : signature = _ 
const sigLT2153 : signature = _ 
const sigBT2153 : signature = _ 


transaction T2153 { 
 input = [ T2143@1:sec_StepSecret_L__LLLLL_111 sigMT2153 sigLT2153 sigBT2153 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2154 : signature = _ 
const sigLT2154 : signature = _ 
const sigBT2154 : signature = _ 


transaction T2154 { 
 input = [ T2153@0: sigMT2154 sigLT2154 sigBT2154 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2155 : signature = _ 
const sigLT2155 : signature = _ 
const sigBT2155 : signature = _ 

transaction T2155 { 
 input = [ T2154@0:  sigMT2155 sigLT2155 sigBT2155 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2156 : signature = _ 
const sigLT2156 : signature = _ 
const sigBT2156 : signature = _ 

transaction T2156 { 
 input = [ T2154@1:  sigMT2156 sigLT2156 sigBT2156 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2157 : signature = _ 
const sigLT2157 : signature = _ 
const sigBT2157 : signature = _ 

transaction T2157 { 
 input = [ T2154@2:  sigMT2157 sigLT2157 sigBT2157 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2158 : signature = _ 
const sigLT2158 : signature = _ 
const sigBT2158 : signature = _ 


transaction T2158 { 
 input = [ T2143@1:sec_StepSecret_M__LLLLL_111 sigMT2158 sigLT2158 sigBT2158 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2159 : signature = _ 
const sigLT2159 : signature = _ 
const sigBT2159 : signature = _ 


transaction T2159 { 
 input = [ T2158@0: sigMT2159 sigLT2159 sigBT2159 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2160 : signature = _ 
const sigLT2160 : signature = _ 
const sigBT2160 : signature = _ 

transaction T2160 { 
 input = [ T2159@0:  sigMT2160 sigLT2160 sigBT2160 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2161 : signature = _ 
const sigLT2161 : signature = _ 
const sigBT2161 : signature = _ 

transaction T2161 { 
 input = [ T2159@1:  sigMT2161 sigLT2161 sigBT2161 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2162 : signature = _ 
const sigLT2162 : signature = _ 
const sigBT2162 : signature = _ 

transaction T2162 { 
 input = [ T2159@2:  sigMT2162 sigLT2162 sigBT2162 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2163 : signature = _ 
const sigLT2163 : signature = _ 
const sigBT2163 : signature = _ 


transaction T2163 { 
 input = [ T2143@1: sigMT2163 sigLT2163 sigBT2163 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2164 : signature = _ 
const sigLT2164 : signature = _ 
const sigBT2164 : signature = _ 


transaction T2164 { 
 input = [ T2163@0: sigMT2164 sigLT2164 sigBT2164 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2165 : signature = _ 
const sigLT2165 : signature = _ 
const sigBT2165 : signature = _ 


transaction T2165 { 
 input = [ T2164@0: sigMT2165 sigLT2165 sigBT2165 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2166 : signature = _ 
const sigLT2166 : signature = _ 
const sigBT2166 : signature = _ 

transaction T2166 { 
 input = [ T2165@0:  sigMT2166 sigLT2166 sigBT2166 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2167 : signature = _ 
const sigLT2167 : signature = _ 
const sigBT2167 : signature = _ 

transaction T2167 { 
 input = [ T2165@1:  sigMT2167 sigLT2167 sigBT2167 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2168 : signature = _ 
const sigLT2168 : signature = _ 
const sigBT2168 : signature = _ 


transaction T2168 { 
 input = [ T2163@0: sigMT2168 sigLT2168 sigBT2168 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2169 : signature = _ 
const sigLT2169 : signature = _ 
const sigBT2169 : signature = _ 


transaction T2169 { 
 input = [ T2168@0: sigMT2169 sigLT2169 sigBT2169 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2170 : signature = _ 
const sigLT2170 : signature = _ 
const sigBT2170 : signature = _ 

transaction T2170 { 
 input = [ T2169@0:  sigMT2170 sigLT2170 sigBT2170 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2171 : signature = _ 
const sigLT2171 : signature = _ 
const sigBT2171 : signature = _ 

transaction T2171 { 
 input = [ T2169@1:  sigMT2171 sigLT2171 sigBT2171 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2172 : signature = _ 
const sigLT2172 : signature = _ 
const sigBT2172 : signature = _ 


transaction T2172 { 
 input = [ T2163@0: sigMT2172 sigLT2172 sigBT2172 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2173 : signature = _ 
const sigLT2173 : signature = _ 
const sigBT2173 : signature = _ 


transaction T2173 { 
 input = [ T2172@0: sigMT2173 sigLT2173 sigBT2173 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2174 : signature = _ 
const sigLT2174 : signature = _ 
const sigBT2174 : signature = _ 

transaction T2174 { 
 input = [ T2173@0:  sigMT2174 sigLT2174 sigBT2174 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2175 : signature = _ 
const sigLT2175 : signature = _ 
const sigBT2175 : signature = _ 

transaction T2175 { 
 input = [ T2173@1:  sigMT2175 sigLT2175 sigBT2175 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2176 : signature = _ 
const sigLT2176 : signature = _ 
const sigBT2176 : signature = _ 


transaction T2176 { 
 input = [ T2163@0: sigMT2176 sigLT2176 sigBT2176 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2177 : signature = _ 
const sigLT2177 : signature = _ 
const sigBT2177 : signature = _ 


transaction T2177 { 
 input = [ T2176@0: sigMT2177 sigLT2177 sigBT2177 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2178 : signature = _ 
const sigLT2178 : signature = _ 
const sigBT2178 : signature = _ 

transaction T2178 { 
 input = [ T2177@0:  sigMT2178 sigLT2178 sigBT2178 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2179 : signature = _ 
const sigLT2179 : signature = _ 
const sigBT2179 : signature = _ 

transaction T2179 { 
 input = [ T2177@1:  sigMT2179 sigLT2179 sigBT2179 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2180 : signature = _ 
const sigLT2180 : signature = _ 
const sigBT2180 : signature = _ 

transaction T2180 { 
 input = [ T2177@2:  sigMT2180 sigLT2180 sigBT2180 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2181 : signature = _ 
const sigLT2181 : signature = _ 
const sigBT2181 : signature = _ 


transaction T2181 { 
 input = [ T2098@1:sec_StepSecret_M__LLLL_11 sigMT2181 sigLT2181 sigBT2181 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2182 : signature = _ 
const sigLT2182 : signature = _ 
const sigBT2182 : signature = _ 


transaction T2182 { 
 input = [ T2181@0: sigMT2182 sigLT2182 sigBT2182 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2183 : signature = _ 
const sigLT2183 : signature = _ 
const sigBT2183 : signature = _ 


transaction T2183 { 
 input = [ T2182@0: sigMT2183 sigLT2183 sigBT2183 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2184 : signature = _ 
const sigLT2184 : signature = _ 
const sigBT2184 : signature = _ 

transaction T2184 { 
 input = [ T2183@0:  sigMT2184 sigLT2184 sigBT2184 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2185 : signature = _ 
const sigLT2185 : signature = _ 
const sigBT2185 : signature = _ 

transaction T2185 { 
 input = [ T2183@1:  sigMT2185 sigLT2185 sigBT2185 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2186 : signature = _ 
const sigLT2186 : signature = _ 
const sigBT2186 : signature = _ 

transaction T2186 { 
 input = [ T2183@2:  sigMT2186 sigLT2186 sigBT2186 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2187 : signature = _ 
const sigLT2187 : signature = _ 
const sigBT2187 : signature = _ 


transaction T2187 { 
 input = [ T2182@1:sec_StepSecret_B__LLLLL_111 sigMT2187 sigLT2187 sigBT2187 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2188 : signature = _ 
const sigLT2188 : signature = _ 
const sigBT2188 : signature = _ 


transaction T2188 { 
 input = [ T2187@0: sigMT2188 sigLT2188 sigBT2188 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2189 : signature = _ 
const sigLT2189 : signature = _ 
const sigBT2189 : signature = _ 

transaction T2189 { 
 input = [ T2188@0:  sigMT2189 sigLT2189 sigBT2189 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2190 : signature = _ 
const sigLT2190 : signature = _ 
const sigBT2190 : signature = _ 

transaction T2190 { 
 input = [ T2188@1:  sigMT2190 sigLT2190 sigBT2190 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2191 : signature = _ 
const sigLT2191 : signature = _ 
const sigBT2191 : signature = _ 

transaction T2191 { 
 input = [ T2188@2:  sigMT2191 sigLT2191 sigBT2191 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2192 : signature = _ 
const sigLT2192 : signature = _ 
const sigBT2192 : signature = _ 


transaction T2192 { 
 input = [ T2182@1:sec_StepSecret_L__LLLLL_111 sigMT2192 sigLT2192 sigBT2192 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2193 : signature = _ 
const sigLT2193 : signature = _ 
const sigBT2193 : signature = _ 


transaction T2193 { 
 input = [ T2192@0: sigMT2193 sigLT2193 sigBT2193 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2194 : signature = _ 
const sigLT2194 : signature = _ 
const sigBT2194 : signature = _ 

transaction T2194 { 
 input = [ T2193@0:  sigMT2194 sigLT2194 sigBT2194 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2195 : signature = _ 
const sigLT2195 : signature = _ 
const sigBT2195 : signature = _ 

transaction T2195 { 
 input = [ T2193@1:  sigMT2195 sigLT2195 sigBT2195 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2196 : signature = _ 
const sigLT2196 : signature = _ 
const sigBT2196 : signature = _ 

transaction T2196 { 
 input = [ T2193@2:  sigMT2196 sigLT2196 sigBT2196 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2197 : signature = _ 
const sigLT2197 : signature = _ 
const sigBT2197 : signature = _ 


transaction T2197 { 
 input = [ T2182@1:sec_StepSecret_M__LLLLL_111 sigMT2197 sigLT2197 sigBT2197 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2198 : signature = _ 
const sigLT2198 : signature = _ 
const sigBT2198 : signature = _ 


transaction T2198 { 
 input = [ T2197@0: sigMT2198 sigLT2198 sigBT2198 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2199 : signature = _ 
const sigLT2199 : signature = _ 
const sigBT2199 : signature = _ 

transaction T2199 { 
 input = [ T2198@0:  sigMT2199 sigLT2199 sigBT2199 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2200 : signature = _ 
const sigLT2200 : signature = _ 
const sigBT2200 : signature = _ 

transaction T2200 { 
 input = [ T2198@1:  sigMT2200 sigLT2200 sigBT2200 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2201 : signature = _ 
const sigLT2201 : signature = _ 
const sigBT2201 : signature = _ 

transaction T2201 { 
 input = [ T2198@2:  sigMT2201 sigLT2201 sigBT2201 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2202 : signature = _ 
const sigLT2202 : signature = _ 
const sigBT2202 : signature = _ 


transaction T2202 { 
 input = [ T2182@1: sigMT2202 sigLT2202 sigBT2202 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2203 : signature = _ 
const sigLT2203 : signature = _ 
const sigBT2203 : signature = _ 


transaction T2203 { 
 input = [ T2202@0: sigMT2203 sigLT2203 sigBT2203 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2204 : signature = _ 
const sigLT2204 : signature = _ 
const sigBT2204 : signature = _ 


transaction T2204 { 
 input = [ T2203@0: sigMT2204 sigLT2204 sigBT2204 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2205 : signature = _ 
const sigLT2205 : signature = _ 
const sigBT2205 : signature = _ 

transaction T2205 { 
 input = [ T2204@0:  sigMT2205 sigLT2205 sigBT2205 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2206 : signature = _ 
const sigLT2206 : signature = _ 
const sigBT2206 : signature = _ 

transaction T2206 { 
 input = [ T2204@1:  sigMT2206 sigLT2206 sigBT2206 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2207 : signature = _ 
const sigLT2207 : signature = _ 
const sigBT2207 : signature = _ 


transaction T2207 { 
 input = [ T2202@0: sigMT2207 sigLT2207 sigBT2207 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2208 : signature = _ 
const sigLT2208 : signature = _ 
const sigBT2208 : signature = _ 


transaction T2208 { 
 input = [ T2207@0: sigMT2208 sigLT2208 sigBT2208 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2209 : signature = _ 
const sigLT2209 : signature = _ 
const sigBT2209 : signature = _ 

transaction T2209 { 
 input = [ T2208@0:  sigMT2209 sigLT2209 sigBT2209 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2210 : signature = _ 
const sigLT2210 : signature = _ 
const sigBT2210 : signature = _ 

transaction T2210 { 
 input = [ T2208@1:  sigMT2210 sigLT2210 sigBT2210 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2211 : signature = _ 
const sigLT2211 : signature = _ 
const sigBT2211 : signature = _ 


transaction T2211 { 
 input = [ T2202@0: sigMT2211 sigLT2211 sigBT2211 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2212 : signature = _ 
const sigLT2212 : signature = _ 
const sigBT2212 : signature = _ 


transaction T2212 { 
 input = [ T2211@0: sigMT2212 sigLT2212 sigBT2212 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2213 : signature = _ 
const sigLT2213 : signature = _ 
const sigBT2213 : signature = _ 

transaction T2213 { 
 input = [ T2212@0:  sigMT2213 sigLT2213 sigBT2213 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2214 : signature = _ 
const sigLT2214 : signature = _ 
const sigBT2214 : signature = _ 

transaction T2214 { 
 input = [ T2212@1:  sigMT2214 sigLT2214 sigBT2214 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2215 : signature = _ 
const sigLT2215 : signature = _ 
const sigBT2215 : signature = _ 


transaction T2215 { 
 input = [ T2202@0: sigMT2215 sigLT2215 sigBT2215 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2216 : signature = _ 
const sigLT2216 : signature = _ 
const sigBT2216 : signature = _ 


transaction T2216 { 
 input = [ T2215@0: sigMT2216 sigLT2216 sigBT2216 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2217 : signature = _ 
const sigLT2217 : signature = _ 
const sigBT2217 : signature = _ 

transaction T2217 { 
 input = [ T2216@0:  sigMT2217 sigLT2217 sigBT2217 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2218 : signature = _ 
const sigLT2218 : signature = _ 
const sigBT2218 : signature = _ 

transaction T2218 { 
 input = [ T2216@1:  sigMT2218 sigLT2218 sigBT2218 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2219 : signature = _ 
const sigLT2219 : signature = _ 
const sigBT2219 : signature = _ 

transaction T2219 { 
 input = [ T2216@2:  sigMT2219 sigLT2219 sigBT2219 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2220 : signature = _ 
const sigLT2220 : signature = _ 
const sigBT2220 : signature = _ 


transaction T2220 { 
 input = [ T2098@1: sigMT2220 sigLT2220 sigBT2220 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2221 : signature = _ 
const sigLT2221 : signature = _ 
const sigBT2221 : signature = _ 


transaction T2221 { 
 input = [ T2220@0: sigMT2221 sigLT2221 sigBT2221 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2222 : signature = _ 
const sigLT2222 : signature = _ 
const sigBT2222 : signature = _ 


transaction T2222 { 
 input = [ T2221@0: sigMT2222 sigLT2222 sigBT2222 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2223 : signature = _ 
const sigLT2223 : signature = _ 
const sigBT2223 : signature = _ 

transaction T2223 { 
 input = [ T2222@0:  sigMT2223 sigLT2223 sigBT2223 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2224 : signature = _ 
const sigLT2224 : signature = _ 
const sigBT2224 : signature = _ 

transaction T2224 { 
 input = [ T2222@1:  sigMT2224 sigLT2224 sigBT2224 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2225 : signature = _ 
const sigLT2225 : signature = _ 
const sigBT2225 : signature = _ 


transaction T2225 { 
 input = [ T2220@0: sigMT2225 sigLT2225 sigBT2225 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2226 : signature = _ 
const sigLT2226 : signature = _ 
const sigBT2226 : signature = _ 


transaction T2226 { 
 input = [ T2225@0: sigMT2226 sigLT2226 sigBT2226 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2227 : signature = _ 
const sigLT2227 : signature = _ 
const sigBT2227 : signature = _ 

transaction T2227 { 
 input = [ T2226@0:  sigMT2227 sigLT2227 sigBT2227 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2228 : signature = _ 
const sigLT2228 : signature = _ 
const sigBT2228 : signature = _ 

transaction T2228 { 
 input = [ T2226@1:  sigMT2228 sigLT2228 sigBT2228 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2229 : signature = _ 
const sigLT2229 : signature = _ 
const sigBT2229 : signature = _ 


transaction T2229 { 
 input = [ T2220@0: sigMT2229 sigLT2229 sigBT2229 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2230 : signature = _ 
const sigLT2230 : signature = _ 
const sigBT2230 : signature = _ 


transaction T2230 { 
 input = [ T2229@0: sigMT2230 sigLT2230 sigBT2230 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2231 : signature = _ 
const sigLT2231 : signature = _ 
const sigBT2231 : signature = _ 

transaction T2231 { 
 input = [ T2230@0:  sigMT2231 sigLT2231 sigBT2231 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2232 : signature = _ 
const sigLT2232 : signature = _ 
const sigBT2232 : signature = _ 

transaction T2232 { 
 input = [ T2230@1:  sigMT2232 sigLT2232 sigBT2232 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2233 : signature = _ 
const sigLT2233 : signature = _ 
const sigBT2233 : signature = _ 


transaction T2233 { 
 input = [ T2220@0: sigMT2233 sigLT2233 sigBT2233 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2234 : signature = _ 
const sigLT2234 : signature = _ 
const sigBT2234 : signature = _ 


transaction T2234 { 
 input = [ T2233@0: sigMT2234 sigLT2234 sigBT2234 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2235 : signature = _ 
const sigLT2235 : signature = _ 
const sigBT2235 : signature = _ 

transaction T2235 { 
 input = [ T2234@0:  sigMT2235 sigLT2235 sigBT2235 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2236 : signature = _ 
const sigLT2236 : signature = _ 
const sigBT2236 : signature = _ 

transaction T2236 { 
 input = [ T2234@1:  sigMT2236 sigLT2236 sigBT2236 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2237 : signature = _ 
const sigLT2237 : signature = _ 
const sigBT2237 : signature = _ 

transaction T2237 { 
 input = [ T2234@2:  sigMT2237 sigLT2237 sigBT2237 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2238 : signature = _ 
const sigLT2238 : signature = _ 
const sigBT2238 : signature = _ 


transaction T2238 { 
 input = [ T1810@1: sigMT2238 sigLT2238 sigBT2238 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT2239 : signature = _ 
const sigLT2239 : signature = _ 
const sigBT2239 : signature = _ 


transaction T2239 { 
 input = [ T2238@0: sigMT2239 sigLT2239 sigBT2239 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2240 : signature = _ 
const sigLT2240 : signature = _ 
const sigBT2240 : signature = _ 


transaction T2240 { 
 input = [ T2239@0: sigMT2240 sigLT2240 sigBT2240 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2241 : signature = _ 
const sigLT2241 : signature = _ 
const sigBT2241 : signature = _ 

transaction T2241 { 
 input = [ T2240@0:  sigMT2241 sigLT2241 sigBT2241 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2242 : signature = _ 
const sigLT2242 : signature = _ 
const sigBT2242 : signature = _ 

transaction T2242 { 
 input = [ T2240@1:  sigMT2242 sigLT2242 sigBT2242 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2243 : signature = _ 
const sigLT2243 : signature = _ 
const sigBT2243 : signature = _ 


transaction T2243 { 
 input = [ T2238@0: sigMT2243 sigLT2243 sigBT2243 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2244 : signature = _ 
const sigLT2244 : signature = _ 
const sigBT2244 : signature = _ 


transaction T2244 { 
 input = [ T2243@0: sigMT2244 sigLT2244 sigBT2244 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2245 : signature = _ 
const sigLT2245 : signature = _ 
const sigBT2245 : signature = _ 

transaction T2245 { 
 input = [ T2244@0:  sigMT2245 sigLT2245 sigBT2245 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2246 : signature = _ 
const sigLT2246 : signature = _ 
const sigBT2246 : signature = _ 

transaction T2246 { 
 input = [ T2244@1:  sigMT2246 sigLT2246 sigBT2246 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2247 : signature = _ 
const sigLT2247 : signature = _ 
const sigBT2247 : signature = _ 


transaction T2247 { 
 input = [ T2238@0: sigMT2247 sigLT2247 sigBT2247 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2248 : signature = _ 
const sigLT2248 : signature = _ 
const sigBT2248 : signature = _ 


transaction T2248 { 
 input = [ T2247@0: sigMT2248 sigLT2248 sigBT2248 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2249 : signature = _ 
const sigLT2249 : signature = _ 
const sigBT2249 : signature = _ 

transaction T2249 { 
 input = [ T2248@0:  sigMT2249 sigLT2249 sigBT2249 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2250 : signature = _ 
const sigLT2250 : signature = _ 
const sigBT2250 : signature = _ 

transaction T2250 { 
 input = [ T2248@1:  sigMT2250 sigLT2250 sigBT2250 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2251 : signature = _ 
const sigLT2251 : signature = _ 
const sigBT2251 : signature = _ 


transaction T2251 { 
 input = [ T2238@0: sigMT2251 sigLT2251 sigBT2251 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2252 : signature = _ 
const sigLT2252 : signature = _ 
const sigBT2252 : signature = _ 


transaction T2252 { 
 input = [ T2251@0: sigMT2252 sigLT2252 sigBT2252 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2253 : signature = _ 
const sigLT2253 : signature = _ 
const sigBT2253 : signature = _ 

transaction T2253 { 
 input = [ T2252@0:  sigMT2253 sigLT2253 sigBT2253 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2254 : signature = _ 
const sigLT2254 : signature = _ 
const sigBT2254 : signature = _ 

transaction T2254 { 
 input = [ T2252@1:  sigMT2254 sigLT2254 sigBT2254 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2255 : signature = _ 
const sigLT2255 : signature = _ 
const sigBT2255 : signature = _ 

transaction T2255 { 
 input = [ T2252@2:  sigMT2255 sigLT2255 sigBT2255 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2256 : signature = _ 
const sigLT2256 : signature = _ 
const sigBT2256 : signature = _ 


transaction T2256 { 
 input = [ T1361@0: sigMT2256 sigLT2256 sigBT2256 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT2257 : signature = _ 
const sigLT2257 : signature = _ 
const sigBT2257 : signature = _ 


transaction T2257 { 
 input = [ T2256@0: sigMT2257 sigLT2257 sigBT2257 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT2258 : signature = _ 
const sigLT2258 : signature = _ 
const sigBT2258 : signature = _ 


transaction T2258 { 
 input = [ T2257@0: sigMT2258 sigLT2258 sigBT2258 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2259 : signature = _ 
const sigLT2259 : signature = _ 
const sigBT2259 : signature = _ 

transaction T2259 { 
 input = [ T2258@0:  sigMT2259 sigLT2259 sigBT2259 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2260 : signature = _ 
const sigLT2260 : signature = _ 
const sigBT2260 : signature = _ 

transaction T2260 { 
 input = [ T2258@1:  sigMT2260 sigLT2260 sigBT2260 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2261 : signature = _ 
const sigLT2261 : signature = _ 
const sigBT2261 : signature = _ 

transaction T2261 { 
 input = [ T2258@2:  sigMT2261 sigLT2261 sigBT2261 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2262 : signature = _ 
const sigLT2262 : signature = _ 
const sigBT2262 : signature = _ 


transaction T2262 { 
 input = [ T2257@1:sec_StepSecret_B__LLL_1 sigMT2262 sigLT2262 sigBT2262 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT2263 : signature = _ 
const sigLT2263 : signature = _ 
const sigBT2263 : signature = _ 


transaction T2263 { 
 input = [ T2262@0: sigMT2263 sigLT2263 sigBT2263 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT2264 : signature = _ 
const sigLT2264 : signature = _ 
const sigBT2264 : signature = _ 


transaction T2264 { 
 input = [ T2263@0: sigMT2264 sigLT2264 sigBT2264 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2265 : signature = _ 
const sigLT2265 : signature = _ 
const sigBT2265 : signature = _ 

transaction T2265 { 
 input = [ T2264@0:  sigMT2265 sigLT2265 sigBT2265 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2266 : signature = _ 
const sigLT2266 : signature = _ 
const sigBT2266 : signature = _ 

transaction T2266 { 
 input = [ T2264@1:  sigMT2266 sigLT2266 sigBT2266 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2267 : signature = _ 
const sigLT2267 : signature = _ 
const sigBT2267 : signature = _ 

transaction T2267 { 
 input = [ T2264@2:  sigMT2267 sigLT2267 sigBT2267 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2268 : signature = _ 
const sigLT2268 : signature = _ 
const sigBT2268 : signature = _ 


transaction T2268 { 
 input = [ T2263@1:sec_StepSecret_B__LLLL_11 sigMT2268 sigLT2268 sigBT2268 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2269 : signature = _ 
const sigLT2269 : signature = _ 
const sigBT2269 : signature = _ 


transaction T2269 { 
 input = [ T2268@0: sigMT2269 sigLT2269 sigBT2269 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2270 : signature = _ 
const sigLT2270 : signature = _ 
const sigBT2270 : signature = _ 


transaction T2270 { 
 input = [ T2269@0: sigMT2270 sigLT2270 sigBT2270 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2271 : signature = _ 
const sigLT2271 : signature = _ 
const sigBT2271 : signature = _ 

transaction T2271 { 
 input = [ T2270@0:  sigMT2271 sigLT2271 sigBT2271 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2272 : signature = _ 
const sigLT2272 : signature = _ 
const sigBT2272 : signature = _ 

transaction T2272 { 
 input = [ T2270@1:  sigMT2272 sigLT2272 sigBT2272 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2273 : signature = _ 
const sigLT2273 : signature = _ 
const sigBT2273 : signature = _ 

transaction T2273 { 
 input = [ T2270@2:  sigMT2273 sigLT2273 sigBT2273 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2274 : signature = _ 
const sigLT2274 : signature = _ 
const sigBT2274 : signature = _ 


transaction T2274 { 
 input = [ T2269@1:sec_StepSecret_B__LLLLL_111 sigMT2274 sigLT2274 sigBT2274 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2275 : signature = _ 
const sigLT2275 : signature = _ 
const sigBT2275 : signature = _ 


transaction T2275 { 
 input = [ T2274@0: sigMT2275 sigLT2275 sigBT2275 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2276 : signature = _ 
const sigLT2276 : signature = _ 
const sigBT2276 : signature = _ 

transaction T2276 { 
 input = [ T2275@0:  sigMT2276 sigLT2276 sigBT2276 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2277 : signature = _ 
const sigLT2277 : signature = _ 
const sigBT2277 : signature = _ 

transaction T2277 { 
 input = [ T2275@1:  sigMT2277 sigLT2277 sigBT2277 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2278 : signature = _ 
const sigLT2278 : signature = _ 
const sigBT2278 : signature = _ 

transaction T2278 { 
 input = [ T2275@2:  sigMT2278 sigLT2278 sigBT2278 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2279 : signature = _ 
const sigLT2279 : signature = _ 
const sigBT2279 : signature = _ 


transaction T2279 { 
 input = [ T2269@1:sec_StepSecret_L__LLLLL_111 sigMT2279 sigLT2279 sigBT2279 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2280 : signature = _ 
const sigLT2280 : signature = _ 
const sigBT2280 : signature = _ 


transaction T2280 { 
 input = [ T2279@0: sigMT2280 sigLT2280 sigBT2280 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2281 : signature = _ 
const sigLT2281 : signature = _ 
const sigBT2281 : signature = _ 

transaction T2281 { 
 input = [ T2280@0:  sigMT2281 sigLT2281 sigBT2281 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2282 : signature = _ 
const sigLT2282 : signature = _ 
const sigBT2282 : signature = _ 

transaction T2282 { 
 input = [ T2280@1:  sigMT2282 sigLT2282 sigBT2282 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2283 : signature = _ 
const sigLT2283 : signature = _ 
const sigBT2283 : signature = _ 

transaction T2283 { 
 input = [ T2280@2:  sigMT2283 sigLT2283 sigBT2283 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2284 : signature = _ 
const sigLT2284 : signature = _ 
const sigBT2284 : signature = _ 


transaction T2284 { 
 input = [ T2269@1:sec_StepSecret_M__LLLLL_111 sigMT2284 sigLT2284 sigBT2284 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2285 : signature = _ 
const sigLT2285 : signature = _ 
const sigBT2285 : signature = _ 


transaction T2285 { 
 input = [ T2284@0: sigMT2285 sigLT2285 sigBT2285 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2286 : signature = _ 
const sigLT2286 : signature = _ 
const sigBT2286 : signature = _ 

transaction T2286 { 
 input = [ T2285@0:  sigMT2286 sigLT2286 sigBT2286 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2287 : signature = _ 
const sigLT2287 : signature = _ 
const sigBT2287 : signature = _ 

transaction T2287 { 
 input = [ T2285@1:  sigMT2287 sigLT2287 sigBT2287 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2288 : signature = _ 
const sigLT2288 : signature = _ 
const sigBT2288 : signature = _ 

transaction T2288 { 
 input = [ T2285@2:  sigMT2288 sigLT2288 sigBT2288 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2289 : signature = _ 
const sigLT2289 : signature = _ 
const sigBT2289 : signature = _ 


transaction T2289 { 
 input = [ T2269@1: sigMT2289 sigLT2289 sigBT2289 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2290 : signature = _ 
const sigLT2290 : signature = _ 
const sigBT2290 : signature = _ 


transaction T2290 { 
 input = [ T2289@0: sigMT2290 sigLT2290 sigBT2290 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2291 : signature = _ 
const sigLT2291 : signature = _ 
const sigBT2291 : signature = _ 


transaction T2291 { 
 input = [ T2290@0: sigMT2291 sigLT2291 sigBT2291 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2292 : signature = _ 
const sigLT2292 : signature = _ 
const sigBT2292 : signature = _ 

transaction T2292 { 
 input = [ T2291@0:  sigMT2292 sigLT2292 sigBT2292 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2293 : signature = _ 
const sigLT2293 : signature = _ 
const sigBT2293 : signature = _ 

transaction T2293 { 
 input = [ T2291@1:  sigMT2293 sigLT2293 sigBT2293 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2294 : signature = _ 
const sigLT2294 : signature = _ 
const sigBT2294 : signature = _ 


transaction T2294 { 
 input = [ T2289@0: sigMT2294 sigLT2294 sigBT2294 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2295 : signature = _ 
const sigLT2295 : signature = _ 
const sigBT2295 : signature = _ 


transaction T2295 { 
 input = [ T2294@0: sigMT2295 sigLT2295 sigBT2295 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2296 : signature = _ 
const sigLT2296 : signature = _ 
const sigBT2296 : signature = _ 

transaction T2296 { 
 input = [ T2295@0:  sigMT2296 sigLT2296 sigBT2296 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2297 : signature = _ 
const sigLT2297 : signature = _ 
const sigBT2297 : signature = _ 

transaction T2297 { 
 input = [ T2295@1:  sigMT2297 sigLT2297 sigBT2297 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2298 : signature = _ 
const sigLT2298 : signature = _ 
const sigBT2298 : signature = _ 


transaction T2298 { 
 input = [ T2289@0: sigMT2298 sigLT2298 sigBT2298 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2299 : signature = _ 
const sigLT2299 : signature = _ 
const sigBT2299 : signature = _ 


transaction T2299 { 
 input = [ T2298@0: sigMT2299 sigLT2299 sigBT2299 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2300 : signature = _ 
const sigLT2300 : signature = _ 
const sigBT2300 : signature = _ 

transaction T2300 { 
 input = [ T2299@0:  sigMT2300 sigLT2300 sigBT2300 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2301 : signature = _ 
const sigLT2301 : signature = _ 
const sigBT2301 : signature = _ 

transaction T2301 { 
 input = [ T2299@1:  sigMT2301 sigLT2301 sigBT2301 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2302 : signature = _ 
const sigLT2302 : signature = _ 
const sigBT2302 : signature = _ 


transaction T2302 { 
 input = [ T2289@0: sigMT2302 sigLT2302 sigBT2302 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2303 : signature = _ 
const sigLT2303 : signature = _ 
const sigBT2303 : signature = _ 


transaction T2303 { 
 input = [ T2302@0: sigMT2303 sigLT2303 sigBT2303 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2304 : signature = _ 
const sigLT2304 : signature = _ 
const sigBT2304 : signature = _ 

transaction T2304 { 
 input = [ T2303@0:  sigMT2304 sigLT2304 sigBT2304 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2305 : signature = _ 
const sigLT2305 : signature = _ 
const sigBT2305 : signature = _ 

transaction T2305 { 
 input = [ T2303@1:  sigMT2305 sigLT2305 sigBT2305 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2306 : signature = _ 
const sigLT2306 : signature = _ 
const sigBT2306 : signature = _ 

transaction T2306 { 
 input = [ T2303@2:  sigMT2306 sigLT2306 sigBT2306 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2307 : signature = _ 
const sigLT2307 : signature = _ 
const sigBT2307 : signature = _ 


transaction T2307 { 
 input = [ T2263@1:sec_StepSecret_L__LLLL_11 sigMT2307 sigLT2307 sigBT2307 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2308 : signature = _ 
const sigLT2308 : signature = _ 
const sigBT2308 : signature = _ 


transaction T2308 { 
 input = [ T2307@0: sigMT2308 sigLT2308 sigBT2308 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2309 : signature = _ 
const sigLT2309 : signature = _ 
const sigBT2309 : signature = _ 


transaction T2309 { 
 input = [ T2308@0: sigMT2309 sigLT2309 sigBT2309 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2310 : signature = _ 
const sigLT2310 : signature = _ 
const sigBT2310 : signature = _ 

transaction T2310 { 
 input = [ T2309@0:  sigMT2310 sigLT2310 sigBT2310 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2311 : signature = _ 
const sigLT2311 : signature = _ 
const sigBT2311 : signature = _ 

transaction T2311 { 
 input = [ T2309@1:  sigMT2311 sigLT2311 sigBT2311 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2312 : signature = _ 
const sigLT2312 : signature = _ 
const sigBT2312 : signature = _ 

transaction T2312 { 
 input = [ T2309@2:  sigMT2312 sigLT2312 sigBT2312 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2313 : signature = _ 
const sigLT2313 : signature = _ 
const sigBT2313 : signature = _ 


transaction T2313 { 
 input = [ T2308@1:sec_StepSecret_B__LLLLL_111 sigMT2313 sigLT2313 sigBT2313 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2314 : signature = _ 
const sigLT2314 : signature = _ 
const sigBT2314 : signature = _ 


transaction T2314 { 
 input = [ T2313@0: sigMT2314 sigLT2314 sigBT2314 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2315 : signature = _ 
const sigLT2315 : signature = _ 
const sigBT2315 : signature = _ 

transaction T2315 { 
 input = [ T2314@0:  sigMT2315 sigLT2315 sigBT2315 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2316 : signature = _ 
const sigLT2316 : signature = _ 
const sigBT2316 : signature = _ 

transaction T2316 { 
 input = [ T2314@1:  sigMT2316 sigLT2316 sigBT2316 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2317 : signature = _ 
const sigLT2317 : signature = _ 
const sigBT2317 : signature = _ 

transaction T2317 { 
 input = [ T2314@2:  sigMT2317 sigLT2317 sigBT2317 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2318 : signature = _ 
const sigLT2318 : signature = _ 
const sigBT2318 : signature = _ 


transaction T2318 { 
 input = [ T2308@1:sec_StepSecret_L__LLLLL_111 sigMT2318 sigLT2318 sigBT2318 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2319 : signature = _ 
const sigLT2319 : signature = _ 
const sigBT2319 : signature = _ 


transaction T2319 { 
 input = [ T2318@0: sigMT2319 sigLT2319 sigBT2319 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2320 : signature = _ 
const sigLT2320 : signature = _ 
const sigBT2320 : signature = _ 

transaction T2320 { 
 input = [ T2319@0:  sigMT2320 sigLT2320 sigBT2320 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2321 : signature = _ 
const sigLT2321 : signature = _ 
const sigBT2321 : signature = _ 

transaction T2321 { 
 input = [ T2319@1:  sigMT2321 sigLT2321 sigBT2321 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2322 : signature = _ 
const sigLT2322 : signature = _ 
const sigBT2322 : signature = _ 

transaction T2322 { 
 input = [ T2319@2:  sigMT2322 sigLT2322 sigBT2322 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2323 : signature = _ 
const sigLT2323 : signature = _ 
const sigBT2323 : signature = _ 


transaction T2323 { 
 input = [ T2308@1:sec_StepSecret_M__LLLLL_111 sigMT2323 sigLT2323 sigBT2323 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2324 : signature = _ 
const sigLT2324 : signature = _ 
const sigBT2324 : signature = _ 


transaction T2324 { 
 input = [ T2323@0: sigMT2324 sigLT2324 sigBT2324 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2325 : signature = _ 
const sigLT2325 : signature = _ 
const sigBT2325 : signature = _ 

transaction T2325 { 
 input = [ T2324@0:  sigMT2325 sigLT2325 sigBT2325 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2326 : signature = _ 
const sigLT2326 : signature = _ 
const sigBT2326 : signature = _ 

transaction T2326 { 
 input = [ T2324@1:  sigMT2326 sigLT2326 sigBT2326 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2327 : signature = _ 
const sigLT2327 : signature = _ 
const sigBT2327 : signature = _ 

transaction T2327 { 
 input = [ T2324@2:  sigMT2327 sigLT2327 sigBT2327 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2328 : signature = _ 
const sigLT2328 : signature = _ 
const sigBT2328 : signature = _ 


transaction T2328 { 
 input = [ T2308@1: sigMT2328 sigLT2328 sigBT2328 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2329 : signature = _ 
const sigLT2329 : signature = _ 
const sigBT2329 : signature = _ 


transaction T2329 { 
 input = [ T2328@0: sigMT2329 sigLT2329 sigBT2329 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2330 : signature = _ 
const sigLT2330 : signature = _ 
const sigBT2330 : signature = _ 


transaction T2330 { 
 input = [ T2329@0: sigMT2330 sigLT2330 sigBT2330 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2331 : signature = _ 
const sigLT2331 : signature = _ 
const sigBT2331 : signature = _ 

transaction T2331 { 
 input = [ T2330@0:  sigMT2331 sigLT2331 sigBT2331 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2332 : signature = _ 
const sigLT2332 : signature = _ 
const sigBT2332 : signature = _ 

transaction T2332 { 
 input = [ T2330@1:  sigMT2332 sigLT2332 sigBT2332 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2333 : signature = _ 
const sigLT2333 : signature = _ 
const sigBT2333 : signature = _ 


transaction T2333 { 
 input = [ T2328@0: sigMT2333 sigLT2333 sigBT2333 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2334 : signature = _ 
const sigLT2334 : signature = _ 
const sigBT2334 : signature = _ 


transaction T2334 { 
 input = [ T2333@0: sigMT2334 sigLT2334 sigBT2334 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2335 : signature = _ 
const sigLT2335 : signature = _ 
const sigBT2335 : signature = _ 

transaction T2335 { 
 input = [ T2334@0:  sigMT2335 sigLT2335 sigBT2335 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2336 : signature = _ 
const sigLT2336 : signature = _ 
const sigBT2336 : signature = _ 

transaction T2336 { 
 input = [ T2334@1:  sigMT2336 sigLT2336 sigBT2336 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2337 : signature = _ 
const sigLT2337 : signature = _ 
const sigBT2337 : signature = _ 


transaction T2337 { 
 input = [ T2328@0: sigMT2337 sigLT2337 sigBT2337 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2338 : signature = _ 
const sigLT2338 : signature = _ 
const sigBT2338 : signature = _ 


transaction T2338 { 
 input = [ T2337@0: sigMT2338 sigLT2338 sigBT2338 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2339 : signature = _ 
const sigLT2339 : signature = _ 
const sigBT2339 : signature = _ 

transaction T2339 { 
 input = [ T2338@0:  sigMT2339 sigLT2339 sigBT2339 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2340 : signature = _ 
const sigLT2340 : signature = _ 
const sigBT2340 : signature = _ 

transaction T2340 { 
 input = [ T2338@1:  sigMT2340 sigLT2340 sigBT2340 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2341 : signature = _ 
const sigLT2341 : signature = _ 
const sigBT2341 : signature = _ 


transaction T2341 { 
 input = [ T2328@0: sigMT2341 sigLT2341 sigBT2341 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2342 : signature = _ 
const sigLT2342 : signature = _ 
const sigBT2342 : signature = _ 


transaction T2342 { 
 input = [ T2341@0: sigMT2342 sigLT2342 sigBT2342 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2343 : signature = _ 
const sigLT2343 : signature = _ 
const sigBT2343 : signature = _ 

transaction T2343 { 
 input = [ T2342@0:  sigMT2343 sigLT2343 sigBT2343 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2344 : signature = _ 
const sigLT2344 : signature = _ 
const sigBT2344 : signature = _ 

transaction T2344 { 
 input = [ T2342@1:  sigMT2344 sigLT2344 sigBT2344 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2345 : signature = _ 
const sigLT2345 : signature = _ 
const sigBT2345 : signature = _ 

transaction T2345 { 
 input = [ T2342@2:  sigMT2345 sigLT2345 sigBT2345 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2346 : signature = _ 
const sigLT2346 : signature = _ 
const sigBT2346 : signature = _ 


transaction T2346 { 
 input = [ T2263@1:sec_StepSecret_M__LLLL_11 sigMT2346 sigLT2346 sigBT2346 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2347 : signature = _ 
const sigLT2347 : signature = _ 
const sigBT2347 : signature = _ 


transaction T2347 { 
 input = [ T2346@0: sigMT2347 sigLT2347 sigBT2347 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2348 : signature = _ 
const sigLT2348 : signature = _ 
const sigBT2348 : signature = _ 


transaction T2348 { 
 input = [ T2347@0: sigMT2348 sigLT2348 sigBT2348 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2349 : signature = _ 
const sigLT2349 : signature = _ 
const sigBT2349 : signature = _ 

transaction T2349 { 
 input = [ T2348@0:  sigMT2349 sigLT2349 sigBT2349 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2350 : signature = _ 
const sigLT2350 : signature = _ 
const sigBT2350 : signature = _ 

transaction T2350 { 
 input = [ T2348@1:  sigMT2350 sigLT2350 sigBT2350 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2351 : signature = _ 
const sigLT2351 : signature = _ 
const sigBT2351 : signature = _ 

transaction T2351 { 
 input = [ T2348@2:  sigMT2351 sigLT2351 sigBT2351 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2352 : signature = _ 
const sigLT2352 : signature = _ 
const sigBT2352 : signature = _ 


transaction T2352 { 
 input = [ T2347@1:sec_StepSecret_B__LLLLL_111 sigMT2352 sigLT2352 sigBT2352 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2353 : signature = _ 
const sigLT2353 : signature = _ 
const sigBT2353 : signature = _ 


transaction T2353 { 
 input = [ T2352@0: sigMT2353 sigLT2353 sigBT2353 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2354 : signature = _ 
const sigLT2354 : signature = _ 
const sigBT2354 : signature = _ 

transaction T2354 { 
 input = [ T2353@0:  sigMT2354 sigLT2354 sigBT2354 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2355 : signature = _ 
const sigLT2355 : signature = _ 
const sigBT2355 : signature = _ 

transaction T2355 { 
 input = [ T2353@1:  sigMT2355 sigLT2355 sigBT2355 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2356 : signature = _ 
const sigLT2356 : signature = _ 
const sigBT2356 : signature = _ 

transaction T2356 { 
 input = [ T2353@2:  sigMT2356 sigLT2356 sigBT2356 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2357 : signature = _ 
const sigLT2357 : signature = _ 
const sigBT2357 : signature = _ 


transaction T2357 { 
 input = [ T2347@1:sec_StepSecret_L__LLLLL_111 sigMT2357 sigLT2357 sigBT2357 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2358 : signature = _ 
const sigLT2358 : signature = _ 
const sigBT2358 : signature = _ 


transaction T2358 { 
 input = [ T2357@0: sigMT2358 sigLT2358 sigBT2358 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2359 : signature = _ 
const sigLT2359 : signature = _ 
const sigBT2359 : signature = _ 

transaction T2359 { 
 input = [ T2358@0:  sigMT2359 sigLT2359 sigBT2359 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2360 : signature = _ 
const sigLT2360 : signature = _ 
const sigBT2360 : signature = _ 

transaction T2360 { 
 input = [ T2358@1:  sigMT2360 sigLT2360 sigBT2360 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2361 : signature = _ 
const sigLT2361 : signature = _ 
const sigBT2361 : signature = _ 

transaction T2361 { 
 input = [ T2358@2:  sigMT2361 sigLT2361 sigBT2361 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2362 : signature = _ 
const sigLT2362 : signature = _ 
const sigBT2362 : signature = _ 


transaction T2362 { 
 input = [ T2347@1:sec_StepSecret_M__LLLLL_111 sigMT2362 sigLT2362 sigBT2362 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2363 : signature = _ 
const sigLT2363 : signature = _ 
const sigBT2363 : signature = _ 


transaction T2363 { 
 input = [ T2362@0: sigMT2363 sigLT2363 sigBT2363 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2364 : signature = _ 
const sigLT2364 : signature = _ 
const sigBT2364 : signature = _ 

transaction T2364 { 
 input = [ T2363@0:  sigMT2364 sigLT2364 sigBT2364 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2365 : signature = _ 
const sigLT2365 : signature = _ 
const sigBT2365 : signature = _ 

transaction T2365 { 
 input = [ T2363@1:  sigMT2365 sigLT2365 sigBT2365 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2366 : signature = _ 
const sigLT2366 : signature = _ 
const sigBT2366 : signature = _ 

transaction T2366 { 
 input = [ T2363@2:  sigMT2366 sigLT2366 sigBT2366 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2367 : signature = _ 
const sigLT2367 : signature = _ 
const sigBT2367 : signature = _ 


transaction T2367 { 
 input = [ T2347@1: sigMT2367 sigLT2367 sigBT2367 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2368 : signature = _ 
const sigLT2368 : signature = _ 
const sigBT2368 : signature = _ 


transaction T2368 { 
 input = [ T2367@0: sigMT2368 sigLT2368 sigBT2368 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2369 : signature = _ 
const sigLT2369 : signature = _ 
const sigBT2369 : signature = _ 


transaction T2369 { 
 input = [ T2368@0: sigMT2369 sigLT2369 sigBT2369 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2370 : signature = _ 
const sigLT2370 : signature = _ 
const sigBT2370 : signature = _ 

transaction T2370 { 
 input = [ T2369@0:  sigMT2370 sigLT2370 sigBT2370 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2371 : signature = _ 
const sigLT2371 : signature = _ 
const sigBT2371 : signature = _ 

transaction T2371 { 
 input = [ T2369@1:  sigMT2371 sigLT2371 sigBT2371 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2372 : signature = _ 
const sigLT2372 : signature = _ 
const sigBT2372 : signature = _ 


transaction T2372 { 
 input = [ T2367@0: sigMT2372 sigLT2372 sigBT2372 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2373 : signature = _ 
const sigLT2373 : signature = _ 
const sigBT2373 : signature = _ 


transaction T2373 { 
 input = [ T2372@0: sigMT2373 sigLT2373 sigBT2373 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2374 : signature = _ 
const sigLT2374 : signature = _ 
const sigBT2374 : signature = _ 

transaction T2374 { 
 input = [ T2373@0:  sigMT2374 sigLT2374 sigBT2374 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2375 : signature = _ 
const sigLT2375 : signature = _ 
const sigBT2375 : signature = _ 

transaction T2375 { 
 input = [ T2373@1:  sigMT2375 sigLT2375 sigBT2375 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2376 : signature = _ 
const sigLT2376 : signature = _ 
const sigBT2376 : signature = _ 


transaction T2376 { 
 input = [ T2367@0: sigMT2376 sigLT2376 sigBT2376 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2377 : signature = _ 
const sigLT2377 : signature = _ 
const sigBT2377 : signature = _ 


transaction T2377 { 
 input = [ T2376@0: sigMT2377 sigLT2377 sigBT2377 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2378 : signature = _ 
const sigLT2378 : signature = _ 
const sigBT2378 : signature = _ 

transaction T2378 { 
 input = [ T2377@0:  sigMT2378 sigLT2378 sigBT2378 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2379 : signature = _ 
const sigLT2379 : signature = _ 
const sigBT2379 : signature = _ 

transaction T2379 { 
 input = [ T2377@1:  sigMT2379 sigLT2379 sigBT2379 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2380 : signature = _ 
const sigLT2380 : signature = _ 
const sigBT2380 : signature = _ 


transaction T2380 { 
 input = [ T2367@0: sigMT2380 sigLT2380 sigBT2380 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2381 : signature = _ 
const sigLT2381 : signature = _ 
const sigBT2381 : signature = _ 


transaction T2381 { 
 input = [ T2380@0: sigMT2381 sigLT2381 sigBT2381 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2382 : signature = _ 
const sigLT2382 : signature = _ 
const sigBT2382 : signature = _ 

transaction T2382 { 
 input = [ T2381@0:  sigMT2382 sigLT2382 sigBT2382 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2383 : signature = _ 
const sigLT2383 : signature = _ 
const sigBT2383 : signature = _ 

transaction T2383 { 
 input = [ T2381@1:  sigMT2383 sigLT2383 sigBT2383 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2384 : signature = _ 
const sigLT2384 : signature = _ 
const sigBT2384 : signature = _ 

transaction T2384 { 
 input = [ T2381@2:  sigMT2384 sigLT2384 sigBT2384 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2385 : signature = _ 
const sigLT2385 : signature = _ 
const sigBT2385 : signature = _ 


transaction T2385 { 
 input = [ T2263@1: sigMT2385 sigLT2385 sigBT2385 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2386 : signature = _ 
const sigLT2386 : signature = _ 
const sigBT2386 : signature = _ 


transaction T2386 { 
 input = [ T2385@0: sigMT2386 sigLT2386 sigBT2386 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2387 : signature = _ 
const sigLT2387 : signature = _ 
const sigBT2387 : signature = _ 


transaction T2387 { 
 input = [ T2386@0: sigMT2387 sigLT2387 sigBT2387 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2388 : signature = _ 
const sigLT2388 : signature = _ 
const sigBT2388 : signature = _ 

transaction T2388 { 
 input = [ T2387@0:  sigMT2388 sigLT2388 sigBT2388 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2389 : signature = _ 
const sigLT2389 : signature = _ 
const sigBT2389 : signature = _ 

transaction T2389 { 
 input = [ T2387@1:  sigMT2389 sigLT2389 sigBT2389 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2390 : signature = _ 
const sigLT2390 : signature = _ 
const sigBT2390 : signature = _ 


transaction T2390 { 
 input = [ T2385@0: sigMT2390 sigLT2390 sigBT2390 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2391 : signature = _ 
const sigLT2391 : signature = _ 
const sigBT2391 : signature = _ 


transaction T2391 { 
 input = [ T2390@0: sigMT2391 sigLT2391 sigBT2391 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2392 : signature = _ 
const sigLT2392 : signature = _ 
const sigBT2392 : signature = _ 

transaction T2392 { 
 input = [ T2391@0:  sigMT2392 sigLT2392 sigBT2392 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2393 : signature = _ 
const sigLT2393 : signature = _ 
const sigBT2393 : signature = _ 

transaction T2393 { 
 input = [ T2391@1:  sigMT2393 sigLT2393 sigBT2393 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2394 : signature = _ 
const sigLT2394 : signature = _ 
const sigBT2394 : signature = _ 


transaction T2394 { 
 input = [ T2385@0: sigMT2394 sigLT2394 sigBT2394 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2395 : signature = _ 
const sigLT2395 : signature = _ 
const sigBT2395 : signature = _ 


transaction T2395 { 
 input = [ T2394@0: sigMT2395 sigLT2395 sigBT2395 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2396 : signature = _ 
const sigLT2396 : signature = _ 
const sigBT2396 : signature = _ 

transaction T2396 { 
 input = [ T2395@0:  sigMT2396 sigLT2396 sigBT2396 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2397 : signature = _ 
const sigLT2397 : signature = _ 
const sigBT2397 : signature = _ 

transaction T2397 { 
 input = [ T2395@1:  sigMT2397 sigLT2397 sigBT2397 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2398 : signature = _ 
const sigLT2398 : signature = _ 
const sigBT2398 : signature = _ 


transaction T2398 { 
 input = [ T2385@0: sigMT2398 sigLT2398 sigBT2398 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2399 : signature = _ 
const sigLT2399 : signature = _ 
const sigBT2399 : signature = _ 


transaction T2399 { 
 input = [ T2398@0: sigMT2399 sigLT2399 sigBT2399 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2400 : signature = _ 
const sigLT2400 : signature = _ 
const sigBT2400 : signature = _ 

transaction T2400 { 
 input = [ T2399@0:  sigMT2400 sigLT2400 sigBT2400 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2401 : signature = _ 
const sigLT2401 : signature = _ 
const sigBT2401 : signature = _ 

transaction T2401 { 
 input = [ T2399@1:  sigMT2401 sigLT2401 sigBT2401 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2402 : signature = _ 
const sigLT2402 : signature = _ 
const sigBT2402 : signature = _ 

transaction T2402 { 
 input = [ T2399@2:  sigMT2402 sigLT2402 sigBT2402 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2403 : signature = _ 
const sigLT2403 : signature = _ 
const sigBT2403 : signature = _ 


transaction T2403 { 
 input = [ T2257@1:sec_StepSecret_L__LLL_1 sigMT2403 sigLT2403 sigBT2403 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT2404 : signature = _ 
const sigLT2404 : signature = _ 
const sigBT2404 : signature = _ 


transaction T2404 { 
 input = [ T2403@0: sigMT2404 sigLT2404 sigBT2404 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT2405 : signature = _ 
const sigLT2405 : signature = _ 
const sigBT2405 : signature = _ 


transaction T2405 { 
 input = [ T2404@0: sigMT2405 sigLT2405 sigBT2405 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2406 : signature = _ 
const sigLT2406 : signature = _ 
const sigBT2406 : signature = _ 

transaction T2406 { 
 input = [ T2405@0:  sigMT2406 sigLT2406 sigBT2406 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2407 : signature = _ 
const sigLT2407 : signature = _ 
const sigBT2407 : signature = _ 

transaction T2407 { 
 input = [ T2405@1:  sigMT2407 sigLT2407 sigBT2407 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2408 : signature = _ 
const sigLT2408 : signature = _ 
const sigBT2408 : signature = _ 

transaction T2408 { 
 input = [ T2405@2:  sigMT2408 sigLT2408 sigBT2408 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2409 : signature = _ 
const sigLT2409 : signature = _ 
const sigBT2409 : signature = _ 


transaction T2409 { 
 input = [ T2404@1:sec_StepSecret_B__LLLL_11 sigMT2409 sigLT2409 sigBT2409 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2410 : signature = _ 
const sigLT2410 : signature = _ 
const sigBT2410 : signature = _ 


transaction T2410 { 
 input = [ T2409@0: sigMT2410 sigLT2410 sigBT2410 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2411 : signature = _ 
const sigLT2411 : signature = _ 
const sigBT2411 : signature = _ 


transaction T2411 { 
 input = [ T2410@0: sigMT2411 sigLT2411 sigBT2411 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2412 : signature = _ 
const sigLT2412 : signature = _ 
const sigBT2412 : signature = _ 

transaction T2412 { 
 input = [ T2411@0:  sigMT2412 sigLT2412 sigBT2412 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2413 : signature = _ 
const sigLT2413 : signature = _ 
const sigBT2413 : signature = _ 

transaction T2413 { 
 input = [ T2411@1:  sigMT2413 sigLT2413 sigBT2413 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2414 : signature = _ 
const sigLT2414 : signature = _ 
const sigBT2414 : signature = _ 

transaction T2414 { 
 input = [ T2411@2:  sigMT2414 sigLT2414 sigBT2414 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2415 : signature = _ 
const sigLT2415 : signature = _ 
const sigBT2415 : signature = _ 


transaction T2415 { 
 input = [ T2410@1:sec_StepSecret_B__LLLLL_111 sigMT2415 sigLT2415 sigBT2415 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2416 : signature = _ 
const sigLT2416 : signature = _ 
const sigBT2416 : signature = _ 


transaction T2416 { 
 input = [ T2415@0: sigMT2416 sigLT2416 sigBT2416 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2417 : signature = _ 
const sigLT2417 : signature = _ 
const sigBT2417 : signature = _ 

transaction T2417 { 
 input = [ T2416@0:  sigMT2417 sigLT2417 sigBT2417 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2418 : signature = _ 
const sigLT2418 : signature = _ 
const sigBT2418 : signature = _ 

transaction T2418 { 
 input = [ T2416@1:  sigMT2418 sigLT2418 sigBT2418 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2419 : signature = _ 
const sigLT2419 : signature = _ 
const sigBT2419 : signature = _ 

transaction T2419 { 
 input = [ T2416@2:  sigMT2419 sigLT2419 sigBT2419 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2420 : signature = _ 
const sigLT2420 : signature = _ 
const sigBT2420 : signature = _ 


transaction T2420 { 
 input = [ T2410@1:sec_StepSecret_L__LLLLL_111 sigMT2420 sigLT2420 sigBT2420 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2421 : signature = _ 
const sigLT2421 : signature = _ 
const sigBT2421 : signature = _ 


transaction T2421 { 
 input = [ T2420@0: sigMT2421 sigLT2421 sigBT2421 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2422 : signature = _ 
const sigLT2422 : signature = _ 
const sigBT2422 : signature = _ 

transaction T2422 { 
 input = [ T2421@0:  sigMT2422 sigLT2422 sigBT2422 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2423 : signature = _ 
const sigLT2423 : signature = _ 
const sigBT2423 : signature = _ 

transaction T2423 { 
 input = [ T2421@1:  sigMT2423 sigLT2423 sigBT2423 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2424 : signature = _ 
const sigLT2424 : signature = _ 
const sigBT2424 : signature = _ 

transaction T2424 { 
 input = [ T2421@2:  sigMT2424 sigLT2424 sigBT2424 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2425 : signature = _ 
const sigLT2425 : signature = _ 
const sigBT2425 : signature = _ 


transaction T2425 { 
 input = [ T2410@1:sec_StepSecret_M__LLLLL_111 sigMT2425 sigLT2425 sigBT2425 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2426 : signature = _ 
const sigLT2426 : signature = _ 
const sigBT2426 : signature = _ 


transaction T2426 { 
 input = [ T2425@0: sigMT2426 sigLT2426 sigBT2426 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2427 : signature = _ 
const sigLT2427 : signature = _ 
const sigBT2427 : signature = _ 

transaction T2427 { 
 input = [ T2426@0:  sigMT2427 sigLT2427 sigBT2427 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2428 : signature = _ 
const sigLT2428 : signature = _ 
const sigBT2428 : signature = _ 

transaction T2428 { 
 input = [ T2426@1:  sigMT2428 sigLT2428 sigBT2428 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2429 : signature = _ 
const sigLT2429 : signature = _ 
const sigBT2429 : signature = _ 

transaction T2429 { 
 input = [ T2426@2:  sigMT2429 sigLT2429 sigBT2429 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2430 : signature = _ 
const sigLT2430 : signature = _ 
const sigBT2430 : signature = _ 


transaction T2430 { 
 input = [ T2410@1: sigMT2430 sigLT2430 sigBT2430 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2431 : signature = _ 
const sigLT2431 : signature = _ 
const sigBT2431 : signature = _ 


transaction T2431 { 
 input = [ T2430@0: sigMT2431 sigLT2431 sigBT2431 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2432 : signature = _ 
const sigLT2432 : signature = _ 
const sigBT2432 : signature = _ 


transaction T2432 { 
 input = [ T2431@0: sigMT2432 sigLT2432 sigBT2432 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2433 : signature = _ 
const sigLT2433 : signature = _ 
const sigBT2433 : signature = _ 

transaction T2433 { 
 input = [ T2432@0:  sigMT2433 sigLT2433 sigBT2433 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2434 : signature = _ 
const sigLT2434 : signature = _ 
const sigBT2434 : signature = _ 

transaction T2434 { 
 input = [ T2432@1:  sigMT2434 sigLT2434 sigBT2434 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2435 : signature = _ 
const sigLT2435 : signature = _ 
const sigBT2435 : signature = _ 


transaction T2435 { 
 input = [ T2430@0: sigMT2435 sigLT2435 sigBT2435 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2436 : signature = _ 
const sigLT2436 : signature = _ 
const sigBT2436 : signature = _ 


transaction T2436 { 
 input = [ T2435@0: sigMT2436 sigLT2436 sigBT2436 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2437 : signature = _ 
const sigLT2437 : signature = _ 
const sigBT2437 : signature = _ 

transaction T2437 { 
 input = [ T2436@0:  sigMT2437 sigLT2437 sigBT2437 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2438 : signature = _ 
const sigLT2438 : signature = _ 
const sigBT2438 : signature = _ 

transaction T2438 { 
 input = [ T2436@1:  sigMT2438 sigLT2438 sigBT2438 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2439 : signature = _ 
const sigLT2439 : signature = _ 
const sigBT2439 : signature = _ 


transaction T2439 { 
 input = [ T2430@0: sigMT2439 sigLT2439 sigBT2439 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2440 : signature = _ 
const sigLT2440 : signature = _ 
const sigBT2440 : signature = _ 


transaction T2440 { 
 input = [ T2439@0: sigMT2440 sigLT2440 sigBT2440 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2441 : signature = _ 
const sigLT2441 : signature = _ 
const sigBT2441 : signature = _ 

transaction T2441 { 
 input = [ T2440@0:  sigMT2441 sigLT2441 sigBT2441 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2442 : signature = _ 
const sigLT2442 : signature = _ 
const sigBT2442 : signature = _ 

transaction T2442 { 
 input = [ T2440@1:  sigMT2442 sigLT2442 sigBT2442 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2443 : signature = _ 
const sigLT2443 : signature = _ 
const sigBT2443 : signature = _ 


transaction T2443 { 
 input = [ T2430@0: sigMT2443 sigLT2443 sigBT2443 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2444 : signature = _ 
const sigLT2444 : signature = _ 
const sigBT2444 : signature = _ 


transaction T2444 { 
 input = [ T2443@0: sigMT2444 sigLT2444 sigBT2444 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2445 : signature = _ 
const sigLT2445 : signature = _ 
const sigBT2445 : signature = _ 

transaction T2445 { 
 input = [ T2444@0:  sigMT2445 sigLT2445 sigBT2445 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2446 : signature = _ 
const sigLT2446 : signature = _ 
const sigBT2446 : signature = _ 

transaction T2446 { 
 input = [ T2444@1:  sigMT2446 sigLT2446 sigBT2446 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2447 : signature = _ 
const sigLT2447 : signature = _ 
const sigBT2447 : signature = _ 

transaction T2447 { 
 input = [ T2444@2:  sigMT2447 sigLT2447 sigBT2447 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2448 : signature = _ 
const sigLT2448 : signature = _ 
const sigBT2448 : signature = _ 


transaction T2448 { 
 input = [ T2404@1:sec_StepSecret_L__LLLL_11 sigMT2448 sigLT2448 sigBT2448 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2449 : signature = _ 
const sigLT2449 : signature = _ 
const sigBT2449 : signature = _ 


transaction T2449 { 
 input = [ T2448@0: sigMT2449 sigLT2449 sigBT2449 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2450 : signature = _ 
const sigLT2450 : signature = _ 
const sigBT2450 : signature = _ 


transaction T2450 { 
 input = [ T2449@0: sigMT2450 sigLT2450 sigBT2450 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2451 : signature = _ 
const sigLT2451 : signature = _ 
const sigBT2451 : signature = _ 

transaction T2451 { 
 input = [ T2450@0:  sigMT2451 sigLT2451 sigBT2451 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2452 : signature = _ 
const sigLT2452 : signature = _ 
const sigBT2452 : signature = _ 

transaction T2452 { 
 input = [ T2450@1:  sigMT2452 sigLT2452 sigBT2452 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2453 : signature = _ 
const sigLT2453 : signature = _ 
const sigBT2453 : signature = _ 

transaction T2453 { 
 input = [ T2450@2:  sigMT2453 sigLT2453 sigBT2453 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2454 : signature = _ 
const sigLT2454 : signature = _ 
const sigBT2454 : signature = _ 


transaction T2454 { 
 input = [ T2449@1:sec_StepSecret_B__LLLLL_111 sigMT2454 sigLT2454 sigBT2454 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2455 : signature = _ 
const sigLT2455 : signature = _ 
const sigBT2455 : signature = _ 


transaction T2455 { 
 input = [ T2454@0: sigMT2455 sigLT2455 sigBT2455 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2456 : signature = _ 
const sigLT2456 : signature = _ 
const sigBT2456 : signature = _ 

transaction T2456 { 
 input = [ T2455@0:  sigMT2456 sigLT2456 sigBT2456 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2457 : signature = _ 
const sigLT2457 : signature = _ 
const sigBT2457 : signature = _ 

transaction T2457 { 
 input = [ T2455@1:  sigMT2457 sigLT2457 sigBT2457 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2458 : signature = _ 
const sigLT2458 : signature = _ 
const sigBT2458 : signature = _ 

transaction T2458 { 
 input = [ T2455@2:  sigMT2458 sigLT2458 sigBT2458 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2459 : signature = _ 
const sigLT2459 : signature = _ 
const sigBT2459 : signature = _ 


transaction T2459 { 
 input = [ T2449@1:sec_StepSecret_L__LLLLL_111 sigMT2459 sigLT2459 sigBT2459 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2460 : signature = _ 
const sigLT2460 : signature = _ 
const sigBT2460 : signature = _ 


transaction T2460 { 
 input = [ T2459@0: sigMT2460 sigLT2460 sigBT2460 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2461 : signature = _ 
const sigLT2461 : signature = _ 
const sigBT2461 : signature = _ 

transaction T2461 { 
 input = [ T2460@0:  sigMT2461 sigLT2461 sigBT2461 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2462 : signature = _ 
const sigLT2462 : signature = _ 
const sigBT2462 : signature = _ 

transaction T2462 { 
 input = [ T2460@1:  sigMT2462 sigLT2462 sigBT2462 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2463 : signature = _ 
const sigLT2463 : signature = _ 
const sigBT2463 : signature = _ 

transaction T2463 { 
 input = [ T2460@2:  sigMT2463 sigLT2463 sigBT2463 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2464 : signature = _ 
const sigLT2464 : signature = _ 
const sigBT2464 : signature = _ 


transaction T2464 { 
 input = [ T2449@1:sec_StepSecret_M__LLLLL_111 sigMT2464 sigLT2464 sigBT2464 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2465 : signature = _ 
const sigLT2465 : signature = _ 
const sigBT2465 : signature = _ 


transaction T2465 { 
 input = [ T2464@0: sigMT2465 sigLT2465 sigBT2465 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2466 : signature = _ 
const sigLT2466 : signature = _ 
const sigBT2466 : signature = _ 

transaction T2466 { 
 input = [ T2465@0:  sigMT2466 sigLT2466 sigBT2466 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2467 : signature = _ 
const sigLT2467 : signature = _ 
const sigBT2467 : signature = _ 

transaction T2467 { 
 input = [ T2465@1:  sigMT2467 sigLT2467 sigBT2467 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2468 : signature = _ 
const sigLT2468 : signature = _ 
const sigBT2468 : signature = _ 

transaction T2468 { 
 input = [ T2465@2:  sigMT2468 sigLT2468 sigBT2468 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2469 : signature = _ 
const sigLT2469 : signature = _ 
const sigBT2469 : signature = _ 


transaction T2469 { 
 input = [ T2449@1: sigMT2469 sigLT2469 sigBT2469 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2470 : signature = _ 
const sigLT2470 : signature = _ 
const sigBT2470 : signature = _ 


transaction T2470 { 
 input = [ T2469@0: sigMT2470 sigLT2470 sigBT2470 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2471 : signature = _ 
const sigLT2471 : signature = _ 
const sigBT2471 : signature = _ 


transaction T2471 { 
 input = [ T2470@0: sigMT2471 sigLT2471 sigBT2471 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2472 : signature = _ 
const sigLT2472 : signature = _ 
const sigBT2472 : signature = _ 

transaction T2472 { 
 input = [ T2471@0:  sigMT2472 sigLT2472 sigBT2472 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2473 : signature = _ 
const sigLT2473 : signature = _ 
const sigBT2473 : signature = _ 

transaction T2473 { 
 input = [ T2471@1:  sigMT2473 sigLT2473 sigBT2473 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2474 : signature = _ 
const sigLT2474 : signature = _ 
const sigBT2474 : signature = _ 


transaction T2474 { 
 input = [ T2469@0: sigMT2474 sigLT2474 sigBT2474 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2475 : signature = _ 
const sigLT2475 : signature = _ 
const sigBT2475 : signature = _ 


transaction T2475 { 
 input = [ T2474@0: sigMT2475 sigLT2475 sigBT2475 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2476 : signature = _ 
const sigLT2476 : signature = _ 
const sigBT2476 : signature = _ 

transaction T2476 { 
 input = [ T2475@0:  sigMT2476 sigLT2476 sigBT2476 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2477 : signature = _ 
const sigLT2477 : signature = _ 
const sigBT2477 : signature = _ 

transaction T2477 { 
 input = [ T2475@1:  sigMT2477 sigLT2477 sigBT2477 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2478 : signature = _ 
const sigLT2478 : signature = _ 
const sigBT2478 : signature = _ 


transaction T2478 { 
 input = [ T2469@0: sigMT2478 sigLT2478 sigBT2478 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2479 : signature = _ 
const sigLT2479 : signature = _ 
const sigBT2479 : signature = _ 


transaction T2479 { 
 input = [ T2478@0: sigMT2479 sigLT2479 sigBT2479 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2480 : signature = _ 
const sigLT2480 : signature = _ 
const sigBT2480 : signature = _ 

transaction T2480 { 
 input = [ T2479@0:  sigMT2480 sigLT2480 sigBT2480 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2481 : signature = _ 
const sigLT2481 : signature = _ 
const sigBT2481 : signature = _ 

transaction T2481 { 
 input = [ T2479@1:  sigMT2481 sigLT2481 sigBT2481 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2482 : signature = _ 
const sigLT2482 : signature = _ 
const sigBT2482 : signature = _ 


transaction T2482 { 
 input = [ T2469@0: sigMT2482 sigLT2482 sigBT2482 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2483 : signature = _ 
const sigLT2483 : signature = _ 
const sigBT2483 : signature = _ 


transaction T2483 { 
 input = [ T2482@0: sigMT2483 sigLT2483 sigBT2483 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2484 : signature = _ 
const sigLT2484 : signature = _ 
const sigBT2484 : signature = _ 

transaction T2484 { 
 input = [ T2483@0:  sigMT2484 sigLT2484 sigBT2484 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2485 : signature = _ 
const sigLT2485 : signature = _ 
const sigBT2485 : signature = _ 

transaction T2485 { 
 input = [ T2483@1:  sigMT2485 sigLT2485 sigBT2485 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2486 : signature = _ 
const sigLT2486 : signature = _ 
const sigBT2486 : signature = _ 

transaction T2486 { 
 input = [ T2483@2:  sigMT2486 sigLT2486 sigBT2486 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2487 : signature = _ 
const sigLT2487 : signature = _ 
const sigBT2487 : signature = _ 


transaction T2487 { 
 input = [ T2404@1:sec_StepSecret_M__LLLL_11 sigMT2487 sigLT2487 sigBT2487 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2488 : signature = _ 
const sigLT2488 : signature = _ 
const sigBT2488 : signature = _ 


transaction T2488 { 
 input = [ T2487@0: sigMT2488 sigLT2488 sigBT2488 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2489 : signature = _ 
const sigLT2489 : signature = _ 
const sigBT2489 : signature = _ 


transaction T2489 { 
 input = [ T2488@0: sigMT2489 sigLT2489 sigBT2489 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2490 : signature = _ 
const sigLT2490 : signature = _ 
const sigBT2490 : signature = _ 

transaction T2490 { 
 input = [ T2489@0:  sigMT2490 sigLT2490 sigBT2490 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2491 : signature = _ 
const sigLT2491 : signature = _ 
const sigBT2491 : signature = _ 

transaction T2491 { 
 input = [ T2489@1:  sigMT2491 sigLT2491 sigBT2491 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2492 : signature = _ 
const sigLT2492 : signature = _ 
const sigBT2492 : signature = _ 

transaction T2492 { 
 input = [ T2489@2:  sigMT2492 sigLT2492 sigBT2492 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2493 : signature = _ 
const sigLT2493 : signature = _ 
const sigBT2493 : signature = _ 


transaction T2493 { 
 input = [ T2488@1:sec_StepSecret_B__LLLLL_111 sigMT2493 sigLT2493 sigBT2493 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2494 : signature = _ 
const sigLT2494 : signature = _ 
const sigBT2494 : signature = _ 


transaction T2494 { 
 input = [ T2493@0: sigMT2494 sigLT2494 sigBT2494 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2495 : signature = _ 
const sigLT2495 : signature = _ 
const sigBT2495 : signature = _ 

transaction T2495 { 
 input = [ T2494@0:  sigMT2495 sigLT2495 sigBT2495 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2496 : signature = _ 
const sigLT2496 : signature = _ 
const sigBT2496 : signature = _ 

transaction T2496 { 
 input = [ T2494@1:  sigMT2496 sigLT2496 sigBT2496 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2497 : signature = _ 
const sigLT2497 : signature = _ 
const sigBT2497 : signature = _ 

transaction T2497 { 
 input = [ T2494@2:  sigMT2497 sigLT2497 sigBT2497 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2498 : signature = _ 
const sigLT2498 : signature = _ 
const sigBT2498 : signature = _ 


transaction T2498 { 
 input = [ T2488@1:sec_StepSecret_L__LLLLL_111 sigMT2498 sigLT2498 sigBT2498 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2499 : signature = _ 
const sigLT2499 : signature = _ 
const sigBT2499 : signature = _ 


transaction T2499 { 
 input = [ T2498@0: sigMT2499 sigLT2499 sigBT2499 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2500 : signature = _ 
const sigLT2500 : signature = _ 
const sigBT2500 : signature = _ 

transaction T2500 { 
 input = [ T2499@0:  sigMT2500 sigLT2500 sigBT2500 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2501 : signature = _ 
const sigLT2501 : signature = _ 
const sigBT2501 : signature = _ 

transaction T2501 { 
 input = [ T2499@1:  sigMT2501 sigLT2501 sigBT2501 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2502 : signature = _ 
const sigLT2502 : signature = _ 
const sigBT2502 : signature = _ 

transaction T2502 { 
 input = [ T2499@2:  sigMT2502 sigLT2502 sigBT2502 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2503 : signature = _ 
const sigLT2503 : signature = _ 
const sigBT2503 : signature = _ 


transaction T2503 { 
 input = [ T2488@1:sec_StepSecret_M__LLLLL_111 sigMT2503 sigLT2503 sigBT2503 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2504 : signature = _ 
const sigLT2504 : signature = _ 
const sigBT2504 : signature = _ 


transaction T2504 { 
 input = [ T2503@0: sigMT2504 sigLT2504 sigBT2504 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2505 : signature = _ 
const sigLT2505 : signature = _ 
const sigBT2505 : signature = _ 

transaction T2505 { 
 input = [ T2504@0:  sigMT2505 sigLT2505 sigBT2505 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2506 : signature = _ 
const sigLT2506 : signature = _ 
const sigBT2506 : signature = _ 

transaction T2506 { 
 input = [ T2504@1:  sigMT2506 sigLT2506 sigBT2506 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2507 : signature = _ 
const sigLT2507 : signature = _ 
const sigBT2507 : signature = _ 

transaction T2507 { 
 input = [ T2504@2:  sigMT2507 sigLT2507 sigBT2507 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2508 : signature = _ 
const sigLT2508 : signature = _ 
const sigBT2508 : signature = _ 


transaction T2508 { 
 input = [ T2488@1: sigMT2508 sigLT2508 sigBT2508 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2509 : signature = _ 
const sigLT2509 : signature = _ 
const sigBT2509 : signature = _ 


transaction T2509 { 
 input = [ T2508@0: sigMT2509 sigLT2509 sigBT2509 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2510 : signature = _ 
const sigLT2510 : signature = _ 
const sigBT2510 : signature = _ 


transaction T2510 { 
 input = [ T2509@0: sigMT2510 sigLT2510 sigBT2510 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2511 : signature = _ 
const sigLT2511 : signature = _ 
const sigBT2511 : signature = _ 

transaction T2511 { 
 input = [ T2510@0:  sigMT2511 sigLT2511 sigBT2511 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2512 : signature = _ 
const sigLT2512 : signature = _ 
const sigBT2512 : signature = _ 

transaction T2512 { 
 input = [ T2510@1:  sigMT2512 sigLT2512 sigBT2512 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2513 : signature = _ 
const sigLT2513 : signature = _ 
const sigBT2513 : signature = _ 


transaction T2513 { 
 input = [ T2508@0: sigMT2513 sigLT2513 sigBT2513 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2514 : signature = _ 
const sigLT2514 : signature = _ 
const sigBT2514 : signature = _ 


transaction T2514 { 
 input = [ T2513@0: sigMT2514 sigLT2514 sigBT2514 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2515 : signature = _ 
const sigLT2515 : signature = _ 
const sigBT2515 : signature = _ 

transaction T2515 { 
 input = [ T2514@0:  sigMT2515 sigLT2515 sigBT2515 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2516 : signature = _ 
const sigLT2516 : signature = _ 
const sigBT2516 : signature = _ 

transaction T2516 { 
 input = [ T2514@1:  sigMT2516 sigLT2516 sigBT2516 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2517 : signature = _ 
const sigLT2517 : signature = _ 
const sigBT2517 : signature = _ 


transaction T2517 { 
 input = [ T2508@0: sigMT2517 sigLT2517 sigBT2517 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2518 : signature = _ 
const sigLT2518 : signature = _ 
const sigBT2518 : signature = _ 


transaction T2518 { 
 input = [ T2517@0: sigMT2518 sigLT2518 sigBT2518 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2519 : signature = _ 
const sigLT2519 : signature = _ 
const sigBT2519 : signature = _ 

transaction T2519 { 
 input = [ T2518@0:  sigMT2519 sigLT2519 sigBT2519 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2520 : signature = _ 
const sigLT2520 : signature = _ 
const sigBT2520 : signature = _ 

transaction T2520 { 
 input = [ T2518@1:  sigMT2520 sigLT2520 sigBT2520 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2521 : signature = _ 
const sigLT2521 : signature = _ 
const sigBT2521 : signature = _ 


transaction T2521 { 
 input = [ T2508@0: sigMT2521 sigLT2521 sigBT2521 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2522 : signature = _ 
const sigLT2522 : signature = _ 
const sigBT2522 : signature = _ 


transaction T2522 { 
 input = [ T2521@0: sigMT2522 sigLT2522 sigBT2522 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2523 : signature = _ 
const sigLT2523 : signature = _ 
const sigBT2523 : signature = _ 

transaction T2523 { 
 input = [ T2522@0:  sigMT2523 sigLT2523 sigBT2523 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2524 : signature = _ 
const sigLT2524 : signature = _ 
const sigBT2524 : signature = _ 

transaction T2524 { 
 input = [ T2522@1:  sigMT2524 sigLT2524 sigBT2524 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2525 : signature = _ 
const sigLT2525 : signature = _ 
const sigBT2525 : signature = _ 

transaction T2525 { 
 input = [ T2522@2:  sigMT2525 sigLT2525 sigBT2525 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2526 : signature = _ 
const sigLT2526 : signature = _ 
const sigBT2526 : signature = _ 


transaction T2526 { 
 input = [ T2404@1: sigMT2526 sigLT2526 sigBT2526 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2527 : signature = _ 
const sigLT2527 : signature = _ 
const sigBT2527 : signature = _ 


transaction T2527 { 
 input = [ T2526@0: sigMT2527 sigLT2527 sigBT2527 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2528 : signature = _ 
const sigLT2528 : signature = _ 
const sigBT2528 : signature = _ 


transaction T2528 { 
 input = [ T2527@0: sigMT2528 sigLT2528 sigBT2528 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2529 : signature = _ 
const sigLT2529 : signature = _ 
const sigBT2529 : signature = _ 

transaction T2529 { 
 input = [ T2528@0:  sigMT2529 sigLT2529 sigBT2529 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2530 : signature = _ 
const sigLT2530 : signature = _ 
const sigBT2530 : signature = _ 

transaction T2530 { 
 input = [ T2528@1:  sigMT2530 sigLT2530 sigBT2530 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2531 : signature = _ 
const sigLT2531 : signature = _ 
const sigBT2531 : signature = _ 


transaction T2531 { 
 input = [ T2526@0: sigMT2531 sigLT2531 sigBT2531 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2532 : signature = _ 
const sigLT2532 : signature = _ 
const sigBT2532 : signature = _ 


transaction T2532 { 
 input = [ T2531@0: sigMT2532 sigLT2532 sigBT2532 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2533 : signature = _ 
const sigLT2533 : signature = _ 
const sigBT2533 : signature = _ 

transaction T2533 { 
 input = [ T2532@0:  sigMT2533 sigLT2533 sigBT2533 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2534 : signature = _ 
const sigLT2534 : signature = _ 
const sigBT2534 : signature = _ 

transaction T2534 { 
 input = [ T2532@1:  sigMT2534 sigLT2534 sigBT2534 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2535 : signature = _ 
const sigLT2535 : signature = _ 
const sigBT2535 : signature = _ 


transaction T2535 { 
 input = [ T2526@0: sigMT2535 sigLT2535 sigBT2535 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2536 : signature = _ 
const sigLT2536 : signature = _ 
const sigBT2536 : signature = _ 


transaction T2536 { 
 input = [ T2535@0: sigMT2536 sigLT2536 sigBT2536 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2537 : signature = _ 
const sigLT2537 : signature = _ 
const sigBT2537 : signature = _ 

transaction T2537 { 
 input = [ T2536@0:  sigMT2537 sigLT2537 sigBT2537 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2538 : signature = _ 
const sigLT2538 : signature = _ 
const sigBT2538 : signature = _ 

transaction T2538 { 
 input = [ T2536@1:  sigMT2538 sigLT2538 sigBT2538 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2539 : signature = _ 
const sigLT2539 : signature = _ 
const sigBT2539 : signature = _ 


transaction T2539 { 
 input = [ T2526@0: sigMT2539 sigLT2539 sigBT2539 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2540 : signature = _ 
const sigLT2540 : signature = _ 
const sigBT2540 : signature = _ 


transaction T2540 { 
 input = [ T2539@0: sigMT2540 sigLT2540 sigBT2540 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2541 : signature = _ 
const sigLT2541 : signature = _ 
const sigBT2541 : signature = _ 

transaction T2541 { 
 input = [ T2540@0:  sigMT2541 sigLT2541 sigBT2541 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2542 : signature = _ 
const sigLT2542 : signature = _ 
const sigBT2542 : signature = _ 

transaction T2542 { 
 input = [ T2540@1:  sigMT2542 sigLT2542 sigBT2542 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2543 : signature = _ 
const sigLT2543 : signature = _ 
const sigBT2543 : signature = _ 

transaction T2543 { 
 input = [ T2540@2:  sigMT2543 sigLT2543 sigBT2543 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2544 : signature = _ 
const sigLT2544 : signature = _ 
const sigBT2544 : signature = _ 


transaction T2544 { 
 input = [ T2257@1:sec_StepSecret_M__LLL_1 sigMT2544 sigLT2544 sigBT2544 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT2545 : signature = _ 
const sigLT2545 : signature = _ 
const sigBT2545 : signature = _ 


transaction T2545 { 
 input = [ T2544@0: sigMT2545 sigLT2545 sigBT2545 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT2546 : signature = _ 
const sigLT2546 : signature = _ 
const sigBT2546 : signature = _ 


transaction T2546 { 
 input = [ T2545@0: sigMT2546 sigLT2546 sigBT2546 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2547 : signature = _ 
const sigLT2547 : signature = _ 
const sigBT2547 : signature = _ 

transaction T2547 { 
 input = [ T2546@0:  sigMT2547 sigLT2547 sigBT2547 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2548 : signature = _ 
const sigLT2548 : signature = _ 
const sigBT2548 : signature = _ 

transaction T2548 { 
 input = [ T2546@1:  sigMT2548 sigLT2548 sigBT2548 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2549 : signature = _ 
const sigLT2549 : signature = _ 
const sigBT2549 : signature = _ 

transaction T2549 { 
 input = [ T2546@2:  sigMT2549 sigLT2549 sigBT2549 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2550 : signature = _ 
const sigLT2550 : signature = _ 
const sigBT2550 : signature = _ 


transaction T2550 { 
 input = [ T2545@1:sec_StepSecret_B__LLLL_11 sigMT2550 sigLT2550 sigBT2550 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2551 : signature = _ 
const sigLT2551 : signature = _ 
const sigBT2551 : signature = _ 


transaction T2551 { 
 input = [ T2550@0: sigMT2551 sigLT2551 sigBT2551 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2552 : signature = _ 
const sigLT2552 : signature = _ 
const sigBT2552 : signature = _ 


transaction T2552 { 
 input = [ T2551@0: sigMT2552 sigLT2552 sigBT2552 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2553 : signature = _ 
const sigLT2553 : signature = _ 
const sigBT2553 : signature = _ 

transaction T2553 { 
 input = [ T2552@0:  sigMT2553 sigLT2553 sigBT2553 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2554 : signature = _ 
const sigLT2554 : signature = _ 
const sigBT2554 : signature = _ 

transaction T2554 { 
 input = [ T2552@1:  sigMT2554 sigLT2554 sigBT2554 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2555 : signature = _ 
const sigLT2555 : signature = _ 
const sigBT2555 : signature = _ 

transaction T2555 { 
 input = [ T2552@2:  sigMT2555 sigLT2555 sigBT2555 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2556 : signature = _ 
const sigLT2556 : signature = _ 
const sigBT2556 : signature = _ 


transaction T2556 { 
 input = [ T2551@1:sec_StepSecret_B__LLLLL_111 sigMT2556 sigLT2556 sigBT2556 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2557 : signature = _ 
const sigLT2557 : signature = _ 
const sigBT2557 : signature = _ 


transaction T2557 { 
 input = [ T2556@0: sigMT2557 sigLT2557 sigBT2557 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2558 : signature = _ 
const sigLT2558 : signature = _ 
const sigBT2558 : signature = _ 

transaction T2558 { 
 input = [ T2557@0:  sigMT2558 sigLT2558 sigBT2558 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2559 : signature = _ 
const sigLT2559 : signature = _ 
const sigBT2559 : signature = _ 

transaction T2559 { 
 input = [ T2557@1:  sigMT2559 sigLT2559 sigBT2559 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2560 : signature = _ 
const sigLT2560 : signature = _ 
const sigBT2560 : signature = _ 

transaction T2560 { 
 input = [ T2557@2:  sigMT2560 sigLT2560 sigBT2560 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2561 : signature = _ 
const sigLT2561 : signature = _ 
const sigBT2561 : signature = _ 


transaction T2561 { 
 input = [ T2551@1:sec_StepSecret_L__LLLLL_111 sigMT2561 sigLT2561 sigBT2561 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2562 : signature = _ 
const sigLT2562 : signature = _ 
const sigBT2562 : signature = _ 


transaction T2562 { 
 input = [ T2561@0: sigMT2562 sigLT2562 sigBT2562 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2563 : signature = _ 
const sigLT2563 : signature = _ 
const sigBT2563 : signature = _ 

transaction T2563 { 
 input = [ T2562@0:  sigMT2563 sigLT2563 sigBT2563 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2564 : signature = _ 
const sigLT2564 : signature = _ 
const sigBT2564 : signature = _ 

transaction T2564 { 
 input = [ T2562@1:  sigMT2564 sigLT2564 sigBT2564 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2565 : signature = _ 
const sigLT2565 : signature = _ 
const sigBT2565 : signature = _ 

transaction T2565 { 
 input = [ T2562@2:  sigMT2565 sigLT2565 sigBT2565 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2566 : signature = _ 
const sigLT2566 : signature = _ 
const sigBT2566 : signature = _ 


transaction T2566 { 
 input = [ T2551@1:sec_StepSecret_M__LLLLL_111 sigMT2566 sigLT2566 sigBT2566 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2567 : signature = _ 
const sigLT2567 : signature = _ 
const sigBT2567 : signature = _ 


transaction T2567 { 
 input = [ T2566@0: sigMT2567 sigLT2567 sigBT2567 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2568 : signature = _ 
const sigLT2568 : signature = _ 
const sigBT2568 : signature = _ 

transaction T2568 { 
 input = [ T2567@0:  sigMT2568 sigLT2568 sigBT2568 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2569 : signature = _ 
const sigLT2569 : signature = _ 
const sigBT2569 : signature = _ 

transaction T2569 { 
 input = [ T2567@1:  sigMT2569 sigLT2569 sigBT2569 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2570 : signature = _ 
const sigLT2570 : signature = _ 
const sigBT2570 : signature = _ 

transaction T2570 { 
 input = [ T2567@2:  sigMT2570 sigLT2570 sigBT2570 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2571 : signature = _ 
const sigLT2571 : signature = _ 
const sigBT2571 : signature = _ 


transaction T2571 { 
 input = [ T2551@1: sigMT2571 sigLT2571 sigBT2571 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2572 : signature = _ 
const sigLT2572 : signature = _ 
const sigBT2572 : signature = _ 


transaction T2572 { 
 input = [ T2571@0: sigMT2572 sigLT2572 sigBT2572 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2573 : signature = _ 
const sigLT2573 : signature = _ 
const sigBT2573 : signature = _ 


transaction T2573 { 
 input = [ T2572@0: sigMT2573 sigLT2573 sigBT2573 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2574 : signature = _ 
const sigLT2574 : signature = _ 
const sigBT2574 : signature = _ 

transaction T2574 { 
 input = [ T2573@0:  sigMT2574 sigLT2574 sigBT2574 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2575 : signature = _ 
const sigLT2575 : signature = _ 
const sigBT2575 : signature = _ 

transaction T2575 { 
 input = [ T2573@1:  sigMT2575 sigLT2575 sigBT2575 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2576 : signature = _ 
const sigLT2576 : signature = _ 
const sigBT2576 : signature = _ 


transaction T2576 { 
 input = [ T2571@0: sigMT2576 sigLT2576 sigBT2576 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2577 : signature = _ 
const sigLT2577 : signature = _ 
const sigBT2577 : signature = _ 


transaction T2577 { 
 input = [ T2576@0: sigMT2577 sigLT2577 sigBT2577 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2578 : signature = _ 
const sigLT2578 : signature = _ 
const sigBT2578 : signature = _ 

transaction T2578 { 
 input = [ T2577@0:  sigMT2578 sigLT2578 sigBT2578 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2579 : signature = _ 
const sigLT2579 : signature = _ 
const sigBT2579 : signature = _ 

transaction T2579 { 
 input = [ T2577@1:  sigMT2579 sigLT2579 sigBT2579 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2580 : signature = _ 
const sigLT2580 : signature = _ 
const sigBT2580 : signature = _ 


transaction T2580 { 
 input = [ T2571@0: sigMT2580 sigLT2580 sigBT2580 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2581 : signature = _ 
const sigLT2581 : signature = _ 
const sigBT2581 : signature = _ 


transaction T2581 { 
 input = [ T2580@0: sigMT2581 sigLT2581 sigBT2581 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2582 : signature = _ 
const sigLT2582 : signature = _ 
const sigBT2582 : signature = _ 

transaction T2582 { 
 input = [ T2581@0:  sigMT2582 sigLT2582 sigBT2582 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2583 : signature = _ 
const sigLT2583 : signature = _ 
const sigBT2583 : signature = _ 

transaction T2583 { 
 input = [ T2581@1:  sigMT2583 sigLT2583 sigBT2583 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2584 : signature = _ 
const sigLT2584 : signature = _ 
const sigBT2584 : signature = _ 


transaction T2584 { 
 input = [ T2571@0: sigMT2584 sigLT2584 sigBT2584 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2585 : signature = _ 
const sigLT2585 : signature = _ 
const sigBT2585 : signature = _ 


transaction T2585 { 
 input = [ T2584@0: sigMT2585 sigLT2585 sigBT2585 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2586 : signature = _ 
const sigLT2586 : signature = _ 
const sigBT2586 : signature = _ 

transaction T2586 { 
 input = [ T2585@0:  sigMT2586 sigLT2586 sigBT2586 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2587 : signature = _ 
const sigLT2587 : signature = _ 
const sigBT2587 : signature = _ 

transaction T2587 { 
 input = [ T2585@1:  sigMT2587 sigLT2587 sigBT2587 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2588 : signature = _ 
const sigLT2588 : signature = _ 
const sigBT2588 : signature = _ 

transaction T2588 { 
 input = [ T2585@2:  sigMT2588 sigLT2588 sigBT2588 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2589 : signature = _ 
const sigLT2589 : signature = _ 
const sigBT2589 : signature = _ 


transaction T2589 { 
 input = [ T2545@1:sec_StepSecret_L__LLLL_11 sigMT2589 sigLT2589 sigBT2589 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2590 : signature = _ 
const sigLT2590 : signature = _ 
const sigBT2590 : signature = _ 


transaction T2590 { 
 input = [ T2589@0: sigMT2590 sigLT2590 sigBT2590 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2591 : signature = _ 
const sigLT2591 : signature = _ 
const sigBT2591 : signature = _ 


transaction T2591 { 
 input = [ T2590@0: sigMT2591 sigLT2591 sigBT2591 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2592 : signature = _ 
const sigLT2592 : signature = _ 
const sigBT2592 : signature = _ 

transaction T2592 { 
 input = [ T2591@0:  sigMT2592 sigLT2592 sigBT2592 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2593 : signature = _ 
const sigLT2593 : signature = _ 
const sigBT2593 : signature = _ 

transaction T2593 { 
 input = [ T2591@1:  sigMT2593 sigLT2593 sigBT2593 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2594 : signature = _ 
const sigLT2594 : signature = _ 
const sigBT2594 : signature = _ 

transaction T2594 { 
 input = [ T2591@2:  sigMT2594 sigLT2594 sigBT2594 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2595 : signature = _ 
const sigLT2595 : signature = _ 
const sigBT2595 : signature = _ 


transaction T2595 { 
 input = [ T2590@1:sec_StepSecret_B__LLLLL_111 sigMT2595 sigLT2595 sigBT2595 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2596 : signature = _ 
const sigLT2596 : signature = _ 
const sigBT2596 : signature = _ 


transaction T2596 { 
 input = [ T2595@0: sigMT2596 sigLT2596 sigBT2596 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2597 : signature = _ 
const sigLT2597 : signature = _ 
const sigBT2597 : signature = _ 

transaction T2597 { 
 input = [ T2596@0:  sigMT2597 sigLT2597 sigBT2597 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2598 : signature = _ 
const sigLT2598 : signature = _ 
const sigBT2598 : signature = _ 

transaction T2598 { 
 input = [ T2596@1:  sigMT2598 sigLT2598 sigBT2598 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2599 : signature = _ 
const sigLT2599 : signature = _ 
const sigBT2599 : signature = _ 

transaction T2599 { 
 input = [ T2596@2:  sigMT2599 sigLT2599 sigBT2599 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2600 : signature = _ 
const sigLT2600 : signature = _ 
const sigBT2600 : signature = _ 


transaction T2600 { 
 input = [ T2590@1:sec_StepSecret_L__LLLLL_111 sigMT2600 sigLT2600 sigBT2600 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2601 : signature = _ 
const sigLT2601 : signature = _ 
const sigBT2601 : signature = _ 


transaction T2601 { 
 input = [ T2600@0: sigMT2601 sigLT2601 sigBT2601 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2602 : signature = _ 
const sigLT2602 : signature = _ 
const sigBT2602 : signature = _ 

transaction T2602 { 
 input = [ T2601@0:  sigMT2602 sigLT2602 sigBT2602 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2603 : signature = _ 
const sigLT2603 : signature = _ 
const sigBT2603 : signature = _ 

transaction T2603 { 
 input = [ T2601@1:  sigMT2603 sigLT2603 sigBT2603 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2604 : signature = _ 
const sigLT2604 : signature = _ 
const sigBT2604 : signature = _ 

transaction T2604 { 
 input = [ T2601@2:  sigMT2604 sigLT2604 sigBT2604 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2605 : signature = _ 
const sigLT2605 : signature = _ 
const sigBT2605 : signature = _ 


transaction T2605 { 
 input = [ T2590@1:sec_StepSecret_M__LLLLL_111 sigMT2605 sigLT2605 sigBT2605 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2606 : signature = _ 
const sigLT2606 : signature = _ 
const sigBT2606 : signature = _ 


transaction T2606 { 
 input = [ T2605@0: sigMT2606 sigLT2606 sigBT2606 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2607 : signature = _ 
const sigLT2607 : signature = _ 
const sigBT2607 : signature = _ 

transaction T2607 { 
 input = [ T2606@0:  sigMT2607 sigLT2607 sigBT2607 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2608 : signature = _ 
const sigLT2608 : signature = _ 
const sigBT2608 : signature = _ 

transaction T2608 { 
 input = [ T2606@1:  sigMT2608 sigLT2608 sigBT2608 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2609 : signature = _ 
const sigLT2609 : signature = _ 
const sigBT2609 : signature = _ 

transaction T2609 { 
 input = [ T2606@2:  sigMT2609 sigLT2609 sigBT2609 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2610 : signature = _ 
const sigLT2610 : signature = _ 
const sigBT2610 : signature = _ 


transaction T2610 { 
 input = [ T2590@1: sigMT2610 sigLT2610 sigBT2610 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2611 : signature = _ 
const sigLT2611 : signature = _ 
const sigBT2611 : signature = _ 


transaction T2611 { 
 input = [ T2610@0: sigMT2611 sigLT2611 sigBT2611 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2612 : signature = _ 
const sigLT2612 : signature = _ 
const sigBT2612 : signature = _ 


transaction T2612 { 
 input = [ T2611@0: sigMT2612 sigLT2612 sigBT2612 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2613 : signature = _ 
const sigLT2613 : signature = _ 
const sigBT2613 : signature = _ 

transaction T2613 { 
 input = [ T2612@0:  sigMT2613 sigLT2613 sigBT2613 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2614 : signature = _ 
const sigLT2614 : signature = _ 
const sigBT2614 : signature = _ 

transaction T2614 { 
 input = [ T2612@1:  sigMT2614 sigLT2614 sigBT2614 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2615 : signature = _ 
const sigLT2615 : signature = _ 
const sigBT2615 : signature = _ 


transaction T2615 { 
 input = [ T2610@0: sigMT2615 sigLT2615 sigBT2615 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2616 : signature = _ 
const sigLT2616 : signature = _ 
const sigBT2616 : signature = _ 


transaction T2616 { 
 input = [ T2615@0: sigMT2616 sigLT2616 sigBT2616 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2617 : signature = _ 
const sigLT2617 : signature = _ 
const sigBT2617 : signature = _ 

transaction T2617 { 
 input = [ T2616@0:  sigMT2617 sigLT2617 sigBT2617 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2618 : signature = _ 
const sigLT2618 : signature = _ 
const sigBT2618 : signature = _ 

transaction T2618 { 
 input = [ T2616@1:  sigMT2618 sigLT2618 sigBT2618 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2619 : signature = _ 
const sigLT2619 : signature = _ 
const sigBT2619 : signature = _ 


transaction T2619 { 
 input = [ T2610@0: sigMT2619 sigLT2619 sigBT2619 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2620 : signature = _ 
const sigLT2620 : signature = _ 
const sigBT2620 : signature = _ 


transaction T2620 { 
 input = [ T2619@0: sigMT2620 sigLT2620 sigBT2620 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2621 : signature = _ 
const sigLT2621 : signature = _ 
const sigBT2621 : signature = _ 

transaction T2621 { 
 input = [ T2620@0:  sigMT2621 sigLT2621 sigBT2621 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2622 : signature = _ 
const sigLT2622 : signature = _ 
const sigBT2622 : signature = _ 

transaction T2622 { 
 input = [ T2620@1:  sigMT2622 sigLT2622 sigBT2622 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2623 : signature = _ 
const sigLT2623 : signature = _ 
const sigBT2623 : signature = _ 


transaction T2623 { 
 input = [ T2610@0: sigMT2623 sigLT2623 sigBT2623 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2624 : signature = _ 
const sigLT2624 : signature = _ 
const sigBT2624 : signature = _ 


transaction T2624 { 
 input = [ T2623@0: sigMT2624 sigLT2624 sigBT2624 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2625 : signature = _ 
const sigLT2625 : signature = _ 
const sigBT2625 : signature = _ 

transaction T2625 { 
 input = [ T2624@0:  sigMT2625 sigLT2625 sigBT2625 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2626 : signature = _ 
const sigLT2626 : signature = _ 
const sigBT2626 : signature = _ 

transaction T2626 { 
 input = [ T2624@1:  sigMT2626 sigLT2626 sigBT2626 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2627 : signature = _ 
const sigLT2627 : signature = _ 
const sigBT2627 : signature = _ 

transaction T2627 { 
 input = [ T2624@2:  sigMT2627 sigLT2627 sigBT2627 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2628 : signature = _ 
const sigLT2628 : signature = _ 
const sigBT2628 : signature = _ 


transaction T2628 { 
 input = [ T2545@1:sec_StepSecret_M__LLLL_11 sigMT2628 sigLT2628 sigBT2628 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2629 : signature = _ 
const sigLT2629 : signature = _ 
const sigBT2629 : signature = _ 


transaction T2629 { 
 input = [ T2628@0: sigMT2629 sigLT2629 sigBT2629 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2630 : signature = _ 
const sigLT2630 : signature = _ 
const sigBT2630 : signature = _ 


transaction T2630 { 
 input = [ T2629@0: sigMT2630 sigLT2630 sigBT2630 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2631 : signature = _ 
const sigLT2631 : signature = _ 
const sigBT2631 : signature = _ 

transaction T2631 { 
 input = [ T2630@0:  sigMT2631 sigLT2631 sigBT2631 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2632 : signature = _ 
const sigLT2632 : signature = _ 
const sigBT2632 : signature = _ 

transaction T2632 { 
 input = [ T2630@1:  sigMT2632 sigLT2632 sigBT2632 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2633 : signature = _ 
const sigLT2633 : signature = _ 
const sigBT2633 : signature = _ 

transaction T2633 { 
 input = [ T2630@2:  sigMT2633 sigLT2633 sigBT2633 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2634 : signature = _ 
const sigLT2634 : signature = _ 
const sigBT2634 : signature = _ 


transaction T2634 { 
 input = [ T2629@1:sec_StepSecret_B__LLLLL_111 sigMT2634 sigLT2634 sigBT2634 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2635 : signature = _ 
const sigLT2635 : signature = _ 
const sigBT2635 : signature = _ 


transaction T2635 { 
 input = [ T2634@0: sigMT2635 sigLT2635 sigBT2635 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2636 : signature = _ 
const sigLT2636 : signature = _ 
const sigBT2636 : signature = _ 

transaction T2636 { 
 input = [ T2635@0:  sigMT2636 sigLT2636 sigBT2636 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2637 : signature = _ 
const sigLT2637 : signature = _ 
const sigBT2637 : signature = _ 

transaction T2637 { 
 input = [ T2635@1:  sigMT2637 sigLT2637 sigBT2637 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2638 : signature = _ 
const sigLT2638 : signature = _ 
const sigBT2638 : signature = _ 

transaction T2638 { 
 input = [ T2635@2:  sigMT2638 sigLT2638 sigBT2638 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2639 : signature = _ 
const sigLT2639 : signature = _ 
const sigBT2639 : signature = _ 


transaction T2639 { 
 input = [ T2629@1:sec_StepSecret_L__LLLLL_111 sigMT2639 sigLT2639 sigBT2639 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2640 : signature = _ 
const sigLT2640 : signature = _ 
const sigBT2640 : signature = _ 


transaction T2640 { 
 input = [ T2639@0: sigMT2640 sigLT2640 sigBT2640 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2641 : signature = _ 
const sigLT2641 : signature = _ 
const sigBT2641 : signature = _ 

transaction T2641 { 
 input = [ T2640@0:  sigMT2641 sigLT2641 sigBT2641 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2642 : signature = _ 
const sigLT2642 : signature = _ 
const sigBT2642 : signature = _ 

transaction T2642 { 
 input = [ T2640@1:  sigMT2642 sigLT2642 sigBT2642 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2643 : signature = _ 
const sigLT2643 : signature = _ 
const sigBT2643 : signature = _ 

transaction T2643 { 
 input = [ T2640@2:  sigMT2643 sigLT2643 sigBT2643 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2644 : signature = _ 
const sigLT2644 : signature = _ 
const sigBT2644 : signature = _ 


transaction T2644 { 
 input = [ T2629@1:sec_StepSecret_M__LLLLL_111 sigMT2644 sigLT2644 sigBT2644 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2645 : signature = _ 
const sigLT2645 : signature = _ 
const sigBT2645 : signature = _ 


transaction T2645 { 
 input = [ T2644@0: sigMT2645 sigLT2645 sigBT2645 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2646 : signature = _ 
const sigLT2646 : signature = _ 
const sigBT2646 : signature = _ 

transaction T2646 { 
 input = [ T2645@0:  sigMT2646 sigLT2646 sigBT2646 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2647 : signature = _ 
const sigLT2647 : signature = _ 
const sigBT2647 : signature = _ 

transaction T2647 { 
 input = [ T2645@1:  sigMT2647 sigLT2647 sigBT2647 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2648 : signature = _ 
const sigLT2648 : signature = _ 
const sigBT2648 : signature = _ 

transaction T2648 { 
 input = [ T2645@2:  sigMT2648 sigLT2648 sigBT2648 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2649 : signature = _ 
const sigLT2649 : signature = _ 
const sigBT2649 : signature = _ 


transaction T2649 { 
 input = [ T2629@1: sigMT2649 sigLT2649 sigBT2649 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2650 : signature = _ 
const sigLT2650 : signature = _ 
const sigBT2650 : signature = _ 


transaction T2650 { 
 input = [ T2649@0: sigMT2650 sigLT2650 sigBT2650 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2651 : signature = _ 
const sigLT2651 : signature = _ 
const sigBT2651 : signature = _ 


transaction T2651 { 
 input = [ T2650@0: sigMT2651 sigLT2651 sigBT2651 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2652 : signature = _ 
const sigLT2652 : signature = _ 
const sigBT2652 : signature = _ 

transaction T2652 { 
 input = [ T2651@0:  sigMT2652 sigLT2652 sigBT2652 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2653 : signature = _ 
const sigLT2653 : signature = _ 
const sigBT2653 : signature = _ 

transaction T2653 { 
 input = [ T2651@1:  sigMT2653 sigLT2653 sigBT2653 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2654 : signature = _ 
const sigLT2654 : signature = _ 
const sigBT2654 : signature = _ 


transaction T2654 { 
 input = [ T2649@0: sigMT2654 sigLT2654 sigBT2654 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2655 : signature = _ 
const sigLT2655 : signature = _ 
const sigBT2655 : signature = _ 


transaction T2655 { 
 input = [ T2654@0: sigMT2655 sigLT2655 sigBT2655 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2656 : signature = _ 
const sigLT2656 : signature = _ 
const sigBT2656 : signature = _ 

transaction T2656 { 
 input = [ T2655@0:  sigMT2656 sigLT2656 sigBT2656 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2657 : signature = _ 
const sigLT2657 : signature = _ 
const sigBT2657 : signature = _ 

transaction T2657 { 
 input = [ T2655@1:  sigMT2657 sigLT2657 sigBT2657 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2658 : signature = _ 
const sigLT2658 : signature = _ 
const sigBT2658 : signature = _ 


transaction T2658 { 
 input = [ T2649@0: sigMT2658 sigLT2658 sigBT2658 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2659 : signature = _ 
const sigLT2659 : signature = _ 
const sigBT2659 : signature = _ 


transaction T2659 { 
 input = [ T2658@0: sigMT2659 sigLT2659 sigBT2659 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2660 : signature = _ 
const sigLT2660 : signature = _ 
const sigBT2660 : signature = _ 

transaction T2660 { 
 input = [ T2659@0:  sigMT2660 sigLT2660 sigBT2660 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2661 : signature = _ 
const sigLT2661 : signature = _ 
const sigBT2661 : signature = _ 

transaction T2661 { 
 input = [ T2659@1:  sigMT2661 sigLT2661 sigBT2661 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2662 : signature = _ 
const sigLT2662 : signature = _ 
const sigBT2662 : signature = _ 


transaction T2662 { 
 input = [ T2649@0: sigMT2662 sigLT2662 sigBT2662 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2663 : signature = _ 
const sigLT2663 : signature = _ 
const sigBT2663 : signature = _ 


transaction T2663 { 
 input = [ T2662@0: sigMT2663 sigLT2663 sigBT2663 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2664 : signature = _ 
const sigLT2664 : signature = _ 
const sigBT2664 : signature = _ 

transaction T2664 { 
 input = [ T2663@0:  sigMT2664 sigLT2664 sigBT2664 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2665 : signature = _ 
const sigLT2665 : signature = _ 
const sigBT2665 : signature = _ 

transaction T2665 { 
 input = [ T2663@1:  sigMT2665 sigLT2665 sigBT2665 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2666 : signature = _ 
const sigLT2666 : signature = _ 
const sigBT2666 : signature = _ 

transaction T2666 { 
 input = [ T2663@2:  sigMT2666 sigLT2666 sigBT2666 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2667 : signature = _ 
const sigLT2667 : signature = _ 
const sigBT2667 : signature = _ 


transaction T2667 { 
 input = [ T2545@1: sigMT2667 sigLT2667 sigBT2667 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2668 : signature = _ 
const sigLT2668 : signature = _ 
const sigBT2668 : signature = _ 


transaction T2668 { 
 input = [ T2667@0: sigMT2668 sigLT2668 sigBT2668 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2669 : signature = _ 
const sigLT2669 : signature = _ 
const sigBT2669 : signature = _ 


transaction T2669 { 
 input = [ T2668@0: sigMT2669 sigLT2669 sigBT2669 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2670 : signature = _ 
const sigLT2670 : signature = _ 
const sigBT2670 : signature = _ 

transaction T2670 { 
 input = [ T2669@0:  sigMT2670 sigLT2670 sigBT2670 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2671 : signature = _ 
const sigLT2671 : signature = _ 
const sigBT2671 : signature = _ 

transaction T2671 { 
 input = [ T2669@1:  sigMT2671 sigLT2671 sigBT2671 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2672 : signature = _ 
const sigLT2672 : signature = _ 
const sigBT2672 : signature = _ 


transaction T2672 { 
 input = [ T2667@0: sigMT2672 sigLT2672 sigBT2672 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2673 : signature = _ 
const sigLT2673 : signature = _ 
const sigBT2673 : signature = _ 


transaction T2673 { 
 input = [ T2672@0: sigMT2673 sigLT2673 sigBT2673 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2674 : signature = _ 
const sigLT2674 : signature = _ 
const sigBT2674 : signature = _ 

transaction T2674 { 
 input = [ T2673@0:  sigMT2674 sigLT2674 sigBT2674 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2675 : signature = _ 
const sigLT2675 : signature = _ 
const sigBT2675 : signature = _ 

transaction T2675 { 
 input = [ T2673@1:  sigMT2675 sigLT2675 sigBT2675 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2676 : signature = _ 
const sigLT2676 : signature = _ 
const sigBT2676 : signature = _ 


transaction T2676 { 
 input = [ T2667@0: sigMT2676 sigLT2676 sigBT2676 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2677 : signature = _ 
const sigLT2677 : signature = _ 
const sigBT2677 : signature = _ 


transaction T2677 { 
 input = [ T2676@0: sigMT2677 sigLT2677 sigBT2677 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2678 : signature = _ 
const sigLT2678 : signature = _ 
const sigBT2678 : signature = _ 

transaction T2678 { 
 input = [ T2677@0:  sigMT2678 sigLT2678 sigBT2678 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2679 : signature = _ 
const sigLT2679 : signature = _ 
const sigBT2679 : signature = _ 

transaction T2679 { 
 input = [ T2677@1:  sigMT2679 sigLT2679 sigBT2679 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2680 : signature = _ 
const sigLT2680 : signature = _ 
const sigBT2680 : signature = _ 


transaction T2680 { 
 input = [ T2667@0: sigMT2680 sigLT2680 sigBT2680 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2681 : signature = _ 
const sigLT2681 : signature = _ 
const sigBT2681 : signature = _ 


transaction T2681 { 
 input = [ T2680@0: sigMT2681 sigLT2681 sigBT2681 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2682 : signature = _ 
const sigLT2682 : signature = _ 
const sigBT2682 : signature = _ 

transaction T2682 { 
 input = [ T2681@0:  sigMT2682 sigLT2682 sigBT2682 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2683 : signature = _ 
const sigLT2683 : signature = _ 
const sigBT2683 : signature = _ 

transaction T2683 { 
 input = [ T2681@1:  sigMT2683 sigLT2683 sigBT2683 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2684 : signature = _ 
const sigLT2684 : signature = _ 
const sigBT2684 : signature = _ 

transaction T2684 { 
 input = [ T2681@2:  sigMT2684 sigLT2684 sigBT2684 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2685 : signature = _ 
const sigLT2685 : signature = _ 
const sigBT2685 : signature = _ 


transaction T2685 { 
 input = [ T2257@1: sigMT2685 sigLT2685 sigBT2685 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT2686 : signature = _ 
const sigLT2686 : signature = _ 
const sigBT2686 : signature = _ 


transaction T2686 { 
 input = [ T2685@0: sigMT2686 sigLT2686 sigBT2686 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2687 : signature = _ 
const sigLT2687 : signature = _ 
const sigBT2687 : signature = _ 


transaction T2687 { 
 input = [ T2686@0: sigMT2687 sigLT2687 sigBT2687 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2688 : signature = _ 
const sigLT2688 : signature = _ 
const sigBT2688 : signature = _ 

transaction T2688 { 
 input = [ T2687@0:  sigMT2688 sigLT2688 sigBT2688 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2689 : signature = _ 
const sigLT2689 : signature = _ 
const sigBT2689 : signature = _ 

transaction T2689 { 
 input = [ T2687@1:  sigMT2689 sigLT2689 sigBT2689 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2690 : signature = _ 
const sigLT2690 : signature = _ 
const sigBT2690 : signature = _ 


transaction T2690 { 
 input = [ T2685@0: sigMT2690 sigLT2690 sigBT2690 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2691 : signature = _ 
const sigLT2691 : signature = _ 
const sigBT2691 : signature = _ 


transaction T2691 { 
 input = [ T2690@0: sigMT2691 sigLT2691 sigBT2691 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2692 : signature = _ 
const sigLT2692 : signature = _ 
const sigBT2692 : signature = _ 

transaction T2692 { 
 input = [ T2691@0:  sigMT2692 sigLT2692 sigBT2692 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2693 : signature = _ 
const sigLT2693 : signature = _ 
const sigBT2693 : signature = _ 

transaction T2693 { 
 input = [ T2691@1:  sigMT2693 sigLT2693 sigBT2693 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2694 : signature = _ 
const sigLT2694 : signature = _ 
const sigBT2694 : signature = _ 


transaction T2694 { 
 input = [ T2685@0: sigMT2694 sigLT2694 sigBT2694 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2695 : signature = _ 
const sigLT2695 : signature = _ 
const sigBT2695 : signature = _ 


transaction T2695 { 
 input = [ T2694@0: sigMT2695 sigLT2695 sigBT2695 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2696 : signature = _ 
const sigLT2696 : signature = _ 
const sigBT2696 : signature = _ 

transaction T2696 { 
 input = [ T2695@0:  sigMT2696 sigLT2696 sigBT2696 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2697 : signature = _ 
const sigLT2697 : signature = _ 
const sigBT2697 : signature = _ 

transaction T2697 { 
 input = [ T2695@1:  sigMT2697 sigLT2697 sigBT2697 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2698 : signature = _ 
const sigLT2698 : signature = _ 
const sigBT2698 : signature = _ 


transaction T2698 { 
 input = [ T2685@0: sigMT2698 sigLT2698 sigBT2698 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2699 : signature = _ 
const sigLT2699 : signature = _ 
const sigBT2699 : signature = _ 


transaction T2699 { 
 input = [ T2698@0: sigMT2699 sigLT2699 sigBT2699 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2700 : signature = _ 
const sigLT2700 : signature = _ 
const sigBT2700 : signature = _ 

transaction T2700 { 
 input = [ T2699@0:  sigMT2700 sigLT2700 sigBT2700 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2701 : signature = _ 
const sigLT2701 : signature = _ 
const sigBT2701 : signature = _ 

transaction T2701 { 
 input = [ T2699@1:  sigMT2701 sigLT2701 sigBT2701 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2702 : signature = _ 
const sigLT2702 : signature = _ 
const sigBT2702 : signature = _ 

transaction T2702 { 
 input = [ T2699@2:  sigMT2702 sigLT2702 sigBT2702 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2703 : signature = _ 
const sigLT2703 : signature = _ 
const sigBT2703 : signature = _ 


transaction T2703 { 
 input = [ T1361@0: sigMT2703 sigLT2703 sigBT2703 ] 
 output = 120 BTC : fun(StepSecret_B__LL_:string, StepSecret_L__LL_:string, StepSecret_M__LL_:string, sM, sL, sB) . (hash160(StepSecret_B__LL_) == hash:asdfeqrt && size(StepSecret_B__LL_) >= 128 && versig(pubkeyM130, pubkeyL131, pubkeyB132; sM, sL, sB)) || (hash160(StepSecret_L__LL_) == hash:qwerqweas && size(StepSecret_L__LL_) >= 128 && versig(pubkeyM133, pubkeyL134, pubkeyB135; sM, sL, sB)) || (hash160(StepSecret_M__LL_) == hash:qwerqt && size(StepSecret_M__LL_) >= 128 && versig(pubkeyM136, pubkeyL137, pubkeyB138; sM, sL, sB)) || versig(pubkeyM139, pubkeyL140, pubkeyB141; sM, sL, sB) 
}

const sigMT2704 : signature = _ 
const sigLT2704 : signature = _ 
const sigBT2704 : signature = _ 


transaction T2704 { 
 input = [ T2703@0: sigMT2704 sigLT2704 sigBT2704 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM142, pubkeyL143, pubkeyB144; sM, sL, sB) 
}

const sigMT2705 : signature = _ 
const sigLT2705 : signature = _ 
const sigBT2705 : signature = _ 


transaction T2705 { 
 input = [ T2704@0: sigMT2705 sigLT2705 sigBT2705 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2706 : signature = _ 
const sigLT2706 : signature = _ 
const sigBT2706 : signature = _ 

transaction T2706 { 
 input = [ T2705@0:  sigMT2706 sigLT2706 sigBT2706 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2707 : signature = _ 
const sigLT2707 : signature = _ 
const sigBT2707 : signature = _ 

transaction T2707 { 
 input = [ T2705@1:  sigMT2707 sigLT2707 sigBT2707 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2708 : signature = _ 
const sigLT2708 : signature = _ 
const sigBT2708 : signature = _ 


transaction T2708 { 
 input = [ T2703@0: sigMT2708 sigLT2708 sigBT2708 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM145, pubkeyL146, pubkeyB147; sM, sL, sB) 
}

const sigMT2709 : signature = _ 
const sigLT2709 : signature = _ 
const sigBT2709 : signature = _ 


transaction T2709 { 
 input = [ T2708@0: sigMT2709 sigLT2709 sigBT2709 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2710 : signature = _ 
const sigLT2710 : signature = _ 
const sigBT2710 : signature = _ 

transaction T2710 { 
 input = [ T2709@0:  sigMT2710 sigLT2710 sigBT2710 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2711 : signature = _ 
const sigLT2711 : signature = _ 
const sigBT2711 : signature = _ 

transaction T2711 { 
 input = [ T2709@1:  sigMT2711 sigLT2711 sigBT2711 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2712 : signature = _ 
const sigLT2712 : signature = _ 
const sigBT2712 : signature = _ 


transaction T2712 { 
 input = [ T2703@0: sigMT2712 sigLT2712 sigBT2712 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM148, pubkeyL149, pubkeyB150; sM, sL, sB) 
}

const sigMT2713 : signature = _ 
const sigLT2713 : signature = _ 
const sigBT2713 : signature = _ 


transaction T2713 { 
 input = [ T2712@0: sigMT2713 sigLT2713 sigBT2713 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2714 : signature = _ 
const sigLT2714 : signature = _ 
const sigBT2714 : signature = _ 

transaction T2714 { 
 input = [ T2713@0:  sigMT2714 sigLT2714 sigBT2714 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2715 : signature = _ 
const sigLT2715 : signature = _ 
const sigBT2715 : signature = _ 

transaction T2715 { 
 input = [ T2713@1:  sigMT2715 sigLT2715 sigBT2715 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2716 : signature = _ 
const sigLT2716 : signature = _ 
const sigBT2716 : signature = _ 


transaction T2716 { 
 input = [ T2703@0: sigMT2716 sigLT2716 sigBT2716 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM151, pubkeyL152, pubkeyB153; sM, sL, sB) 
}

const sigMT2717 : signature = _ 
const sigLT2717 : signature = _ 
const sigBT2717 : signature = _ 


transaction T2717 { 
 input = [ T2716@0: sigMT2717 sigLT2717 sigBT2717 ] 
 output = [ 30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2718 : signature = _ 
const sigLT2718 : signature = _ 
const sigBT2718 : signature = _ 

transaction T2718 { 
 input = [ T2717@0:  sigMT2718 sigLT2718 sigBT2718 ] 
 output = 30 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2719 : signature = _ 
const sigLT2719 : signature = _ 
const sigBT2719 : signature = _ 

transaction T2719 { 
 input = [ T2717@1:  sigMT2719 sigLT2719 sigBT2719 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2720 : signature = _ 
const sigLT2720 : signature = _ 
const sigBT2720 : signature = _ 

transaction T2720 { 
 input = [ T2717@2:  sigMT2720 sigLT2720 sigBT2720 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2721 : signature = _ 
const sigLT2721 : signature = _ 
const sigBT2721 : signature = _ 


transaction T2721 { 
 input = [ Tinit@0:0 sec_StartSecret_B sec_StartSecret_L sec_StartSecret_M 0 sec_StepSecret_M__L_ sigMT2721 sigLT2721 sigBT2721 ] 
 output = 120 BTC : fun(StepSecret_B__LL_:string, StepSecret_L__LL_:string, StepSecret_M__LL_:string, sM, sL, sB) . (hash160(StepSecret_B__LL_) == hash:asdfeqrt && size(StepSecret_B__LL_) >= 128 && versig(pubkeyM13, pubkeyL14, pubkeyB15; sM, sL, sB)) || (hash160(StepSecret_L__LL_) == hash:qwerqweas && size(StepSecret_L__LL_) >= 128 && versig(pubkeyM16, pubkeyL17, pubkeyB18; sM, sL, sB)) || (hash160(StepSecret_M__LL_) == hash:qwerqt && size(StepSecret_M__LL_) >= 128 && versig(pubkeyM19, pubkeyL20, pubkeyB21; sM, sL, sB)) || versig(pubkeyM22, pubkeyL23, pubkeyB24; sM, sL, sB) 
}

const sigMT2722 : signature = _ 
const sigLT2722 : signature = _ 
const sigBT2722 : signature = _ 


transaction T2722 { 
 input = [ T2721@0: sigMT2722 sigLT2722 sigBT2722 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT2723 : signature = _ 
const sigLT2723 : signature = _ 
const sigBT2723 : signature = _ 


transaction T2723 { 
 input = [ T2722@0: sigMT2723 sigLT2723 sigBT2723 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT2724 : signature = _ 
const sigLT2724 : signature = _ 
const sigBT2724 : signature = _ 


transaction T2724 { 
 input = [ T2723@0: sigMT2724 sigLT2724 sigBT2724 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2725 : signature = _ 
const sigLT2725 : signature = _ 
const sigBT2725 : signature = _ 

transaction T2725 { 
 input = [ T2724@0:  sigMT2725 sigLT2725 sigBT2725 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2726 : signature = _ 
const sigLT2726 : signature = _ 
const sigBT2726 : signature = _ 

transaction T2726 { 
 input = [ T2724@1:  sigMT2726 sigLT2726 sigBT2726 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2727 : signature = _ 
const sigLT2727 : signature = _ 
const sigBT2727 : signature = _ 

transaction T2727 { 
 input = [ T2724@2:  sigMT2727 sigLT2727 sigBT2727 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2728 : signature = _ 
const sigLT2728 : signature = _ 
const sigBT2728 : signature = _ 


transaction T2728 { 
 input = [ T2723@1:sec_StepSecret_B__LLL_1 sigMT2728 sigLT2728 sigBT2728 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT2729 : signature = _ 
const sigLT2729 : signature = _ 
const sigBT2729 : signature = _ 


transaction T2729 { 
 input = [ T2728@0: sigMT2729 sigLT2729 sigBT2729 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT2730 : signature = _ 
const sigLT2730 : signature = _ 
const sigBT2730 : signature = _ 


transaction T2730 { 
 input = [ T2729@0: sigMT2730 sigLT2730 sigBT2730 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2731 : signature = _ 
const sigLT2731 : signature = _ 
const sigBT2731 : signature = _ 

transaction T2731 { 
 input = [ T2730@0:  sigMT2731 sigLT2731 sigBT2731 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2732 : signature = _ 
const sigLT2732 : signature = _ 
const sigBT2732 : signature = _ 

transaction T2732 { 
 input = [ T2730@1:  sigMT2732 sigLT2732 sigBT2732 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2733 : signature = _ 
const sigLT2733 : signature = _ 
const sigBT2733 : signature = _ 

transaction T2733 { 
 input = [ T2730@2:  sigMT2733 sigLT2733 sigBT2733 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2734 : signature = _ 
const sigLT2734 : signature = _ 
const sigBT2734 : signature = _ 


transaction T2734 { 
 input = [ T2729@1:sec_StepSecret_B__LLLL_11 sigMT2734 sigLT2734 sigBT2734 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2735 : signature = _ 
const sigLT2735 : signature = _ 
const sigBT2735 : signature = _ 


transaction T2735 { 
 input = [ T2734@0: sigMT2735 sigLT2735 sigBT2735 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2736 : signature = _ 
const sigLT2736 : signature = _ 
const sigBT2736 : signature = _ 


transaction T2736 { 
 input = [ T2735@0: sigMT2736 sigLT2736 sigBT2736 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2737 : signature = _ 
const sigLT2737 : signature = _ 
const sigBT2737 : signature = _ 

transaction T2737 { 
 input = [ T2736@0:  sigMT2737 sigLT2737 sigBT2737 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2738 : signature = _ 
const sigLT2738 : signature = _ 
const sigBT2738 : signature = _ 

transaction T2738 { 
 input = [ T2736@1:  sigMT2738 sigLT2738 sigBT2738 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2739 : signature = _ 
const sigLT2739 : signature = _ 
const sigBT2739 : signature = _ 

transaction T2739 { 
 input = [ T2736@2:  sigMT2739 sigLT2739 sigBT2739 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2740 : signature = _ 
const sigLT2740 : signature = _ 
const sigBT2740 : signature = _ 


transaction T2740 { 
 input = [ T2735@1:sec_StepSecret_B__LLLLL_111 sigMT2740 sigLT2740 sigBT2740 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2741 : signature = _ 
const sigLT2741 : signature = _ 
const sigBT2741 : signature = _ 


transaction T2741 { 
 input = [ T2740@0: sigMT2741 sigLT2741 sigBT2741 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2742 : signature = _ 
const sigLT2742 : signature = _ 
const sigBT2742 : signature = _ 

transaction T2742 { 
 input = [ T2741@0:  sigMT2742 sigLT2742 sigBT2742 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2743 : signature = _ 
const sigLT2743 : signature = _ 
const sigBT2743 : signature = _ 

transaction T2743 { 
 input = [ T2741@1:  sigMT2743 sigLT2743 sigBT2743 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2744 : signature = _ 
const sigLT2744 : signature = _ 
const sigBT2744 : signature = _ 

transaction T2744 { 
 input = [ T2741@2:  sigMT2744 sigLT2744 sigBT2744 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2745 : signature = _ 
const sigLT2745 : signature = _ 
const sigBT2745 : signature = _ 


transaction T2745 { 
 input = [ T2735@1:sec_StepSecret_L__LLLLL_111 sigMT2745 sigLT2745 sigBT2745 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2746 : signature = _ 
const sigLT2746 : signature = _ 
const sigBT2746 : signature = _ 


transaction T2746 { 
 input = [ T2745@0: sigMT2746 sigLT2746 sigBT2746 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2747 : signature = _ 
const sigLT2747 : signature = _ 
const sigBT2747 : signature = _ 

transaction T2747 { 
 input = [ T2746@0:  sigMT2747 sigLT2747 sigBT2747 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2748 : signature = _ 
const sigLT2748 : signature = _ 
const sigBT2748 : signature = _ 

transaction T2748 { 
 input = [ T2746@1:  sigMT2748 sigLT2748 sigBT2748 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2749 : signature = _ 
const sigLT2749 : signature = _ 
const sigBT2749 : signature = _ 

transaction T2749 { 
 input = [ T2746@2:  sigMT2749 sigLT2749 sigBT2749 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2750 : signature = _ 
const sigLT2750 : signature = _ 
const sigBT2750 : signature = _ 


transaction T2750 { 
 input = [ T2735@1:sec_StepSecret_M__LLLLL_111 sigMT2750 sigLT2750 sigBT2750 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2751 : signature = _ 
const sigLT2751 : signature = _ 
const sigBT2751 : signature = _ 


transaction T2751 { 
 input = [ T2750@0: sigMT2751 sigLT2751 sigBT2751 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2752 : signature = _ 
const sigLT2752 : signature = _ 
const sigBT2752 : signature = _ 

transaction T2752 { 
 input = [ T2751@0:  sigMT2752 sigLT2752 sigBT2752 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2753 : signature = _ 
const sigLT2753 : signature = _ 
const sigBT2753 : signature = _ 

transaction T2753 { 
 input = [ T2751@1:  sigMT2753 sigLT2753 sigBT2753 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2754 : signature = _ 
const sigLT2754 : signature = _ 
const sigBT2754 : signature = _ 

transaction T2754 { 
 input = [ T2751@2:  sigMT2754 sigLT2754 sigBT2754 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2755 : signature = _ 
const sigLT2755 : signature = _ 
const sigBT2755 : signature = _ 


transaction T2755 { 
 input = [ T2735@1: sigMT2755 sigLT2755 sigBT2755 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2756 : signature = _ 
const sigLT2756 : signature = _ 
const sigBT2756 : signature = _ 


transaction T2756 { 
 input = [ T2755@0: sigMT2756 sigLT2756 sigBT2756 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2757 : signature = _ 
const sigLT2757 : signature = _ 
const sigBT2757 : signature = _ 


transaction T2757 { 
 input = [ T2756@0: sigMT2757 sigLT2757 sigBT2757 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2758 : signature = _ 
const sigLT2758 : signature = _ 
const sigBT2758 : signature = _ 

transaction T2758 { 
 input = [ T2757@0:  sigMT2758 sigLT2758 sigBT2758 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2759 : signature = _ 
const sigLT2759 : signature = _ 
const sigBT2759 : signature = _ 

transaction T2759 { 
 input = [ T2757@1:  sigMT2759 sigLT2759 sigBT2759 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2760 : signature = _ 
const sigLT2760 : signature = _ 
const sigBT2760 : signature = _ 


transaction T2760 { 
 input = [ T2755@0: sigMT2760 sigLT2760 sigBT2760 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2761 : signature = _ 
const sigLT2761 : signature = _ 
const sigBT2761 : signature = _ 


transaction T2761 { 
 input = [ T2760@0: sigMT2761 sigLT2761 sigBT2761 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2762 : signature = _ 
const sigLT2762 : signature = _ 
const sigBT2762 : signature = _ 

transaction T2762 { 
 input = [ T2761@0:  sigMT2762 sigLT2762 sigBT2762 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2763 : signature = _ 
const sigLT2763 : signature = _ 
const sigBT2763 : signature = _ 

transaction T2763 { 
 input = [ T2761@1:  sigMT2763 sigLT2763 sigBT2763 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2764 : signature = _ 
const sigLT2764 : signature = _ 
const sigBT2764 : signature = _ 


transaction T2764 { 
 input = [ T2755@0: sigMT2764 sigLT2764 sigBT2764 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2765 : signature = _ 
const sigLT2765 : signature = _ 
const sigBT2765 : signature = _ 


transaction T2765 { 
 input = [ T2764@0: sigMT2765 sigLT2765 sigBT2765 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2766 : signature = _ 
const sigLT2766 : signature = _ 
const sigBT2766 : signature = _ 

transaction T2766 { 
 input = [ T2765@0:  sigMT2766 sigLT2766 sigBT2766 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2767 : signature = _ 
const sigLT2767 : signature = _ 
const sigBT2767 : signature = _ 

transaction T2767 { 
 input = [ T2765@1:  sigMT2767 sigLT2767 sigBT2767 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2768 : signature = _ 
const sigLT2768 : signature = _ 
const sigBT2768 : signature = _ 


transaction T2768 { 
 input = [ T2755@0: sigMT2768 sigLT2768 sigBT2768 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2769 : signature = _ 
const sigLT2769 : signature = _ 
const sigBT2769 : signature = _ 


transaction T2769 { 
 input = [ T2768@0: sigMT2769 sigLT2769 sigBT2769 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2770 : signature = _ 
const sigLT2770 : signature = _ 
const sigBT2770 : signature = _ 

transaction T2770 { 
 input = [ T2769@0:  sigMT2770 sigLT2770 sigBT2770 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2771 : signature = _ 
const sigLT2771 : signature = _ 
const sigBT2771 : signature = _ 

transaction T2771 { 
 input = [ T2769@1:  sigMT2771 sigLT2771 sigBT2771 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2772 : signature = _ 
const sigLT2772 : signature = _ 
const sigBT2772 : signature = _ 

transaction T2772 { 
 input = [ T2769@2:  sigMT2772 sigLT2772 sigBT2772 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2773 : signature = _ 
const sigLT2773 : signature = _ 
const sigBT2773 : signature = _ 


transaction T2773 { 
 input = [ T2729@1:sec_StepSecret_L__LLLL_11 sigMT2773 sigLT2773 sigBT2773 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2774 : signature = _ 
const sigLT2774 : signature = _ 
const sigBT2774 : signature = _ 


transaction T2774 { 
 input = [ T2773@0: sigMT2774 sigLT2774 sigBT2774 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2775 : signature = _ 
const sigLT2775 : signature = _ 
const sigBT2775 : signature = _ 


transaction T2775 { 
 input = [ T2774@0: sigMT2775 sigLT2775 sigBT2775 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2776 : signature = _ 
const sigLT2776 : signature = _ 
const sigBT2776 : signature = _ 

transaction T2776 { 
 input = [ T2775@0:  sigMT2776 sigLT2776 sigBT2776 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2777 : signature = _ 
const sigLT2777 : signature = _ 
const sigBT2777 : signature = _ 

transaction T2777 { 
 input = [ T2775@1:  sigMT2777 sigLT2777 sigBT2777 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2778 : signature = _ 
const sigLT2778 : signature = _ 
const sigBT2778 : signature = _ 

transaction T2778 { 
 input = [ T2775@2:  sigMT2778 sigLT2778 sigBT2778 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2779 : signature = _ 
const sigLT2779 : signature = _ 
const sigBT2779 : signature = _ 


transaction T2779 { 
 input = [ T2774@1:sec_StepSecret_B__LLLLL_111 sigMT2779 sigLT2779 sigBT2779 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2780 : signature = _ 
const sigLT2780 : signature = _ 
const sigBT2780 : signature = _ 


transaction T2780 { 
 input = [ T2779@0: sigMT2780 sigLT2780 sigBT2780 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2781 : signature = _ 
const sigLT2781 : signature = _ 
const sigBT2781 : signature = _ 

transaction T2781 { 
 input = [ T2780@0:  sigMT2781 sigLT2781 sigBT2781 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2782 : signature = _ 
const sigLT2782 : signature = _ 
const sigBT2782 : signature = _ 

transaction T2782 { 
 input = [ T2780@1:  sigMT2782 sigLT2782 sigBT2782 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2783 : signature = _ 
const sigLT2783 : signature = _ 
const sigBT2783 : signature = _ 

transaction T2783 { 
 input = [ T2780@2:  sigMT2783 sigLT2783 sigBT2783 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2784 : signature = _ 
const sigLT2784 : signature = _ 
const sigBT2784 : signature = _ 


transaction T2784 { 
 input = [ T2774@1:sec_StepSecret_L__LLLLL_111 sigMT2784 sigLT2784 sigBT2784 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2785 : signature = _ 
const sigLT2785 : signature = _ 
const sigBT2785 : signature = _ 


transaction T2785 { 
 input = [ T2784@0: sigMT2785 sigLT2785 sigBT2785 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2786 : signature = _ 
const sigLT2786 : signature = _ 
const sigBT2786 : signature = _ 

transaction T2786 { 
 input = [ T2785@0:  sigMT2786 sigLT2786 sigBT2786 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2787 : signature = _ 
const sigLT2787 : signature = _ 
const sigBT2787 : signature = _ 

transaction T2787 { 
 input = [ T2785@1:  sigMT2787 sigLT2787 sigBT2787 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2788 : signature = _ 
const sigLT2788 : signature = _ 
const sigBT2788 : signature = _ 

transaction T2788 { 
 input = [ T2785@2:  sigMT2788 sigLT2788 sigBT2788 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2789 : signature = _ 
const sigLT2789 : signature = _ 
const sigBT2789 : signature = _ 


transaction T2789 { 
 input = [ T2774@1:sec_StepSecret_M__LLLLL_111 sigMT2789 sigLT2789 sigBT2789 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2790 : signature = _ 
const sigLT2790 : signature = _ 
const sigBT2790 : signature = _ 


transaction T2790 { 
 input = [ T2789@0: sigMT2790 sigLT2790 sigBT2790 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2791 : signature = _ 
const sigLT2791 : signature = _ 
const sigBT2791 : signature = _ 

transaction T2791 { 
 input = [ T2790@0:  sigMT2791 sigLT2791 sigBT2791 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2792 : signature = _ 
const sigLT2792 : signature = _ 
const sigBT2792 : signature = _ 

transaction T2792 { 
 input = [ T2790@1:  sigMT2792 sigLT2792 sigBT2792 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2793 : signature = _ 
const sigLT2793 : signature = _ 
const sigBT2793 : signature = _ 

transaction T2793 { 
 input = [ T2790@2:  sigMT2793 sigLT2793 sigBT2793 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2794 : signature = _ 
const sigLT2794 : signature = _ 
const sigBT2794 : signature = _ 


transaction T2794 { 
 input = [ T2774@1: sigMT2794 sigLT2794 sigBT2794 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2795 : signature = _ 
const sigLT2795 : signature = _ 
const sigBT2795 : signature = _ 


transaction T2795 { 
 input = [ T2794@0: sigMT2795 sigLT2795 sigBT2795 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2796 : signature = _ 
const sigLT2796 : signature = _ 
const sigBT2796 : signature = _ 


transaction T2796 { 
 input = [ T2795@0: sigMT2796 sigLT2796 sigBT2796 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2797 : signature = _ 
const sigLT2797 : signature = _ 
const sigBT2797 : signature = _ 

transaction T2797 { 
 input = [ T2796@0:  sigMT2797 sigLT2797 sigBT2797 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2798 : signature = _ 
const sigLT2798 : signature = _ 
const sigBT2798 : signature = _ 

transaction T2798 { 
 input = [ T2796@1:  sigMT2798 sigLT2798 sigBT2798 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2799 : signature = _ 
const sigLT2799 : signature = _ 
const sigBT2799 : signature = _ 


transaction T2799 { 
 input = [ T2794@0: sigMT2799 sigLT2799 sigBT2799 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2800 : signature = _ 
const sigLT2800 : signature = _ 
const sigBT2800 : signature = _ 


transaction T2800 { 
 input = [ T2799@0: sigMT2800 sigLT2800 sigBT2800 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2801 : signature = _ 
const sigLT2801 : signature = _ 
const sigBT2801 : signature = _ 

transaction T2801 { 
 input = [ T2800@0:  sigMT2801 sigLT2801 sigBT2801 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2802 : signature = _ 
const sigLT2802 : signature = _ 
const sigBT2802 : signature = _ 

transaction T2802 { 
 input = [ T2800@1:  sigMT2802 sigLT2802 sigBT2802 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2803 : signature = _ 
const sigLT2803 : signature = _ 
const sigBT2803 : signature = _ 


transaction T2803 { 
 input = [ T2794@0: sigMT2803 sigLT2803 sigBT2803 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2804 : signature = _ 
const sigLT2804 : signature = _ 
const sigBT2804 : signature = _ 


transaction T2804 { 
 input = [ T2803@0: sigMT2804 sigLT2804 sigBT2804 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2805 : signature = _ 
const sigLT2805 : signature = _ 
const sigBT2805 : signature = _ 

transaction T2805 { 
 input = [ T2804@0:  sigMT2805 sigLT2805 sigBT2805 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2806 : signature = _ 
const sigLT2806 : signature = _ 
const sigBT2806 : signature = _ 

transaction T2806 { 
 input = [ T2804@1:  sigMT2806 sigLT2806 sigBT2806 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2807 : signature = _ 
const sigLT2807 : signature = _ 
const sigBT2807 : signature = _ 


transaction T2807 { 
 input = [ T2794@0: sigMT2807 sigLT2807 sigBT2807 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2808 : signature = _ 
const sigLT2808 : signature = _ 
const sigBT2808 : signature = _ 


transaction T2808 { 
 input = [ T2807@0: sigMT2808 sigLT2808 sigBT2808 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2809 : signature = _ 
const sigLT2809 : signature = _ 
const sigBT2809 : signature = _ 

transaction T2809 { 
 input = [ T2808@0:  sigMT2809 sigLT2809 sigBT2809 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2810 : signature = _ 
const sigLT2810 : signature = _ 
const sigBT2810 : signature = _ 

transaction T2810 { 
 input = [ T2808@1:  sigMT2810 sigLT2810 sigBT2810 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2811 : signature = _ 
const sigLT2811 : signature = _ 
const sigBT2811 : signature = _ 

transaction T2811 { 
 input = [ T2808@2:  sigMT2811 sigLT2811 sigBT2811 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2812 : signature = _ 
const sigLT2812 : signature = _ 
const sigBT2812 : signature = _ 


transaction T2812 { 
 input = [ T2729@1:sec_StepSecret_M__LLLL_11 sigMT2812 sigLT2812 sigBT2812 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2813 : signature = _ 
const sigLT2813 : signature = _ 
const sigBT2813 : signature = _ 


transaction T2813 { 
 input = [ T2812@0: sigMT2813 sigLT2813 sigBT2813 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2814 : signature = _ 
const sigLT2814 : signature = _ 
const sigBT2814 : signature = _ 


transaction T2814 { 
 input = [ T2813@0: sigMT2814 sigLT2814 sigBT2814 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2815 : signature = _ 
const sigLT2815 : signature = _ 
const sigBT2815 : signature = _ 

transaction T2815 { 
 input = [ T2814@0:  sigMT2815 sigLT2815 sigBT2815 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2816 : signature = _ 
const sigLT2816 : signature = _ 
const sigBT2816 : signature = _ 

transaction T2816 { 
 input = [ T2814@1:  sigMT2816 sigLT2816 sigBT2816 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2817 : signature = _ 
const sigLT2817 : signature = _ 
const sigBT2817 : signature = _ 

transaction T2817 { 
 input = [ T2814@2:  sigMT2817 sigLT2817 sigBT2817 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2818 : signature = _ 
const sigLT2818 : signature = _ 
const sigBT2818 : signature = _ 


transaction T2818 { 
 input = [ T2813@1:sec_StepSecret_B__LLLLL_111 sigMT2818 sigLT2818 sigBT2818 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2819 : signature = _ 
const sigLT2819 : signature = _ 
const sigBT2819 : signature = _ 


transaction T2819 { 
 input = [ T2818@0: sigMT2819 sigLT2819 sigBT2819 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2820 : signature = _ 
const sigLT2820 : signature = _ 
const sigBT2820 : signature = _ 

transaction T2820 { 
 input = [ T2819@0:  sigMT2820 sigLT2820 sigBT2820 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2821 : signature = _ 
const sigLT2821 : signature = _ 
const sigBT2821 : signature = _ 

transaction T2821 { 
 input = [ T2819@1:  sigMT2821 sigLT2821 sigBT2821 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2822 : signature = _ 
const sigLT2822 : signature = _ 
const sigBT2822 : signature = _ 

transaction T2822 { 
 input = [ T2819@2:  sigMT2822 sigLT2822 sigBT2822 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2823 : signature = _ 
const sigLT2823 : signature = _ 
const sigBT2823 : signature = _ 


transaction T2823 { 
 input = [ T2813@1:sec_StepSecret_L__LLLLL_111 sigMT2823 sigLT2823 sigBT2823 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2824 : signature = _ 
const sigLT2824 : signature = _ 
const sigBT2824 : signature = _ 


transaction T2824 { 
 input = [ T2823@0: sigMT2824 sigLT2824 sigBT2824 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2825 : signature = _ 
const sigLT2825 : signature = _ 
const sigBT2825 : signature = _ 

transaction T2825 { 
 input = [ T2824@0:  sigMT2825 sigLT2825 sigBT2825 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2826 : signature = _ 
const sigLT2826 : signature = _ 
const sigBT2826 : signature = _ 

transaction T2826 { 
 input = [ T2824@1:  sigMT2826 sigLT2826 sigBT2826 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2827 : signature = _ 
const sigLT2827 : signature = _ 
const sigBT2827 : signature = _ 

transaction T2827 { 
 input = [ T2824@2:  sigMT2827 sigLT2827 sigBT2827 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2828 : signature = _ 
const sigLT2828 : signature = _ 
const sigBT2828 : signature = _ 


transaction T2828 { 
 input = [ T2813@1:sec_StepSecret_M__LLLLL_111 sigMT2828 sigLT2828 sigBT2828 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2829 : signature = _ 
const sigLT2829 : signature = _ 
const sigBT2829 : signature = _ 


transaction T2829 { 
 input = [ T2828@0: sigMT2829 sigLT2829 sigBT2829 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2830 : signature = _ 
const sigLT2830 : signature = _ 
const sigBT2830 : signature = _ 

transaction T2830 { 
 input = [ T2829@0:  sigMT2830 sigLT2830 sigBT2830 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2831 : signature = _ 
const sigLT2831 : signature = _ 
const sigBT2831 : signature = _ 

transaction T2831 { 
 input = [ T2829@1:  sigMT2831 sigLT2831 sigBT2831 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2832 : signature = _ 
const sigLT2832 : signature = _ 
const sigBT2832 : signature = _ 

transaction T2832 { 
 input = [ T2829@2:  sigMT2832 sigLT2832 sigBT2832 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2833 : signature = _ 
const sigLT2833 : signature = _ 
const sigBT2833 : signature = _ 


transaction T2833 { 
 input = [ T2813@1: sigMT2833 sigLT2833 sigBT2833 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2834 : signature = _ 
const sigLT2834 : signature = _ 
const sigBT2834 : signature = _ 


transaction T2834 { 
 input = [ T2833@0: sigMT2834 sigLT2834 sigBT2834 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2835 : signature = _ 
const sigLT2835 : signature = _ 
const sigBT2835 : signature = _ 


transaction T2835 { 
 input = [ T2834@0: sigMT2835 sigLT2835 sigBT2835 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2836 : signature = _ 
const sigLT2836 : signature = _ 
const sigBT2836 : signature = _ 

transaction T2836 { 
 input = [ T2835@0:  sigMT2836 sigLT2836 sigBT2836 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2837 : signature = _ 
const sigLT2837 : signature = _ 
const sigBT2837 : signature = _ 

transaction T2837 { 
 input = [ T2835@1:  sigMT2837 sigLT2837 sigBT2837 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2838 : signature = _ 
const sigLT2838 : signature = _ 
const sigBT2838 : signature = _ 


transaction T2838 { 
 input = [ T2833@0: sigMT2838 sigLT2838 sigBT2838 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2839 : signature = _ 
const sigLT2839 : signature = _ 
const sigBT2839 : signature = _ 


transaction T2839 { 
 input = [ T2838@0: sigMT2839 sigLT2839 sigBT2839 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2840 : signature = _ 
const sigLT2840 : signature = _ 
const sigBT2840 : signature = _ 

transaction T2840 { 
 input = [ T2839@0:  sigMT2840 sigLT2840 sigBT2840 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2841 : signature = _ 
const sigLT2841 : signature = _ 
const sigBT2841 : signature = _ 

transaction T2841 { 
 input = [ T2839@1:  sigMT2841 sigLT2841 sigBT2841 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2842 : signature = _ 
const sigLT2842 : signature = _ 
const sigBT2842 : signature = _ 


transaction T2842 { 
 input = [ T2833@0: sigMT2842 sigLT2842 sigBT2842 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2843 : signature = _ 
const sigLT2843 : signature = _ 
const sigBT2843 : signature = _ 


transaction T2843 { 
 input = [ T2842@0: sigMT2843 sigLT2843 sigBT2843 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2844 : signature = _ 
const sigLT2844 : signature = _ 
const sigBT2844 : signature = _ 

transaction T2844 { 
 input = [ T2843@0:  sigMT2844 sigLT2844 sigBT2844 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2845 : signature = _ 
const sigLT2845 : signature = _ 
const sigBT2845 : signature = _ 

transaction T2845 { 
 input = [ T2843@1:  sigMT2845 sigLT2845 sigBT2845 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2846 : signature = _ 
const sigLT2846 : signature = _ 
const sigBT2846 : signature = _ 


transaction T2846 { 
 input = [ T2833@0: sigMT2846 sigLT2846 sigBT2846 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2847 : signature = _ 
const sigLT2847 : signature = _ 
const sigBT2847 : signature = _ 


transaction T2847 { 
 input = [ T2846@0: sigMT2847 sigLT2847 sigBT2847 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2848 : signature = _ 
const sigLT2848 : signature = _ 
const sigBT2848 : signature = _ 

transaction T2848 { 
 input = [ T2847@0:  sigMT2848 sigLT2848 sigBT2848 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2849 : signature = _ 
const sigLT2849 : signature = _ 
const sigBT2849 : signature = _ 

transaction T2849 { 
 input = [ T2847@1:  sigMT2849 sigLT2849 sigBT2849 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2850 : signature = _ 
const sigLT2850 : signature = _ 
const sigBT2850 : signature = _ 

transaction T2850 { 
 input = [ T2847@2:  sigMT2850 sigLT2850 sigBT2850 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2851 : signature = _ 
const sigLT2851 : signature = _ 
const sigBT2851 : signature = _ 


transaction T2851 { 
 input = [ T2729@1: sigMT2851 sigLT2851 sigBT2851 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2852 : signature = _ 
const sigLT2852 : signature = _ 
const sigBT2852 : signature = _ 


transaction T2852 { 
 input = [ T2851@0: sigMT2852 sigLT2852 sigBT2852 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2853 : signature = _ 
const sigLT2853 : signature = _ 
const sigBT2853 : signature = _ 


transaction T2853 { 
 input = [ T2852@0: sigMT2853 sigLT2853 sigBT2853 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2854 : signature = _ 
const sigLT2854 : signature = _ 
const sigBT2854 : signature = _ 

transaction T2854 { 
 input = [ T2853@0:  sigMT2854 sigLT2854 sigBT2854 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2855 : signature = _ 
const sigLT2855 : signature = _ 
const sigBT2855 : signature = _ 

transaction T2855 { 
 input = [ T2853@1:  sigMT2855 sigLT2855 sigBT2855 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2856 : signature = _ 
const sigLT2856 : signature = _ 
const sigBT2856 : signature = _ 


transaction T2856 { 
 input = [ T2851@0: sigMT2856 sigLT2856 sigBT2856 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2857 : signature = _ 
const sigLT2857 : signature = _ 
const sigBT2857 : signature = _ 


transaction T2857 { 
 input = [ T2856@0: sigMT2857 sigLT2857 sigBT2857 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2858 : signature = _ 
const sigLT2858 : signature = _ 
const sigBT2858 : signature = _ 

transaction T2858 { 
 input = [ T2857@0:  sigMT2858 sigLT2858 sigBT2858 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2859 : signature = _ 
const sigLT2859 : signature = _ 
const sigBT2859 : signature = _ 

transaction T2859 { 
 input = [ T2857@1:  sigMT2859 sigLT2859 sigBT2859 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2860 : signature = _ 
const sigLT2860 : signature = _ 
const sigBT2860 : signature = _ 


transaction T2860 { 
 input = [ T2851@0: sigMT2860 sigLT2860 sigBT2860 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2861 : signature = _ 
const sigLT2861 : signature = _ 
const sigBT2861 : signature = _ 


transaction T2861 { 
 input = [ T2860@0: sigMT2861 sigLT2861 sigBT2861 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2862 : signature = _ 
const sigLT2862 : signature = _ 
const sigBT2862 : signature = _ 

transaction T2862 { 
 input = [ T2861@0:  sigMT2862 sigLT2862 sigBT2862 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2863 : signature = _ 
const sigLT2863 : signature = _ 
const sigBT2863 : signature = _ 

transaction T2863 { 
 input = [ T2861@1:  sigMT2863 sigLT2863 sigBT2863 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2864 : signature = _ 
const sigLT2864 : signature = _ 
const sigBT2864 : signature = _ 


transaction T2864 { 
 input = [ T2851@0: sigMT2864 sigLT2864 sigBT2864 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2865 : signature = _ 
const sigLT2865 : signature = _ 
const sigBT2865 : signature = _ 


transaction T2865 { 
 input = [ T2864@0: sigMT2865 sigLT2865 sigBT2865 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2866 : signature = _ 
const sigLT2866 : signature = _ 
const sigBT2866 : signature = _ 

transaction T2866 { 
 input = [ T2865@0:  sigMT2866 sigLT2866 sigBT2866 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2867 : signature = _ 
const sigLT2867 : signature = _ 
const sigBT2867 : signature = _ 

transaction T2867 { 
 input = [ T2865@1:  sigMT2867 sigLT2867 sigBT2867 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2868 : signature = _ 
const sigLT2868 : signature = _ 
const sigBT2868 : signature = _ 

transaction T2868 { 
 input = [ T2865@2:  sigMT2868 sigLT2868 sigBT2868 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2869 : signature = _ 
const sigLT2869 : signature = _ 
const sigBT2869 : signature = _ 


transaction T2869 { 
 input = [ T2723@1:sec_StepSecret_L__LLL_1 sigMT2869 sigLT2869 sigBT2869 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT2870 : signature = _ 
const sigLT2870 : signature = _ 
const sigBT2870 : signature = _ 


transaction T2870 { 
 input = [ T2869@0: sigMT2870 sigLT2870 sigBT2870 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT2871 : signature = _ 
const sigLT2871 : signature = _ 
const sigBT2871 : signature = _ 


transaction T2871 { 
 input = [ T2870@0: sigMT2871 sigLT2871 sigBT2871 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2872 : signature = _ 
const sigLT2872 : signature = _ 
const sigBT2872 : signature = _ 

transaction T2872 { 
 input = [ T2871@0:  sigMT2872 sigLT2872 sigBT2872 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2873 : signature = _ 
const sigLT2873 : signature = _ 
const sigBT2873 : signature = _ 

transaction T2873 { 
 input = [ T2871@1:  sigMT2873 sigLT2873 sigBT2873 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2874 : signature = _ 
const sigLT2874 : signature = _ 
const sigBT2874 : signature = _ 

transaction T2874 { 
 input = [ T2871@2:  sigMT2874 sigLT2874 sigBT2874 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2875 : signature = _ 
const sigLT2875 : signature = _ 
const sigBT2875 : signature = _ 


transaction T2875 { 
 input = [ T2870@1:sec_StepSecret_B__LLLL_11 sigMT2875 sigLT2875 sigBT2875 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2876 : signature = _ 
const sigLT2876 : signature = _ 
const sigBT2876 : signature = _ 


transaction T2876 { 
 input = [ T2875@0: sigMT2876 sigLT2876 sigBT2876 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2877 : signature = _ 
const sigLT2877 : signature = _ 
const sigBT2877 : signature = _ 


transaction T2877 { 
 input = [ T2876@0: sigMT2877 sigLT2877 sigBT2877 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2878 : signature = _ 
const sigLT2878 : signature = _ 
const sigBT2878 : signature = _ 

transaction T2878 { 
 input = [ T2877@0:  sigMT2878 sigLT2878 sigBT2878 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2879 : signature = _ 
const sigLT2879 : signature = _ 
const sigBT2879 : signature = _ 

transaction T2879 { 
 input = [ T2877@1:  sigMT2879 sigLT2879 sigBT2879 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2880 : signature = _ 
const sigLT2880 : signature = _ 
const sigBT2880 : signature = _ 

transaction T2880 { 
 input = [ T2877@2:  sigMT2880 sigLT2880 sigBT2880 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2881 : signature = _ 
const sigLT2881 : signature = _ 
const sigBT2881 : signature = _ 


transaction T2881 { 
 input = [ T2876@1:sec_StepSecret_B__LLLLL_111 sigMT2881 sigLT2881 sigBT2881 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2882 : signature = _ 
const sigLT2882 : signature = _ 
const sigBT2882 : signature = _ 


transaction T2882 { 
 input = [ T2881@0: sigMT2882 sigLT2882 sigBT2882 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2883 : signature = _ 
const sigLT2883 : signature = _ 
const sigBT2883 : signature = _ 

transaction T2883 { 
 input = [ T2882@0:  sigMT2883 sigLT2883 sigBT2883 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2884 : signature = _ 
const sigLT2884 : signature = _ 
const sigBT2884 : signature = _ 

transaction T2884 { 
 input = [ T2882@1:  sigMT2884 sigLT2884 sigBT2884 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2885 : signature = _ 
const sigLT2885 : signature = _ 
const sigBT2885 : signature = _ 

transaction T2885 { 
 input = [ T2882@2:  sigMT2885 sigLT2885 sigBT2885 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2886 : signature = _ 
const sigLT2886 : signature = _ 
const sigBT2886 : signature = _ 


transaction T2886 { 
 input = [ T2876@1:sec_StepSecret_L__LLLLL_111 sigMT2886 sigLT2886 sigBT2886 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2887 : signature = _ 
const sigLT2887 : signature = _ 
const sigBT2887 : signature = _ 


transaction T2887 { 
 input = [ T2886@0: sigMT2887 sigLT2887 sigBT2887 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2888 : signature = _ 
const sigLT2888 : signature = _ 
const sigBT2888 : signature = _ 

transaction T2888 { 
 input = [ T2887@0:  sigMT2888 sigLT2888 sigBT2888 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2889 : signature = _ 
const sigLT2889 : signature = _ 
const sigBT2889 : signature = _ 

transaction T2889 { 
 input = [ T2887@1:  sigMT2889 sigLT2889 sigBT2889 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2890 : signature = _ 
const sigLT2890 : signature = _ 
const sigBT2890 : signature = _ 

transaction T2890 { 
 input = [ T2887@2:  sigMT2890 sigLT2890 sigBT2890 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2891 : signature = _ 
const sigLT2891 : signature = _ 
const sigBT2891 : signature = _ 


transaction T2891 { 
 input = [ T2876@1:sec_StepSecret_M__LLLLL_111 sigMT2891 sigLT2891 sigBT2891 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2892 : signature = _ 
const sigLT2892 : signature = _ 
const sigBT2892 : signature = _ 


transaction T2892 { 
 input = [ T2891@0: sigMT2892 sigLT2892 sigBT2892 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2893 : signature = _ 
const sigLT2893 : signature = _ 
const sigBT2893 : signature = _ 

transaction T2893 { 
 input = [ T2892@0:  sigMT2893 sigLT2893 sigBT2893 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2894 : signature = _ 
const sigLT2894 : signature = _ 
const sigBT2894 : signature = _ 

transaction T2894 { 
 input = [ T2892@1:  sigMT2894 sigLT2894 sigBT2894 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2895 : signature = _ 
const sigLT2895 : signature = _ 
const sigBT2895 : signature = _ 

transaction T2895 { 
 input = [ T2892@2:  sigMT2895 sigLT2895 sigBT2895 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2896 : signature = _ 
const sigLT2896 : signature = _ 
const sigBT2896 : signature = _ 


transaction T2896 { 
 input = [ T2876@1: sigMT2896 sigLT2896 sigBT2896 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2897 : signature = _ 
const sigLT2897 : signature = _ 
const sigBT2897 : signature = _ 


transaction T2897 { 
 input = [ T2896@0: sigMT2897 sigLT2897 sigBT2897 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2898 : signature = _ 
const sigLT2898 : signature = _ 
const sigBT2898 : signature = _ 


transaction T2898 { 
 input = [ T2897@0: sigMT2898 sigLT2898 sigBT2898 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2899 : signature = _ 
const sigLT2899 : signature = _ 
const sigBT2899 : signature = _ 

transaction T2899 { 
 input = [ T2898@0:  sigMT2899 sigLT2899 sigBT2899 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2900 : signature = _ 
const sigLT2900 : signature = _ 
const sigBT2900 : signature = _ 

transaction T2900 { 
 input = [ T2898@1:  sigMT2900 sigLT2900 sigBT2900 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2901 : signature = _ 
const sigLT2901 : signature = _ 
const sigBT2901 : signature = _ 


transaction T2901 { 
 input = [ T2896@0: sigMT2901 sigLT2901 sigBT2901 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2902 : signature = _ 
const sigLT2902 : signature = _ 
const sigBT2902 : signature = _ 


transaction T2902 { 
 input = [ T2901@0: sigMT2902 sigLT2902 sigBT2902 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2903 : signature = _ 
const sigLT2903 : signature = _ 
const sigBT2903 : signature = _ 

transaction T2903 { 
 input = [ T2902@0:  sigMT2903 sigLT2903 sigBT2903 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2904 : signature = _ 
const sigLT2904 : signature = _ 
const sigBT2904 : signature = _ 

transaction T2904 { 
 input = [ T2902@1:  sigMT2904 sigLT2904 sigBT2904 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2905 : signature = _ 
const sigLT2905 : signature = _ 
const sigBT2905 : signature = _ 


transaction T2905 { 
 input = [ T2896@0: sigMT2905 sigLT2905 sigBT2905 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2906 : signature = _ 
const sigLT2906 : signature = _ 
const sigBT2906 : signature = _ 


transaction T2906 { 
 input = [ T2905@0: sigMT2906 sigLT2906 sigBT2906 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2907 : signature = _ 
const sigLT2907 : signature = _ 
const sigBT2907 : signature = _ 

transaction T2907 { 
 input = [ T2906@0:  sigMT2907 sigLT2907 sigBT2907 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2908 : signature = _ 
const sigLT2908 : signature = _ 
const sigBT2908 : signature = _ 

transaction T2908 { 
 input = [ T2906@1:  sigMT2908 sigLT2908 sigBT2908 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2909 : signature = _ 
const sigLT2909 : signature = _ 
const sigBT2909 : signature = _ 


transaction T2909 { 
 input = [ T2896@0: sigMT2909 sigLT2909 sigBT2909 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2910 : signature = _ 
const sigLT2910 : signature = _ 
const sigBT2910 : signature = _ 


transaction T2910 { 
 input = [ T2909@0: sigMT2910 sigLT2910 sigBT2910 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2911 : signature = _ 
const sigLT2911 : signature = _ 
const sigBT2911 : signature = _ 

transaction T2911 { 
 input = [ T2910@0:  sigMT2911 sigLT2911 sigBT2911 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2912 : signature = _ 
const sigLT2912 : signature = _ 
const sigBT2912 : signature = _ 

transaction T2912 { 
 input = [ T2910@1:  sigMT2912 sigLT2912 sigBT2912 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2913 : signature = _ 
const sigLT2913 : signature = _ 
const sigBT2913 : signature = _ 

transaction T2913 { 
 input = [ T2910@2:  sigMT2913 sigLT2913 sigBT2913 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2914 : signature = _ 
const sigLT2914 : signature = _ 
const sigBT2914 : signature = _ 


transaction T2914 { 
 input = [ T2870@1:sec_StepSecret_L__LLLL_11 sigMT2914 sigLT2914 sigBT2914 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2915 : signature = _ 
const sigLT2915 : signature = _ 
const sigBT2915 : signature = _ 


transaction T2915 { 
 input = [ T2914@0: sigMT2915 sigLT2915 sigBT2915 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2916 : signature = _ 
const sigLT2916 : signature = _ 
const sigBT2916 : signature = _ 


transaction T2916 { 
 input = [ T2915@0: sigMT2916 sigLT2916 sigBT2916 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2917 : signature = _ 
const sigLT2917 : signature = _ 
const sigBT2917 : signature = _ 

transaction T2917 { 
 input = [ T2916@0:  sigMT2917 sigLT2917 sigBT2917 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2918 : signature = _ 
const sigLT2918 : signature = _ 
const sigBT2918 : signature = _ 

transaction T2918 { 
 input = [ T2916@1:  sigMT2918 sigLT2918 sigBT2918 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2919 : signature = _ 
const sigLT2919 : signature = _ 
const sigBT2919 : signature = _ 

transaction T2919 { 
 input = [ T2916@2:  sigMT2919 sigLT2919 sigBT2919 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2920 : signature = _ 
const sigLT2920 : signature = _ 
const sigBT2920 : signature = _ 


transaction T2920 { 
 input = [ T2915@1:sec_StepSecret_B__LLLLL_111 sigMT2920 sigLT2920 sigBT2920 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2921 : signature = _ 
const sigLT2921 : signature = _ 
const sigBT2921 : signature = _ 


transaction T2921 { 
 input = [ T2920@0: sigMT2921 sigLT2921 sigBT2921 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2922 : signature = _ 
const sigLT2922 : signature = _ 
const sigBT2922 : signature = _ 

transaction T2922 { 
 input = [ T2921@0:  sigMT2922 sigLT2922 sigBT2922 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2923 : signature = _ 
const sigLT2923 : signature = _ 
const sigBT2923 : signature = _ 

transaction T2923 { 
 input = [ T2921@1:  sigMT2923 sigLT2923 sigBT2923 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2924 : signature = _ 
const sigLT2924 : signature = _ 
const sigBT2924 : signature = _ 

transaction T2924 { 
 input = [ T2921@2:  sigMT2924 sigLT2924 sigBT2924 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2925 : signature = _ 
const sigLT2925 : signature = _ 
const sigBT2925 : signature = _ 


transaction T2925 { 
 input = [ T2915@1:sec_StepSecret_L__LLLLL_111 sigMT2925 sigLT2925 sigBT2925 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2926 : signature = _ 
const sigLT2926 : signature = _ 
const sigBT2926 : signature = _ 


transaction T2926 { 
 input = [ T2925@0: sigMT2926 sigLT2926 sigBT2926 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2927 : signature = _ 
const sigLT2927 : signature = _ 
const sigBT2927 : signature = _ 

transaction T2927 { 
 input = [ T2926@0:  sigMT2927 sigLT2927 sigBT2927 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2928 : signature = _ 
const sigLT2928 : signature = _ 
const sigBT2928 : signature = _ 

transaction T2928 { 
 input = [ T2926@1:  sigMT2928 sigLT2928 sigBT2928 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2929 : signature = _ 
const sigLT2929 : signature = _ 
const sigBT2929 : signature = _ 

transaction T2929 { 
 input = [ T2926@2:  sigMT2929 sigLT2929 sigBT2929 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2930 : signature = _ 
const sigLT2930 : signature = _ 
const sigBT2930 : signature = _ 


transaction T2930 { 
 input = [ T2915@1:sec_StepSecret_M__LLLLL_111 sigMT2930 sigLT2930 sigBT2930 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2931 : signature = _ 
const sigLT2931 : signature = _ 
const sigBT2931 : signature = _ 


transaction T2931 { 
 input = [ T2930@0: sigMT2931 sigLT2931 sigBT2931 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2932 : signature = _ 
const sigLT2932 : signature = _ 
const sigBT2932 : signature = _ 

transaction T2932 { 
 input = [ T2931@0:  sigMT2932 sigLT2932 sigBT2932 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2933 : signature = _ 
const sigLT2933 : signature = _ 
const sigBT2933 : signature = _ 

transaction T2933 { 
 input = [ T2931@1:  sigMT2933 sigLT2933 sigBT2933 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2934 : signature = _ 
const sigLT2934 : signature = _ 
const sigBT2934 : signature = _ 

transaction T2934 { 
 input = [ T2931@2:  sigMT2934 sigLT2934 sigBT2934 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2935 : signature = _ 
const sigLT2935 : signature = _ 
const sigBT2935 : signature = _ 


transaction T2935 { 
 input = [ T2915@1: sigMT2935 sigLT2935 sigBT2935 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2936 : signature = _ 
const sigLT2936 : signature = _ 
const sigBT2936 : signature = _ 


transaction T2936 { 
 input = [ T2935@0: sigMT2936 sigLT2936 sigBT2936 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2937 : signature = _ 
const sigLT2937 : signature = _ 
const sigBT2937 : signature = _ 


transaction T2937 { 
 input = [ T2936@0: sigMT2937 sigLT2937 sigBT2937 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2938 : signature = _ 
const sigLT2938 : signature = _ 
const sigBT2938 : signature = _ 

transaction T2938 { 
 input = [ T2937@0:  sigMT2938 sigLT2938 sigBT2938 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2939 : signature = _ 
const sigLT2939 : signature = _ 
const sigBT2939 : signature = _ 

transaction T2939 { 
 input = [ T2937@1:  sigMT2939 sigLT2939 sigBT2939 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2940 : signature = _ 
const sigLT2940 : signature = _ 
const sigBT2940 : signature = _ 


transaction T2940 { 
 input = [ T2935@0: sigMT2940 sigLT2940 sigBT2940 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2941 : signature = _ 
const sigLT2941 : signature = _ 
const sigBT2941 : signature = _ 


transaction T2941 { 
 input = [ T2940@0: sigMT2941 sigLT2941 sigBT2941 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2942 : signature = _ 
const sigLT2942 : signature = _ 
const sigBT2942 : signature = _ 

transaction T2942 { 
 input = [ T2941@0:  sigMT2942 sigLT2942 sigBT2942 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2943 : signature = _ 
const sigLT2943 : signature = _ 
const sigBT2943 : signature = _ 

transaction T2943 { 
 input = [ T2941@1:  sigMT2943 sigLT2943 sigBT2943 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2944 : signature = _ 
const sigLT2944 : signature = _ 
const sigBT2944 : signature = _ 


transaction T2944 { 
 input = [ T2935@0: sigMT2944 sigLT2944 sigBT2944 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2945 : signature = _ 
const sigLT2945 : signature = _ 
const sigBT2945 : signature = _ 


transaction T2945 { 
 input = [ T2944@0: sigMT2945 sigLT2945 sigBT2945 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2946 : signature = _ 
const sigLT2946 : signature = _ 
const sigBT2946 : signature = _ 

transaction T2946 { 
 input = [ T2945@0:  sigMT2946 sigLT2946 sigBT2946 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2947 : signature = _ 
const sigLT2947 : signature = _ 
const sigBT2947 : signature = _ 

transaction T2947 { 
 input = [ T2945@1:  sigMT2947 sigLT2947 sigBT2947 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2948 : signature = _ 
const sigLT2948 : signature = _ 
const sigBT2948 : signature = _ 


transaction T2948 { 
 input = [ T2935@0: sigMT2948 sigLT2948 sigBT2948 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2949 : signature = _ 
const sigLT2949 : signature = _ 
const sigBT2949 : signature = _ 


transaction T2949 { 
 input = [ T2948@0: sigMT2949 sigLT2949 sigBT2949 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2950 : signature = _ 
const sigLT2950 : signature = _ 
const sigBT2950 : signature = _ 

transaction T2950 { 
 input = [ T2949@0:  sigMT2950 sigLT2950 sigBT2950 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2951 : signature = _ 
const sigLT2951 : signature = _ 
const sigBT2951 : signature = _ 

transaction T2951 { 
 input = [ T2949@1:  sigMT2951 sigLT2951 sigBT2951 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2952 : signature = _ 
const sigLT2952 : signature = _ 
const sigBT2952 : signature = _ 

transaction T2952 { 
 input = [ T2949@2:  sigMT2952 sigLT2952 sigBT2952 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2953 : signature = _ 
const sigLT2953 : signature = _ 
const sigBT2953 : signature = _ 


transaction T2953 { 
 input = [ T2870@1:sec_StepSecret_M__LLLL_11 sigMT2953 sigLT2953 sigBT2953 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT2954 : signature = _ 
const sigLT2954 : signature = _ 
const sigBT2954 : signature = _ 


transaction T2954 { 
 input = [ T2953@0: sigMT2954 sigLT2954 sigBT2954 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT2955 : signature = _ 
const sigLT2955 : signature = _ 
const sigBT2955 : signature = _ 


transaction T2955 { 
 input = [ T2954@0: sigMT2955 sigLT2955 sigBT2955 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2956 : signature = _ 
const sigLT2956 : signature = _ 
const sigBT2956 : signature = _ 

transaction T2956 { 
 input = [ T2955@0:  sigMT2956 sigLT2956 sigBT2956 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2957 : signature = _ 
const sigLT2957 : signature = _ 
const sigBT2957 : signature = _ 

transaction T2957 { 
 input = [ T2955@1:  sigMT2957 sigLT2957 sigBT2957 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2958 : signature = _ 
const sigLT2958 : signature = _ 
const sigBT2958 : signature = _ 

transaction T2958 { 
 input = [ T2955@2:  sigMT2958 sigLT2958 sigBT2958 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2959 : signature = _ 
const sigLT2959 : signature = _ 
const sigBT2959 : signature = _ 


transaction T2959 { 
 input = [ T2954@1:sec_StepSecret_B__LLLLL_111 sigMT2959 sigLT2959 sigBT2959 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2960 : signature = _ 
const sigLT2960 : signature = _ 
const sigBT2960 : signature = _ 


transaction T2960 { 
 input = [ T2959@0: sigMT2960 sigLT2960 sigBT2960 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2961 : signature = _ 
const sigLT2961 : signature = _ 
const sigBT2961 : signature = _ 

transaction T2961 { 
 input = [ T2960@0:  sigMT2961 sigLT2961 sigBT2961 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2962 : signature = _ 
const sigLT2962 : signature = _ 
const sigBT2962 : signature = _ 

transaction T2962 { 
 input = [ T2960@1:  sigMT2962 sigLT2962 sigBT2962 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2963 : signature = _ 
const sigLT2963 : signature = _ 
const sigBT2963 : signature = _ 

transaction T2963 { 
 input = [ T2960@2:  sigMT2963 sigLT2963 sigBT2963 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2964 : signature = _ 
const sigLT2964 : signature = _ 
const sigBT2964 : signature = _ 


transaction T2964 { 
 input = [ T2954@1:sec_StepSecret_L__LLLLL_111 sigMT2964 sigLT2964 sigBT2964 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2965 : signature = _ 
const sigLT2965 : signature = _ 
const sigBT2965 : signature = _ 


transaction T2965 { 
 input = [ T2964@0: sigMT2965 sigLT2965 sigBT2965 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2966 : signature = _ 
const sigLT2966 : signature = _ 
const sigBT2966 : signature = _ 

transaction T2966 { 
 input = [ T2965@0:  sigMT2966 sigLT2966 sigBT2966 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2967 : signature = _ 
const sigLT2967 : signature = _ 
const sigBT2967 : signature = _ 

transaction T2967 { 
 input = [ T2965@1:  sigMT2967 sigLT2967 sigBT2967 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2968 : signature = _ 
const sigLT2968 : signature = _ 
const sigBT2968 : signature = _ 

transaction T2968 { 
 input = [ T2965@2:  sigMT2968 sigLT2968 sigBT2968 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2969 : signature = _ 
const sigLT2969 : signature = _ 
const sigBT2969 : signature = _ 


transaction T2969 { 
 input = [ T2954@1:sec_StepSecret_M__LLLLL_111 sigMT2969 sigLT2969 sigBT2969 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2970 : signature = _ 
const sigLT2970 : signature = _ 
const sigBT2970 : signature = _ 


transaction T2970 { 
 input = [ T2969@0: sigMT2970 sigLT2970 sigBT2970 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2971 : signature = _ 
const sigLT2971 : signature = _ 
const sigBT2971 : signature = _ 

transaction T2971 { 
 input = [ T2970@0:  sigMT2971 sigLT2971 sigBT2971 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2972 : signature = _ 
const sigLT2972 : signature = _ 
const sigBT2972 : signature = _ 

transaction T2972 { 
 input = [ T2970@1:  sigMT2972 sigLT2972 sigBT2972 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2973 : signature = _ 
const sigLT2973 : signature = _ 
const sigBT2973 : signature = _ 

transaction T2973 { 
 input = [ T2970@2:  sigMT2973 sigLT2973 sigBT2973 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2974 : signature = _ 
const sigLT2974 : signature = _ 
const sigBT2974 : signature = _ 


transaction T2974 { 
 input = [ T2954@1: sigMT2974 sigLT2974 sigBT2974 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT2975 : signature = _ 
const sigLT2975 : signature = _ 
const sigBT2975 : signature = _ 


transaction T2975 { 
 input = [ T2974@0: sigMT2975 sigLT2975 sigBT2975 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2976 : signature = _ 
const sigLT2976 : signature = _ 
const sigBT2976 : signature = _ 


transaction T2976 { 
 input = [ T2975@0: sigMT2976 sigLT2976 sigBT2976 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2977 : signature = _ 
const sigLT2977 : signature = _ 
const sigBT2977 : signature = _ 

transaction T2977 { 
 input = [ T2976@0:  sigMT2977 sigLT2977 sigBT2977 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2978 : signature = _ 
const sigLT2978 : signature = _ 
const sigBT2978 : signature = _ 

transaction T2978 { 
 input = [ T2976@1:  sigMT2978 sigLT2978 sigBT2978 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2979 : signature = _ 
const sigLT2979 : signature = _ 
const sigBT2979 : signature = _ 


transaction T2979 { 
 input = [ T2974@0: sigMT2979 sigLT2979 sigBT2979 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2980 : signature = _ 
const sigLT2980 : signature = _ 
const sigBT2980 : signature = _ 


transaction T2980 { 
 input = [ T2979@0: sigMT2980 sigLT2980 sigBT2980 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2981 : signature = _ 
const sigLT2981 : signature = _ 
const sigBT2981 : signature = _ 

transaction T2981 { 
 input = [ T2980@0:  sigMT2981 sigLT2981 sigBT2981 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2982 : signature = _ 
const sigLT2982 : signature = _ 
const sigBT2982 : signature = _ 

transaction T2982 { 
 input = [ T2980@1:  sigMT2982 sigLT2982 sigBT2982 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2983 : signature = _ 
const sigLT2983 : signature = _ 
const sigBT2983 : signature = _ 


transaction T2983 { 
 input = [ T2974@0: sigMT2983 sigLT2983 sigBT2983 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT2984 : signature = _ 
const sigLT2984 : signature = _ 
const sigBT2984 : signature = _ 


transaction T2984 { 
 input = [ T2983@0: sigMT2984 sigLT2984 sigBT2984 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT2985 : signature = _ 
const sigLT2985 : signature = _ 
const sigBT2985 : signature = _ 

transaction T2985 { 
 input = [ T2984@0:  sigMT2985 sigLT2985 sigBT2985 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2986 : signature = _ 
const sigLT2986 : signature = _ 
const sigBT2986 : signature = _ 

transaction T2986 { 
 input = [ T2984@1:  sigMT2986 sigLT2986 sigBT2986 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2987 : signature = _ 
const sigLT2987 : signature = _ 
const sigBT2987 : signature = _ 


transaction T2987 { 
 input = [ T2974@0: sigMT2987 sigLT2987 sigBT2987 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT2988 : signature = _ 
const sigLT2988 : signature = _ 
const sigBT2988 : signature = _ 


transaction T2988 { 
 input = [ T2987@0: sigMT2988 sigLT2988 sigBT2988 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2989 : signature = _ 
const sigLT2989 : signature = _ 
const sigBT2989 : signature = _ 

transaction T2989 { 
 input = [ T2988@0:  sigMT2989 sigLT2989 sigBT2989 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT2990 : signature = _ 
const sigLT2990 : signature = _ 
const sigBT2990 : signature = _ 

transaction T2990 { 
 input = [ T2988@1:  sigMT2990 sigLT2990 sigBT2990 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2991 : signature = _ 
const sigLT2991 : signature = _ 
const sigBT2991 : signature = _ 

transaction T2991 { 
 input = [ T2988@2:  sigMT2991 sigLT2991 sigBT2991 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2992 : signature = _ 
const sigLT2992 : signature = _ 
const sigBT2992 : signature = _ 


transaction T2992 { 
 input = [ T2870@1: sigMT2992 sigLT2992 sigBT2992 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT2993 : signature = _ 
const sigLT2993 : signature = _ 
const sigBT2993 : signature = _ 


transaction T2993 { 
 input = [ T2992@0: sigMT2993 sigLT2993 sigBT2993 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT2994 : signature = _ 
const sigLT2994 : signature = _ 
const sigBT2994 : signature = _ 


transaction T2994 { 
 input = [ T2993@0: sigMT2994 sigLT2994 sigBT2994 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2995 : signature = _ 
const sigLT2995 : signature = _ 
const sigBT2995 : signature = _ 

transaction T2995 { 
 input = [ T2994@0:  sigMT2995 sigLT2995 sigBT2995 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT2996 : signature = _ 
const sigLT2996 : signature = _ 
const sigBT2996 : signature = _ 

transaction T2996 { 
 input = [ T2994@1:  sigMT2996 sigLT2996 sigBT2996 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT2997 : signature = _ 
const sigLT2997 : signature = _ 
const sigBT2997 : signature = _ 


transaction T2997 { 
 input = [ T2992@0: sigMT2997 sigLT2997 sigBT2997 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT2998 : signature = _ 
const sigLT2998 : signature = _ 
const sigBT2998 : signature = _ 


transaction T2998 { 
 input = [ T2997@0: sigMT2998 sigLT2998 sigBT2998 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT2999 : signature = _ 
const sigLT2999 : signature = _ 
const sigBT2999 : signature = _ 

transaction T2999 { 
 input = [ T2998@0:  sigMT2999 sigLT2999 sigBT2999 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3000 : signature = _ 
const sigLT3000 : signature = _ 
const sigBT3000 : signature = _ 

transaction T3000 { 
 input = [ T2998@1:  sigMT3000 sigLT3000 sigBT3000 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3001 : signature = _ 
const sigLT3001 : signature = _ 
const sigBT3001 : signature = _ 


transaction T3001 { 
 input = [ T2992@0: sigMT3001 sigLT3001 sigBT3001 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3002 : signature = _ 
const sigLT3002 : signature = _ 
const sigBT3002 : signature = _ 


transaction T3002 { 
 input = [ T3001@0: sigMT3002 sigLT3002 sigBT3002 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3003 : signature = _ 
const sigLT3003 : signature = _ 
const sigBT3003 : signature = _ 

transaction T3003 { 
 input = [ T3002@0:  sigMT3003 sigLT3003 sigBT3003 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3004 : signature = _ 
const sigLT3004 : signature = _ 
const sigBT3004 : signature = _ 

transaction T3004 { 
 input = [ T3002@1:  sigMT3004 sigLT3004 sigBT3004 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3005 : signature = _ 
const sigLT3005 : signature = _ 
const sigBT3005 : signature = _ 


transaction T3005 { 
 input = [ T2992@0: sigMT3005 sigLT3005 sigBT3005 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3006 : signature = _ 
const sigLT3006 : signature = _ 
const sigBT3006 : signature = _ 


transaction T3006 { 
 input = [ T3005@0: sigMT3006 sigLT3006 sigBT3006 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3007 : signature = _ 
const sigLT3007 : signature = _ 
const sigBT3007 : signature = _ 

transaction T3007 { 
 input = [ T3006@0:  sigMT3007 sigLT3007 sigBT3007 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3008 : signature = _ 
const sigLT3008 : signature = _ 
const sigBT3008 : signature = _ 

transaction T3008 { 
 input = [ T3006@1:  sigMT3008 sigLT3008 sigBT3008 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3009 : signature = _ 
const sigLT3009 : signature = _ 
const sigBT3009 : signature = _ 

transaction T3009 { 
 input = [ T3006@2:  sigMT3009 sigLT3009 sigBT3009 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3010 : signature = _ 
const sigLT3010 : signature = _ 
const sigBT3010 : signature = _ 


transaction T3010 { 
 input = [ T2723@1:sec_StepSecret_M__LLL_1 sigMT3010 sigLT3010 sigBT3010 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3011 : signature = _ 
const sigLT3011 : signature = _ 
const sigBT3011 : signature = _ 


transaction T3011 { 
 input = [ T3010@0: sigMT3011 sigLT3011 sigBT3011 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3012 : signature = _ 
const sigLT3012 : signature = _ 
const sigBT3012 : signature = _ 


transaction T3012 { 
 input = [ T3011@0: sigMT3012 sigLT3012 sigBT3012 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3013 : signature = _ 
const sigLT3013 : signature = _ 
const sigBT3013 : signature = _ 

transaction T3013 { 
 input = [ T3012@0:  sigMT3013 sigLT3013 sigBT3013 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3014 : signature = _ 
const sigLT3014 : signature = _ 
const sigBT3014 : signature = _ 

transaction T3014 { 
 input = [ T3012@1:  sigMT3014 sigLT3014 sigBT3014 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3015 : signature = _ 
const sigLT3015 : signature = _ 
const sigBT3015 : signature = _ 

transaction T3015 { 
 input = [ T3012@2:  sigMT3015 sigLT3015 sigBT3015 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3016 : signature = _ 
const sigLT3016 : signature = _ 
const sigBT3016 : signature = _ 


transaction T3016 { 
 input = [ T3011@1:sec_StepSecret_B__LLLL_11 sigMT3016 sigLT3016 sigBT3016 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3017 : signature = _ 
const sigLT3017 : signature = _ 
const sigBT3017 : signature = _ 


transaction T3017 { 
 input = [ T3016@0: sigMT3017 sigLT3017 sigBT3017 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3018 : signature = _ 
const sigLT3018 : signature = _ 
const sigBT3018 : signature = _ 


transaction T3018 { 
 input = [ T3017@0: sigMT3018 sigLT3018 sigBT3018 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3019 : signature = _ 
const sigLT3019 : signature = _ 
const sigBT3019 : signature = _ 

transaction T3019 { 
 input = [ T3018@0:  sigMT3019 sigLT3019 sigBT3019 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3020 : signature = _ 
const sigLT3020 : signature = _ 
const sigBT3020 : signature = _ 

transaction T3020 { 
 input = [ T3018@1:  sigMT3020 sigLT3020 sigBT3020 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3021 : signature = _ 
const sigLT3021 : signature = _ 
const sigBT3021 : signature = _ 

transaction T3021 { 
 input = [ T3018@2:  sigMT3021 sigLT3021 sigBT3021 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3022 : signature = _ 
const sigLT3022 : signature = _ 
const sigBT3022 : signature = _ 


transaction T3022 { 
 input = [ T3017@1:sec_StepSecret_B__LLLLL_111 sigMT3022 sigLT3022 sigBT3022 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3023 : signature = _ 
const sigLT3023 : signature = _ 
const sigBT3023 : signature = _ 


transaction T3023 { 
 input = [ T3022@0: sigMT3023 sigLT3023 sigBT3023 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3024 : signature = _ 
const sigLT3024 : signature = _ 
const sigBT3024 : signature = _ 

transaction T3024 { 
 input = [ T3023@0:  sigMT3024 sigLT3024 sigBT3024 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3025 : signature = _ 
const sigLT3025 : signature = _ 
const sigBT3025 : signature = _ 

transaction T3025 { 
 input = [ T3023@1:  sigMT3025 sigLT3025 sigBT3025 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3026 : signature = _ 
const sigLT3026 : signature = _ 
const sigBT3026 : signature = _ 

transaction T3026 { 
 input = [ T3023@2:  sigMT3026 sigLT3026 sigBT3026 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3027 : signature = _ 
const sigLT3027 : signature = _ 
const sigBT3027 : signature = _ 


transaction T3027 { 
 input = [ T3017@1:sec_StepSecret_L__LLLLL_111 sigMT3027 sigLT3027 sigBT3027 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3028 : signature = _ 
const sigLT3028 : signature = _ 
const sigBT3028 : signature = _ 


transaction T3028 { 
 input = [ T3027@0: sigMT3028 sigLT3028 sigBT3028 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3029 : signature = _ 
const sigLT3029 : signature = _ 
const sigBT3029 : signature = _ 

transaction T3029 { 
 input = [ T3028@0:  sigMT3029 sigLT3029 sigBT3029 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3030 : signature = _ 
const sigLT3030 : signature = _ 
const sigBT3030 : signature = _ 

transaction T3030 { 
 input = [ T3028@1:  sigMT3030 sigLT3030 sigBT3030 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3031 : signature = _ 
const sigLT3031 : signature = _ 
const sigBT3031 : signature = _ 

transaction T3031 { 
 input = [ T3028@2:  sigMT3031 sigLT3031 sigBT3031 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3032 : signature = _ 
const sigLT3032 : signature = _ 
const sigBT3032 : signature = _ 


transaction T3032 { 
 input = [ T3017@1:sec_StepSecret_M__LLLLL_111 sigMT3032 sigLT3032 sigBT3032 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3033 : signature = _ 
const sigLT3033 : signature = _ 
const sigBT3033 : signature = _ 


transaction T3033 { 
 input = [ T3032@0: sigMT3033 sigLT3033 sigBT3033 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3034 : signature = _ 
const sigLT3034 : signature = _ 
const sigBT3034 : signature = _ 

transaction T3034 { 
 input = [ T3033@0:  sigMT3034 sigLT3034 sigBT3034 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3035 : signature = _ 
const sigLT3035 : signature = _ 
const sigBT3035 : signature = _ 

transaction T3035 { 
 input = [ T3033@1:  sigMT3035 sigLT3035 sigBT3035 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3036 : signature = _ 
const sigLT3036 : signature = _ 
const sigBT3036 : signature = _ 

transaction T3036 { 
 input = [ T3033@2:  sigMT3036 sigLT3036 sigBT3036 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3037 : signature = _ 
const sigLT3037 : signature = _ 
const sigBT3037 : signature = _ 


transaction T3037 { 
 input = [ T3017@1: sigMT3037 sigLT3037 sigBT3037 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3038 : signature = _ 
const sigLT3038 : signature = _ 
const sigBT3038 : signature = _ 


transaction T3038 { 
 input = [ T3037@0: sigMT3038 sigLT3038 sigBT3038 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3039 : signature = _ 
const sigLT3039 : signature = _ 
const sigBT3039 : signature = _ 


transaction T3039 { 
 input = [ T3038@0: sigMT3039 sigLT3039 sigBT3039 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3040 : signature = _ 
const sigLT3040 : signature = _ 
const sigBT3040 : signature = _ 

transaction T3040 { 
 input = [ T3039@0:  sigMT3040 sigLT3040 sigBT3040 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3041 : signature = _ 
const sigLT3041 : signature = _ 
const sigBT3041 : signature = _ 

transaction T3041 { 
 input = [ T3039@1:  sigMT3041 sigLT3041 sigBT3041 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3042 : signature = _ 
const sigLT3042 : signature = _ 
const sigBT3042 : signature = _ 


transaction T3042 { 
 input = [ T3037@0: sigMT3042 sigLT3042 sigBT3042 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3043 : signature = _ 
const sigLT3043 : signature = _ 
const sigBT3043 : signature = _ 


transaction T3043 { 
 input = [ T3042@0: sigMT3043 sigLT3043 sigBT3043 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3044 : signature = _ 
const sigLT3044 : signature = _ 
const sigBT3044 : signature = _ 

transaction T3044 { 
 input = [ T3043@0:  sigMT3044 sigLT3044 sigBT3044 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3045 : signature = _ 
const sigLT3045 : signature = _ 
const sigBT3045 : signature = _ 

transaction T3045 { 
 input = [ T3043@1:  sigMT3045 sigLT3045 sigBT3045 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3046 : signature = _ 
const sigLT3046 : signature = _ 
const sigBT3046 : signature = _ 


transaction T3046 { 
 input = [ T3037@0: sigMT3046 sigLT3046 sigBT3046 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3047 : signature = _ 
const sigLT3047 : signature = _ 
const sigBT3047 : signature = _ 


transaction T3047 { 
 input = [ T3046@0: sigMT3047 sigLT3047 sigBT3047 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3048 : signature = _ 
const sigLT3048 : signature = _ 
const sigBT3048 : signature = _ 

transaction T3048 { 
 input = [ T3047@0:  sigMT3048 sigLT3048 sigBT3048 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3049 : signature = _ 
const sigLT3049 : signature = _ 
const sigBT3049 : signature = _ 

transaction T3049 { 
 input = [ T3047@1:  sigMT3049 sigLT3049 sigBT3049 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3050 : signature = _ 
const sigLT3050 : signature = _ 
const sigBT3050 : signature = _ 


transaction T3050 { 
 input = [ T3037@0: sigMT3050 sigLT3050 sigBT3050 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3051 : signature = _ 
const sigLT3051 : signature = _ 
const sigBT3051 : signature = _ 


transaction T3051 { 
 input = [ T3050@0: sigMT3051 sigLT3051 sigBT3051 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3052 : signature = _ 
const sigLT3052 : signature = _ 
const sigBT3052 : signature = _ 

transaction T3052 { 
 input = [ T3051@0:  sigMT3052 sigLT3052 sigBT3052 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3053 : signature = _ 
const sigLT3053 : signature = _ 
const sigBT3053 : signature = _ 

transaction T3053 { 
 input = [ T3051@1:  sigMT3053 sigLT3053 sigBT3053 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3054 : signature = _ 
const sigLT3054 : signature = _ 
const sigBT3054 : signature = _ 

transaction T3054 { 
 input = [ T3051@2:  sigMT3054 sigLT3054 sigBT3054 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3055 : signature = _ 
const sigLT3055 : signature = _ 
const sigBT3055 : signature = _ 


transaction T3055 { 
 input = [ T3011@1:sec_StepSecret_L__LLLL_11 sigMT3055 sigLT3055 sigBT3055 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3056 : signature = _ 
const sigLT3056 : signature = _ 
const sigBT3056 : signature = _ 


transaction T3056 { 
 input = [ T3055@0: sigMT3056 sigLT3056 sigBT3056 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3057 : signature = _ 
const sigLT3057 : signature = _ 
const sigBT3057 : signature = _ 


transaction T3057 { 
 input = [ T3056@0: sigMT3057 sigLT3057 sigBT3057 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3058 : signature = _ 
const sigLT3058 : signature = _ 
const sigBT3058 : signature = _ 

transaction T3058 { 
 input = [ T3057@0:  sigMT3058 sigLT3058 sigBT3058 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3059 : signature = _ 
const sigLT3059 : signature = _ 
const sigBT3059 : signature = _ 

transaction T3059 { 
 input = [ T3057@1:  sigMT3059 sigLT3059 sigBT3059 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3060 : signature = _ 
const sigLT3060 : signature = _ 
const sigBT3060 : signature = _ 

transaction T3060 { 
 input = [ T3057@2:  sigMT3060 sigLT3060 sigBT3060 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3061 : signature = _ 
const sigLT3061 : signature = _ 
const sigBT3061 : signature = _ 


transaction T3061 { 
 input = [ T3056@1:sec_StepSecret_B__LLLLL_111 sigMT3061 sigLT3061 sigBT3061 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3062 : signature = _ 
const sigLT3062 : signature = _ 
const sigBT3062 : signature = _ 


transaction T3062 { 
 input = [ T3061@0: sigMT3062 sigLT3062 sigBT3062 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3063 : signature = _ 
const sigLT3063 : signature = _ 
const sigBT3063 : signature = _ 

transaction T3063 { 
 input = [ T3062@0:  sigMT3063 sigLT3063 sigBT3063 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3064 : signature = _ 
const sigLT3064 : signature = _ 
const sigBT3064 : signature = _ 

transaction T3064 { 
 input = [ T3062@1:  sigMT3064 sigLT3064 sigBT3064 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3065 : signature = _ 
const sigLT3065 : signature = _ 
const sigBT3065 : signature = _ 

transaction T3065 { 
 input = [ T3062@2:  sigMT3065 sigLT3065 sigBT3065 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3066 : signature = _ 
const sigLT3066 : signature = _ 
const sigBT3066 : signature = _ 


transaction T3066 { 
 input = [ T3056@1:sec_StepSecret_L__LLLLL_111 sigMT3066 sigLT3066 sigBT3066 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3067 : signature = _ 
const sigLT3067 : signature = _ 
const sigBT3067 : signature = _ 


transaction T3067 { 
 input = [ T3066@0: sigMT3067 sigLT3067 sigBT3067 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3068 : signature = _ 
const sigLT3068 : signature = _ 
const sigBT3068 : signature = _ 

transaction T3068 { 
 input = [ T3067@0:  sigMT3068 sigLT3068 sigBT3068 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3069 : signature = _ 
const sigLT3069 : signature = _ 
const sigBT3069 : signature = _ 

transaction T3069 { 
 input = [ T3067@1:  sigMT3069 sigLT3069 sigBT3069 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3070 : signature = _ 
const sigLT3070 : signature = _ 
const sigBT3070 : signature = _ 

transaction T3070 { 
 input = [ T3067@2:  sigMT3070 sigLT3070 sigBT3070 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3071 : signature = _ 
const sigLT3071 : signature = _ 
const sigBT3071 : signature = _ 


transaction T3071 { 
 input = [ T3056@1:sec_StepSecret_M__LLLLL_111 sigMT3071 sigLT3071 sigBT3071 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3072 : signature = _ 
const sigLT3072 : signature = _ 
const sigBT3072 : signature = _ 


transaction T3072 { 
 input = [ T3071@0: sigMT3072 sigLT3072 sigBT3072 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3073 : signature = _ 
const sigLT3073 : signature = _ 
const sigBT3073 : signature = _ 

transaction T3073 { 
 input = [ T3072@0:  sigMT3073 sigLT3073 sigBT3073 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3074 : signature = _ 
const sigLT3074 : signature = _ 
const sigBT3074 : signature = _ 

transaction T3074 { 
 input = [ T3072@1:  sigMT3074 sigLT3074 sigBT3074 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3075 : signature = _ 
const sigLT3075 : signature = _ 
const sigBT3075 : signature = _ 

transaction T3075 { 
 input = [ T3072@2:  sigMT3075 sigLT3075 sigBT3075 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3076 : signature = _ 
const sigLT3076 : signature = _ 
const sigBT3076 : signature = _ 


transaction T3076 { 
 input = [ T3056@1: sigMT3076 sigLT3076 sigBT3076 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3077 : signature = _ 
const sigLT3077 : signature = _ 
const sigBT3077 : signature = _ 


transaction T3077 { 
 input = [ T3076@0: sigMT3077 sigLT3077 sigBT3077 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3078 : signature = _ 
const sigLT3078 : signature = _ 
const sigBT3078 : signature = _ 


transaction T3078 { 
 input = [ T3077@0: sigMT3078 sigLT3078 sigBT3078 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3079 : signature = _ 
const sigLT3079 : signature = _ 
const sigBT3079 : signature = _ 

transaction T3079 { 
 input = [ T3078@0:  sigMT3079 sigLT3079 sigBT3079 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3080 : signature = _ 
const sigLT3080 : signature = _ 
const sigBT3080 : signature = _ 

transaction T3080 { 
 input = [ T3078@1:  sigMT3080 sigLT3080 sigBT3080 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3081 : signature = _ 
const sigLT3081 : signature = _ 
const sigBT3081 : signature = _ 


transaction T3081 { 
 input = [ T3076@0: sigMT3081 sigLT3081 sigBT3081 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3082 : signature = _ 
const sigLT3082 : signature = _ 
const sigBT3082 : signature = _ 


transaction T3082 { 
 input = [ T3081@0: sigMT3082 sigLT3082 sigBT3082 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3083 : signature = _ 
const sigLT3083 : signature = _ 
const sigBT3083 : signature = _ 

transaction T3083 { 
 input = [ T3082@0:  sigMT3083 sigLT3083 sigBT3083 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3084 : signature = _ 
const sigLT3084 : signature = _ 
const sigBT3084 : signature = _ 

transaction T3084 { 
 input = [ T3082@1:  sigMT3084 sigLT3084 sigBT3084 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3085 : signature = _ 
const sigLT3085 : signature = _ 
const sigBT3085 : signature = _ 


transaction T3085 { 
 input = [ T3076@0: sigMT3085 sigLT3085 sigBT3085 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3086 : signature = _ 
const sigLT3086 : signature = _ 
const sigBT3086 : signature = _ 


transaction T3086 { 
 input = [ T3085@0: sigMT3086 sigLT3086 sigBT3086 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3087 : signature = _ 
const sigLT3087 : signature = _ 
const sigBT3087 : signature = _ 

transaction T3087 { 
 input = [ T3086@0:  sigMT3087 sigLT3087 sigBT3087 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3088 : signature = _ 
const sigLT3088 : signature = _ 
const sigBT3088 : signature = _ 

transaction T3088 { 
 input = [ T3086@1:  sigMT3088 sigLT3088 sigBT3088 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3089 : signature = _ 
const sigLT3089 : signature = _ 
const sigBT3089 : signature = _ 


transaction T3089 { 
 input = [ T3076@0: sigMT3089 sigLT3089 sigBT3089 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3090 : signature = _ 
const sigLT3090 : signature = _ 
const sigBT3090 : signature = _ 


transaction T3090 { 
 input = [ T3089@0: sigMT3090 sigLT3090 sigBT3090 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3091 : signature = _ 
const sigLT3091 : signature = _ 
const sigBT3091 : signature = _ 

transaction T3091 { 
 input = [ T3090@0:  sigMT3091 sigLT3091 sigBT3091 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3092 : signature = _ 
const sigLT3092 : signature = _ 
const sigBT3092 : signature = _ 

transaction T3092 { 
 input = [ T3090@1:  sigMT3092 sigLT3092 sigBT3092 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3093 : signature = _ 
const sigLT3093 : signature = _ 
const sigBT3093 : signature = _ 

transaction T3093 { 
 input = [ T3090@2:  sigMT3093 sigLT3093 sigBT3093 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3094 : signature = _ 
const sigLT3094 : signature = _ 
const sigBT3094 : signature = _ 


transaction T3094 { 
 input = [ T3011@1:sec_StepSecret_M__LLLL_11 sigMT3094 sigLT3094 sigBT3094 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3095 : signature = _ 
const sigLT3095 : signature = _ 
const sigBT3095 : signature = _ 


transaction T3095 { 
 input = [ T3094@0: sigMT3095 sigLT3095 sigBT3095 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3096 : signature = _ 
const sigLT3096 : signature = _ 
const sigBT3096 : signature = _ 


transaction T3096 { 
 input = [ T3095@0: sigMT3096 sigLT3096 sigBT3096 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3097 : signature = _ 
const sigLT3097 : signature = _ 
const sigBT3097 : signature = _ 

transaction T3097 { 
 input = [ T3096@0:  sigMT3097 sigLT3097 sigBT3097 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3098 : signature = _ 
const sigLT3098 : signature = _ 
const sigBT3098 : signature = _ 

transaction T3098 { 
 input = [ T3096@1:  sigMT3098 sigLT3098 sigBT3098 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3099 : signature = _ 
const sigLT3099 : signature = _ 
const sigBT3099 : signature = _ 

transaction T3099 { 
 input = [ T3096@2:  sigMT3099 sigLT3099 sigBT3099 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3100 : signature = _ 
const sigLT3100 : signature = _ 
const sigBT3100 : signature = _ 


transaction T3100 { 
 input = [ T3095@1:sec_StepSecret_B__LLLLL_111 sigMT3100 sigLT3100 sigBT3100 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3101 : signature = _ 
const sigLT3101 : signature = _ 
const sigBT3101 : signature = _ 


transaction T3101 { 
 input = [ T3100@0: sigMT3101 sigLT3101 sigBT3101 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3102 : signature = _ 
const sigLT3102 : signature = _ 
const sigBT3102 : signature = _ 

transaction T3102 { 
 input = [ T3101@0:  sigMT3102 sigLT3102 sigBT3102 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3103 : signature = _ 
const sigLT3103 : signature = _ 
const sigBT3103 : signature = _ 

transaction T3103 { 
 input = [ T3101@1:  sigMT3103 sigLT3103 sigBT3103 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3104 : signature = _ 
const sigLT3104 : signature = _ 
const sigBT3104 : signature = _ 

transaction T3104 { 
 input = [ T3101@2:  sigMT3104 sigLT3104 sigBT3104 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3105 : signature = _ 
const sigLT3105 : signature = _ 
const sigBT3105 : signature = _ 


transaction T3105 { 
 input = [ T3095@1:sec_StepSecret_L__LLLLL_111 sigMT3105 sigLT3105 sigBT3105 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3106 : signature = _ 
const sigLT3106 : signature = _ 
const sigBT3106 : signature = _ 


transaction T3106 { 
 input = [ T3105@0: sigMT3106 sigLT3106 sigBT3106 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3107 : signature = _ 
const sigLT3107 : signature = _ 
const sigBT3107 : signature = _ 

transaction T3107 { 
 input = [ T3106@0:  sigMT3107 sigLT3107 sigBT3107 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3108 : signature = _ 
const sigLT3108 : signature = _ 
const sigBT3108 : signature = _ 

transaction T3108 { 
 input = [ T3106@1:  sigMT3108 sigLT3108 sigBT3108 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3109 : signature = _ 
const sigLT3109 : signature = _ 
const sigBT3109 : signature = _ 

transaction T3109 { 
 input = [ T3106@2:  sigMT3109 sigLT3109 sigBT3109 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3110 : signature = _ 
const sigLT3110 : signature = _ 
const sigBT3110 : signature = _ 


transaction T3110 { 
 input = [ T3095@1:sec_StepSecret_M__LLLLL_111 sigMT3110 sigLT3110 sigBT3110 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3111 : signature = _ 
const sigLT3111 : signature = _ 
const sigBT3111 : signature = _ 


transaction T3111 { 
 input = [ T3110@0: sigMT3111 sigLT3111 sigBT3111 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3112 : signature = _ 
const sigLT3112 : signature = _ 
const sigBT3112 : signature = _ 

transaction T3112 { 
 input = [ T3111@0:  sigMT3112 sigLT3112 sigBT3112 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3113 : signature = _ 
const sigLT3113 : signature = _ 
const sigBT3113 : signature = _ 

transaction T3113 { 
 input = [ T3111@1:  sigMT3113 sigLT3113 sigBT3113 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3114 : signature = _ 
const sigLT3114 : signature = _ 
const sigBT3114 : signature = _ 

transaction T3114 { 
 input = [ T3111@2:  sigMT3114 sigLT3114 sigBT3114 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3115 : signature = _ 
const sigLT3115 : signature = _ 
const sigBT3115 : signature = _ 


transaction T3115 { 
 input = [ T3095@1: sigMT3115 sigLT3115 sigBT3115 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3116 : signature = _ 
const sigLT3116 : signature = _ 
const sigBT3116 : signature = _ 


transaction T3116 { 
 input = [ T3115@0: sigMT3116 sigLT3116 sigBT3116 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3117 : signature = _ 
const sigLT3117 : signature = _ 
const sigBT3117 : signature = _ 


transaction T3117 { 
 input = [ T3116@0: sigMT3117 sigLT3117 sigBT3117 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3118 : signature = _ 
const sigLT3118 : signature = _ 
const sigBT3118 : signature = _ 

transaction T3118 { 
 input = [ T3117@0:  sigMT3118 sigLT3118 sigBT3118 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3119 : signature = _ 
const sigLT3119 : signature = _ 
const sigBT3119 : signature = _ 

transaction T3119 { 
 input = [ T3117@1:  sigMT3119 sigLT3119 sigBT3119 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3120 : signature = _ 
const sigLT3120 : signature = _ 
const sigBT3120 : signature = _ 


transaction T3120 { 
 input = [ T3115@0: sigMT3120 sigLT3120 sigBT3120 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3121 : signature = _ 
const sigLT3121 : signature = _ 
const sigBT3121 : signature = _ 


transaction T3121 { 
 input = [ T3120@0: sigMT3121 sigLT3121 sigBT3121 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3122 : signature = _ 
const sigLT3122 : signature = _ 
const sigBT3122 : signature = _ 

transaction T3122 { 
 input = [ T3121@0:  sigMT3122 sigLT3122 sigBT3122 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3123 : signature = _ 
const sigLT3123 : signature = _ 
const sigBT3123 : signature = _ 

transaction T3123 { 
 input = [ T3121@1:  sigMT3123 sigLT3123 sigBT3123 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3124 : signature = _ 
const sigLT3124 : signature = _ 
const sigBT3124 : signature = _ 


transaction T3124 { 
 input = [ T3115@0: sigMT3124 sigLT3124 sigBT3124 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3125 : signature = _ 
const sigLT3125 : signature = _ 
const sigBT3125 : signature = _ 


transaction T3125 { 
 input = [ T3124@0: sigMT3125 sigLT3125 sigBT3125 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3126 : signature = _ 
const sigLT3126 : signature = _ 
const sigBT3126 : signature = _ 

transaction T3126 { 
 input = [ T3125@0:  sigMT3126 sigLT3126 sigBT3126 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3127 : signature = _ 
const sigLT3127 : signature = _ 
const sigBT3127 : signature = _ 

transaction T3127 { 
 input = [ T3125@1:  sigMT3127 sigLT3127 sigBT3127 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3128 : signature = _ 
const sigLT3128 : signature = _ 
const sigBT3128 : signature = _ 


transaction T3128 { 
 input = [ T3115@0: sigMT3128 sigLT3128 sigBT3128 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3129 : signature = _ 
const sigLT3129 : signature = _ 
const sigBT3129 : signature = _ 


transaction T3129 { 
 input = [ T3128@0: sigMT3129 sigLT3129 sigBT3129 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3130 : signature = _ 
const sigLT3130 : signature = _ 
const sigBT3130 : signature = _ 

transaction T3130 { 
 input = [ T3129@0:  sigMT3130 sigLT3130 sigBT3130 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3131 : signature = _ 
const sigLT3131 : signature = _ 
const sigBT3131 : signature = _ 

transaction T3131 { 
 input = [ T3129@1:  sigMT3131 sigLT3131 sigBT3131 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3132 : signature = _ 
const sigLT3132 : signature = _ 
const sigBT3132 : signature = _ 

transaction T3132 { 
 input = [ T3129@2:  sigMT3132 sigLT3132 sigBT3132 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3133 : signature = _ 
const sigLT3133 : signature = _ 
const sigBT3133 : signature = _ 


transaction T3133 { 
 input = [ T3011@1: sigMT3133 sigLT3133 sigBT3133 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT3134 : signature = _ 
const sigLT3134 : signature = _ 
const sigBT3134 : signature = _ 


transaction T3134 { 
 input = [ T3133@0: sigMT3134 sigLT3134 sigBT3134 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3135 : signature = _ 
const sigLT3135 : signature = _ 
const sigBT3135 : signature = _ 


transaction T3135 { 
 input = [ T3134@0: sigMT3135 sigLT3135 sigBT3135 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3136 : signature = _ 
const sigLT3136 : signature = _ 
const sigBT3136 : signature = _ 

transaction T3136 { 
 input = [ T3135@0:  sigMT3136 sigLT3136 sigBT3136 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3137 : signature = _ 
const sigLT3137 : signature = _ 
const sigBT3137 : signature = _ 

transaction T3137 { 
 input = [ T3135@1:  sigMT3137 sigLT3137 sigBT3137 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3138 : signature = _ 
const sigLT3138 : signature = _ 
const sigBT3138 : signature = _ 


transaction T3138 { 
 input = [ T3133@0: sigMT3138 sigLT3138 sigBT3138 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3139 : signature = _ 
const sigLT3139 : signature = _ 
const sigBT3139 : signature = _ 


transaction T3139 { 
 input = [ T3138@0: sigMT3139 sigLT3139 sigBT3139 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3140 : signature = _ 
const sigLT3140 : signature = _ 
const sigBT3140 : signature = _ 

transaction T3140 { 
 input = [ T3139@0:  sigMT3140 sigLT3140 sigBT3140 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3141 : signature = _ 
const sigLT3141 : signature = _ 
const sigBT3141 : signature = _ 

transaction T3141 { 
 input = [ T3139@1:  sigMT3141 sigLT3141 sigBT3141 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3142 : signature = _ 
const sigLT3142 : signature = _ 
const sigBT3142 : signature = _ 


transaction T3142 { 
 input = [ T3133@0: sigMT3142 sigLT3142 sigBT3142 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3143 : signature = _ 
const sigLT3143 : signature = _ 
const sigBT3143 : signature = _ 


transaction T3143 { 
 input = [ T3142@0: sigMT3143 sigLT3143 sigBT3143 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3144 : signature = _ 
const sigLT3144 : signature = _ 
const sigBT3144 : signature = _ 

transaction T3144 { 
 input = [ T3143@0:  sigMT3144 sigLT3144 sigBT3144 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3145 : signature = _ 
const sigLT3145 : signature = _ 
const sigBT3145 : signature = _ 

transaction T3145 { 
 input = [ T3143@1:  sigMT3145 sigLT3145 sigBT3145 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3146 : signature = _ 
const sigLT3146 : signature = _ 
const sigBT3146 : signature = _ 


transaction T3146 { 
 input = [ T3133@0: sigMT3146 sigLT3146 sigBT3146 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3147 : signature = _ 
const sigLT3147 : signature = _ 
const sigBT3147 : signature = _ 


transaction T3147 { 
 input = [ T3146@0: sigMT3147 sigLT3147 sigBT3147 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3148 : signature = _ 
const sigLT3148 : signature = _ 
const sigBT3148 : signature = _ 

transaction T3148 { 
 input = [ T3147@0:  sigMT3148 sigLT3148 sigBT3148 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3149 : signature = _ 
const sigLT3149 : signature = _ 
const sigBT3149 : signature = _ 

transaction T3149 { 
 input = [ T3147@1:  sigMT3149 sigLT3149 sigBT3149 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3150 : signature = _ 
const sigLT3150 : signature = _ 
const sigBT3150 : signature = _ 

transaction T3150 { 
 input = [ T3147@2:  sigMT3150 sigLT3150 sigBT3150 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3151 : signature = _ 
const sigLT3151 : signature = _ 
const sigBT3151 : signature = _ 


transaction T3151 { 
 input = [ T2723@1: sigMT3151 sigLT3151 sigBT3151 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT3152 : signature = _ 
const sigLT3152 : signature = _ 
const sigBT3152 : signature = _ 


transaction T3152 { 
 input = [ T3151@0: sigMT3152 sigLT3152 sigBT3152 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3153 : signature = _ 
const sigLT3153 : signature = _ 
const sigBT3153 : signature = _ 


transaction T3153 { 
 input = [ T3152@0: sigMT3153 sigLT3153 sigBT3153 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3154 : signature = _ 
const sigLT3154 : signature = _ 
const sigBT3154 : signature = _ 

transaction T3154 { 
 input = [ T3153@0:  sigMT3154 sigLT3154 sigBT3154 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3155 : signature = _ 
const sigLT3155 : signature = _ 
const sigBT3155 : signature = _ 

transaction T3155 { 
 input = [ T3153@1:  sigMT3155 sigLT3155 sigBT3155 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3156 : signature = _ 
const sigLT3156 : signature = _ 
const sigBT3156 : signature = _ 


transaction T3156 { 
 input = [ T3151@0: sigMT3156 sigLT3156 sigBT3156 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3157 : signature = _ 
const sigLT3157 : signature = _ 
const sigBT3157 : signature = _ 


transaction T3157 { 
 input = [ T3156@0: sigMT3157 sigLT3157 sigBT3157 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3158 : signature = _ 
const sigLT3158 : signature = _ 
const sigBT3158 : signature = _ 

transaction T3158 { 
 input = [ T3157@0:  sigMT3158 sigLT3158 sigBT3158 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3159 : signature = _ 
const sigLT3159 : signature = _ 
const sigBT3159 : signature = _ 

transaction T3159 { 
 input = [ T3157@1:  sigMT3159 sigLT3159 sigBT3159 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3160 : signature = _ 
const sigLT3160 : signature = _ 
const sigBT3160 : signature = _ 


transaction T3160 { 
 input = [ T3151@0: sigMT3160 sigLT3160 sigBT3160 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3161 : signature = _ 
const sigLT3161 : signature = _ 
const sigBT3161 : signature = _ 


transaction T3161 { 
 input = [ T3160@0: sigMT3161 sigLT3161 sigBT3161 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3162 : signature = _ 
const sigLT3162 : signature = _ 
const sigBT3162 : signature = _ 

transaction T3162 { 
 input = [ T3161@0:  sigMT3162 sigLT3162 sigBT3162 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3163 : signature = _ 
const sigLT3163 : signature = _ 
const sigBT3163 : signature = _ 

transaction T3163 { 
 input = [ T3161@1:  sigMT3163 sigLT3163 sigBT3163 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3164 : signature = _ 
const sigLT3164 : signature = _ 
const sigBT3164 : signature = _ 


transaction T3164 { 
 input = [ T3151@0: sigMT3164 sigLT3164 sigBT3164 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3165 : signature = _ 
const sigLT3165 : signature = _ 
const sigBT3165 : signature = _ 


transaction T3165 { 
 input = [ T3164@0: sigMT3165 sigLT3165 sigBT3165 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3166 : signature = _ 
const sigLT3166 : signature = _ 
const sigBT3166 : signature = _ 

transaction T3166 { 
 input = [ T3165@0:  sigMT3166 sigLT3166 sigBT3166 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3167 : signature = _ 
const sigLT3167 : signature = _ 
const sigBT3167 : signature = _ 

transaction T3167 { 
 input = [ T3165@1:  sigMT3167 sigLT3167 sigBT3167 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3168 : signature = _ 
const sigLT3168 : signature = _ 
const sigBT3168 : signature = _ 

transaction T3168 { 
 input = [ T3165@2:  sigMT3168 sigLT3168 sigBT3168 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3169 : signature = _ 
const sigLT3169 : signature = _ 
const sigBT3169 : signature = _ 


transaction T3169 { 
 input = [ T2721@0: sigMT3169 sigLT3169 sigBT3169 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT3170 : signature = _ 
const sigLT3170 : signature = _ 
const sigBT3170 : signature = _ 


transaction T3170 { 
 input = [ T3169@0: sigMT3170 sigLT3170 sigBT3170 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT3171 : signature = _ 
const sigLT3171 : signature = _ 
const sigBT3171 : signature = _ 


transaction T3171 { 
 input = [ T3170@0: sigMT3171 sigLT3171 sigBT3171 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3172 : signature = _ 
const sigLT3172 : signature = _ 
const sigBT3172 : signature = _ 

transaction T3172 { 
 input = [ T3171@0:  sigMT3172 sigLT3172 sigBT3172 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3173 : signature = _ 
const sigLT3173 : signature = _ 
const sigBT3173 : signature = _ 

transaction T3173 { 
 input = [ T3171@1:  sigMT3173 sigLT3173 sigBT3173 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3174 : signature = _ 
const sigLT3174 : signature = _ 
const sigBT3174 : signature = _ 

transaction T3174 { 
 input = [ T3171@2:  sigMT3174 sigLT3174 sigBT3174 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3175 : signature = _ 
const sigLT3175 : signature = _ 
const sigBT3175 : signature = _ 


transaction T3175 { 
 input = [ T3170@1:sec_StepSecret_B__LLL_1 sigMT3175 sigLT3175 sigBT3175 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3176 : signature = _ 
const sigLT3176 : signature = _ 
const sigBT3176 : signature = _ 


transaction T3176 { 
 input = [ T3175@0: sigMT3176 sigLT3176 sigBT3176 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3177 : signature = _ 
const sigLT3177 : signature = _ 
const sigBT3177 : signature = _ 


transaction T3177 { 
 input = [ T3176@0: sigMT3177 sigLT3177 sigBT3177 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3178 : signature = _ 
const sigLT3178 : signature = _ 
const sigBT3178 : signature = _ 

transaction T3178 { 
 input = [ T3177@0:  sigMT3178 sigLT3178 sigBT3178 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3179 : signature = _ 
const sigLT3179 : signature = _ 
const sigBT3179 : signature = _ 

transaction T3179 { 
 input = [ T3177@1:  sigMT3179 sigLT3179 sigBT3179 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3180 : signature = _ 
const sigLT3180 : signature = _ 
const sigBT3180 : signature = _ 

transaction T3180 { 
 input = [ T3177@2:  sigMT3180 sigLT3180 sigBT3180 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3181 : signature = _ 
const sigLT3181 : signature = _ 
const sigBT3181 : signature = _ 


transaction T3181 { 
 input = [ T3176@1:sec_StepSecret_B__LLLL_11 sigMT3181 sigLT3181 sigBT3181 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3182 : signature = _ 
const sigLT3182 : signature = _ 
const sigBT3182 : signature = _ 


transaction T3182 { 
 input = [ T3181@0: sigMT3182 sigLT3182 sigBT3182 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3183 : signature = _ 
const sigLT3183 : signature = _ 
const sigBT3183 : signature = _ 


transaction T3183 { 
 input = [ T3182@0: sigMT3183 sigLT3183 sigBT3183 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3184 : signature = _ 
const sigLT3184 : signature = _ 
const sigBT3184 : signature = _ 

transaction T3184 { 
 input = [ T3183@0:  sigMT3184 sigLT3184 sigBT3184 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3185 : signature = _ 
const sigLT3185 : signature = _ 
const sigBT3185 : signature = _ 

transaction T3185 { 
 input = [ T3183@1:  sigMT3185 sigLT3185 sigBT3185 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3186 : signature = _ 
const sigLT3186 : signature = _ 
const sigBT3186 : signature = _ 

transaction T3186 { 
 input = [ T3183@2:  sigMT3186 sigLT3186 sigBT3186 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3187 : signature = _ 
const sigLT3187 : signature = _ 
const sigBT3187 : signature = _ 


transaction T3187 { 
 input = [ T3182@1:sec_StepSecret_B__LLLLL_111 sigMT3187 sigLT3187 sigBT3187 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3188 : signature = _ 
const sigLT3188 : signature = _ 
const sigBT3188 : signature = _ 


transaction T3188 { 
 input = [ T3187@0: sigMT3188 sigLT3188 sigBT3188 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3189 : signature = _ 
const sigLT3189 : signature = _ 
const sigBT3189 : signature = _ 

transaction T3189 { 
 input = [ T3188@0:  sigMT3189 sigLT3189 sigBT3189 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3190 : signature = _ 
const sigLT3190 : signature = _ 
const sigBT3190 : signature = _ 

transaction T3190 { 
 input = [ T3188@1:  sigMT3190 sigLT3190 sigBT3190 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3191 : signature = _ 
const sigLT3191 : signature = _ 
const sigBT3191 : signature = _ 

transaction T3191 { 
 input = [ T3188@2:  sigMT3191 sigLT3191 sigBT3191 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3192 : signature = _ 
const sigLT3192 : signature = _ 
const sigBT3192 : signature = _ 


transaction T3192 { 
 input = [ T3182@1:sec_StepSecret_L__LLLLL_111 sigMT3192 sigLT3192 sigBT3192 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3193 : signature = _ 
const sigLT3193 : signature = _ 
const sigBT3193 : signature = _ 


transaction T3193 { 
 input = [ T3192@0: sigMT3193 sigLT3193 sigBT3193 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3194 : signature = _ 
const sigLT3194 : signature = _ 
const sigBT3194 : signature = _ 

transaction T3194 { 
 input = [ T3193@0:  sigMT3194 sigLT3194 sigBT3194 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3195 : signature = _ 
const sigLT3195 : signature = _ 
const sigBT3195 : signature = _ 

transaction T3195 { 
 input = [ T3193@1:  sigMT3195 sigLT3195 sigBT3195 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3196 : signature = _ 
const sigLT3196 : signature = _ 
const sigBT3196 : signature = _ 

transaction T3196 { 
 input = [ T3193@2:  sigMT3196 sigLT3196 sigBT3196 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3197 : signature = _ 
const sigLT3197 : signature = _ 
const sigBT3197 : signature = _ 


transaction T3197 { 
 input = [ T3182@1:sec_StepSecret_M__LLLLL_111 sigMT3197 sigLT3197 sigBT3197 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3198 : signature = _ 
const sigLT3198 : signature = _ 
const sigBT3198 : signature = _ 


transaction T3198 { 
 input = [ T3197@0: sigMT3198 sigLT3198 sigBT3198 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3199 : signature = _ 
const sigLT3199 : signature = _ 
const sigBT3199 : signature = _ 

transaction T3199 { 
 input = [ T3198@0:  sigMT3199 sigLT3199 sigBT3199 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3200 : signature = _ 
const sigLT3200 : signature = _ 
const sigBT3200 : signature = _ 

transaction T3200 { 
 input = [ T3198@1:  sigMT3200 sigLT3200 sigBT3200 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3201 : signature = _ 
const sigLT3201 : signature = _ 
const sigBT3201 : signature = _ 

transaction T3201 { 
 input = [ T3198@2:  sigMT3201 sigLT3201 sigBT3201 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3202 : signature = _ 
const sigLT3202 : signature = _ 
const sigBT3202 : signature = _ 


transaction T3202 { 
 input = [ T3182@1: sigMT3202 sigLT3202 sigBT3202 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3203 : signature = _ 
const sigLT3203 : signature = _ 
const sigBT3203 : signature = _ 


transaction T3203 { 
 input = [ T3202@0: sigMT3203 sigLT3203 sigBT3203 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3204 : signature = _ 
const sigLT3204 : signature = _ 
const sigBT3204 : signature = _ 


transaction T3204 { 
 input = [ T3203@0: sigMT3204 sigLT3204 sigBT3204 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3205 : signature = _ 
const sigLT3205 : signature = _ 
const sigBT3205 : signature = _ 

transaction T3205 { 
 input = [ T3204@0:  sigMT3205 sigLT3205 sigBT3205 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3206 : signature = _ 
const sigLT3206 : signature = _ 
const sigBT3206 : signature = _ 

transaction T3206 { 
 input = [ T3204@1:  sigMT3206 sigLT3206 sigBT3206 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3207 : signature = _ 
const sigLT3207 : signature = _ 
const sigBT3207 : signature = _ 


transaction T3207 { 
 input = [ T3202@0: sigMT3207 sigLT3207 sigBT3207 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3208 : signature = _ 
const sigLT3208 : signature = _ 
const sigBT3208 : signature = _ 


transaction T3208 { 
 input = [ T3207@0: sigMT3208 sigLT3208 sigBT3208 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3209 : signature = _ 
const sigLT3209 : signature = _ 
const sigBT3209 : signature = _ 

transaction T3209 { 
 input = [ T3208@0:  sigMT3209 sigLT3209 sigBT3209 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3210 : signature = _ 
const sigLT3210 : signature = _ 
const sigBT3210 : signature = _ 

transaction T3210 { 
 input = [ T3208@1:  sigMT3210 sigLT3210 sigBT3210 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3211 : signature = _ 
const sigLT3211 : signature = _ 
const sigBT3211 : signature = _ 


transaction T3211 { 
 input = [ T3202@0: sigMT3211 sigLT3211 sigBT3211 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3212 : signature = _ 
const sigLT3212 : signature = _ 
const sigBT3212 : signature = _ 


transaction T3212 { 
 input = [ T3211@0: sigMT3212 sigLT3212 sigBT3212 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3213 : signature = _ 
const sigLT3213 : signature = _ 
const sigBT3213 : signature = _ 

transaction T3213 { 
 input = [ T3212@0:  sigMT3213 sigLT3213 sigBT3213 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3214 : signature = _ 
const sigLT3214 : signature = _ 
const sigBT3214 : signature = _ 

transaction T3214 { 
 input = [ T3212@1:  sigMT3214 sigLT3214 sigBT3214 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3215 : signature = _ 
const sigLT3215 : signature = _ 
const sigBT3215 : signature = _ 


transaction T3215 { 
 input = [ T3202@0: sigMT3215 sigLT3215 sigBT3215 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3216 : signature = _ 
const sigLT3216 : signature = _ 
const sigBT3216 : signature = _ 


transaction T3216 { 
 input = [ T3215@0: sigMT3216 sigLT3216 sigBT3216 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3217 : signature = _ 
const sigLT3217 : signature = _ 
const sigBT3217 : signature = _ 

transaction T3217 { 
 input = [ T3216@0:  sigMT3217 sigLT3217 sigBT3217 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3218 : signature = _ 
const sigLT3218 : signature = _ 
const sigBT3218 : signature = _ 

transaction T3218 { 
 input = [ T3216@1:  sigMT3218 sigLT3218 sigBT3218 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3219 : signature = _ 
const sigLT3219 : signature = _ 
const sigBT3219 : signature = _ 

transaction T3219 { 
 input = [ T3216@2:  sigMT3219 sigLT3219 sigBT3219 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3220 : signature = _ 
const sigLT3220 : signature = _ 
const sigBT3220 : signature = _ 


transaction T3220 { 
 input = [ T3176@1:sec_StepSecret_L__LLLL_11 sigMT3220 sigLT3220 sigBT3220 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3221 : signature = _ 
const sigLT3221 : signature = _ 
const sigBT3221 : signature = _ 


transaction T3221 { 
 input = [ T3220@0: sigMT3221 sigLT3221 sigBT3221 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3222 : signature = _ 
const sigLT3222 : signature = _ 
const sigBT3222 : signature = _ 


transaction T3222 { 
 input = [ T3221@0: sigMT3222 sigLT3222 sigBT3222 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3223 : signature = _ 
const sigLT3223 : signature = _ 
const sigBT3223 : signature = _ 

transaction T3223 { 
 input = [ T3222@0:  sigMT3223 sigLT3223 sigBT3223 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3224 : signature = _ 
const sigLT3224 : signature = _ 
const sigBT3224 : signature = _ 

transaction T3224 { 
 input = [ T3222@1:  sigMT3224 sigLT3224 sigBT3224 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3225 : signature = _ 
const sigLT3225 : signature = _ 
const sigBT3225 : signature = _ 

transaction T3225 { 
 input = [ T3222@2:  sigMT3225 sigLT3225 sigBT3225 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3226 : signature = _ 
const sigLT3226 : signature = _ 
const sigBT3226 : signature = _ 


transaction T3226 { 
 input = [ T3221@1:sec_StepSecret_B__LLLLL_111 sigMT3226 sigLT3226 sigBT3226 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3227 : signature = _ 
const sigLT3227 : signature = _ 
const sigBT3227 : signature = _ 


transaction T3227 { 
 input = [ T3226@0: sigMT3227 sigLT3227 sigBT3227 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3228 : signature = _ 
const sigLT3228 : signature = _ 
const sigBT3228 : signature = _ 

transaction T3228 { 
 input = [ T3227@0:  sigMT3228 sigLT3228 sigBT3228 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3229 : signature = _ 
const sigLT3229 : signature = _ 
const sigBT3229 : signature = _ 

transaction T3229 { 
 input = [ T3227@1:  sigMT3229 sigLT3229 sigBT3229 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3230 : signature = _ 
const sigLT3230 : signature = _ 
const sigBT3230 : signature = _ 

transaction T3230 { 
 input = [ T3227@2:  sigMT3230 sigLT3230 sigBT3230 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3231 : signature = _ 
const sigLT3231 : signature = _ 
const sigBT3231 : signature = _ 


transaction T3231 { 
 input = [ T3221@1:sec_StepSecret_L__LLLLL_111 sigMT3231 sigLT3231 sigBT3231 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3232 : signature = _ 
const sigLT3232 : signature = _ 
const sigBT3232 : signature = _ 


transaction T3232 { 
 input = [ T3231@0: sigMT3232 sigLT3232 sigBT3232 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3233 : signature = _ 
const sigLT3233 : signature = _ 
const sigBT3233 : signature = _ 

transaction T3233 { 
 input = [ T3232@0:  sigMT3233 sigLT3233 sigBT3233 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3234 : signature = _ 
const sigLT3234 : signature = _ 
const sigBT3234 : signature = _ 

transaction T3234 { 
 input = [ T3232@1:  sigMT3234 sigLT3234 sigBT3234 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3235 : signature = _ 
const sigLT3235 : signature = _ 
const sigBT3235 : signature = _ 

transaction T3235 { 
 input = [ T3232@2:  sigMT3235 sigLT3235 sigBT3235 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3236 : signature = _ 
const sigLT3236 : signature = _ 
const sigBT3236 : signature = _ 


transaction T3236 { 
 input = [ T3221@1:sec_StepSecret_M__LLLLL_111 sigMT3236 sigLT3236 sigBT3236 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3237 : signature = _ 
const sigLT3237 : signature = _ 
const sigBT3237 : signature = _ 


transaction T3237 { 
 input = [ T3236@0: sigMT3237 sigLT3237 sigBT3237 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3238 : signature = _ 
const sigLT3238 : signature = _ 
const sigBT3238 : signature = _ 

transaction T3238 { 
 input = [ T3237@0:  sigMT3238 sigLT3238 sigBT3238 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3239 : signature = _ 
const sigLT3239 : signature = _ 
const sigBT3239 : signature = _ 

transaction T3239 { 
 input = [ T3237@1:  sigMT3239 sigLT3239 sigBT3239 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3240 : signature = _ 
const sigLT3240 : signature = _ 
const sigBT3240 : signature = _ 

transaction T3240 { 
 input = [ T3237@2:  sigMT3240 sigLT3240 sigBT3240 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3241 : signature = _ 
const sigLT3241 : signature = _ 
const sigBT3241 : signature = _ 


transaction T3241 { 
 input = [ T3221@1: sigMT3241 sigLT3241 sigBT3241 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3242 : signature = _ 
const sigLT3242 : signature = _ 
const sigBT3242 : signature = _ 


transaction T3242 { 
 input = [ T3241@0: sigMT3242 sigLT3242 sigBT3242 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3243 : signature = _ 
const sigLT3243 : signature = _ 
const sigBT3243 : signature = _ 


transaction T3243 { 
 input = [ T3242@0: sigMT3243 sigLT3243 sigBT3243 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3244 : signature = _ 
const sigLT3244 : signature = _ 
const sigBT3244 : signature = _ 

transaction T3244 { 
 input = [ T3243@0:  sigMT3244 sigLT3244 sigBT3244 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3245 : signature = _ 
const sigLT3245 : signature = _ 
const sigBT3245 : signature = _ 

transaction T3245 { 
 input = [ T3243@1:  sigMT3245 sigLT3245 sigBT3245 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3246 : signature = _ 
const sigLT3246 : signature = _ 
const sigBT3246 : signature = _ 


transaction T3246 { 
 input = [ T3241@0: sigMT3246 sigLT3246 sigBT3246 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3247 : signature = _ 
const sigLT3247 : signature = _ 
const sigBT3247 : signature = _ 


transaction T3247 { 
 input = [ T3246@0: sigMT3247 sigLT3247 sigBT3247 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3248 : signature = _ 
const sigLT3248 : signature = _ 
const sigBT3248 : signature = _ 

transaction T3248 { 
 input = [ T3247@0:  sigMT3248 sigLT3248 sigBT3248 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3249 : signature = _ 
const sigLT3249 : signature = _ 
const sigBT3249 : signature = _ 

transaction T3249 { 
 input = [ T3247@1:  sigMT3249 sigLT3249 sigBT3249 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3250 : signature = _ 
const sigLT3250 : signature = _ 
const sigBT3250 : signature = _ 


transaction T3250 { 
 input = [ T3241@0: sigMT3250 sigLT3250 sigBT3250 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3251 : signature = _ 
const sigLT3251 : signature = _ 
const sigBT3251 : signature = _ 


transaction T3251 { 
 input = [ T3250@0: sigMT3251 sigLT3251 sigBT3251 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3252 : signature = _ 
const sigLT3252 : signature = _ 
const sigBT3252 : signature = _ 

transaction T3252 { 
 input = [ T3251@0:  sigMT3252 sigLT3252 sigBT3252 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3253 : signature = _ 
const sigLT3253 : signature = _ 
const sigBT3253 : signature = _ 

transaction T3253 { 
 input = [ T3251@1:  sigMT3253 sigLT3253 sigBT3253 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3254 : signature = _ 
const sigLT3254 : signature = _ 
const sigBT3254 : signature = _ 


transaction T3254 { 
 input = [ T3241@0: sigMT3254 sigLT3254 sigBT3254 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3255 : signature = _ 
const sigLT3255 : signature = _ 
const sigBT3255 : signature = _ 


transaction T3255 { 
 input = [ T3254@0: sigMT3255 sigLT3255 sigBT3255 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3256 : signature = _ 
const sigLT3256 : signature = _ 
const sigBT3256 : signature = _ 

transaction T3256 { 
 input = [ T3255@0:  sigMT3256 sigLT3256 sigBT3256 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3257 : signature = _ 
const sigLT3257 : signature = _ 
const sigBT3257 : signature = _ 

transaction T3257 { 
 input = [ T3255@1:  sigMT3257 sigLT3257 sigBT3257 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3258 : signature = _ 
const sigLT3258 : signature = _ 
const sigBT3258 : signature = _ 

transaction T3258 { 
 input = [ T3255@2:  sigMT3258 sigLT3258 sigBT3258 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3259 : signature = _ 
const sigLT3259 : signature = _ 
const sigBT3259 : signature = _ 


transaction T3259 { 
 input = [ T3176@1:sec_StepSecret_M__LLLL_11 sigMT3259 sigLT3259 sigBT3259 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3260 : signature = _ 
const sigLT3260 : signature = _ 
const sigBT3260 : signature = _ 


transaction T3260 { 
 input = [ T3259@0: sigMT3260 sigLT3260 sigBT3260 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3261 : signature = _ 
const sigLT3261 : signature = _ 
const sigBT3261 : signature = _ 


transaction T3261 { 
 input = [ T3260@0: sigMT3261 sigLT3261 sigBT3261 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3262 : signature = _ 
const sigLT3262 : signature = _ 
const sigBT3262 : signature = _ 

transaction T3262 { 
 input = [ T3261@0:  sigMT3262 sigLT3262 sigBT3262 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3263 : signature = _ 
const sigLT3263 : signature = _ 
const sigBT3263 : signature = _ 

transaction T3263 { 
 input = [ T3261@1:  sigMT3263 sigLT3263 sigBT3263 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3264 : signature = _ 
const sigLT3264 : signature = _ 
const sigBT3264 : signature = _ 

transaction T3264 { 
 input = [ T3261@2:  sigMT3264 sigLT3264 sigBT3264 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3265 : signature = _ 
const sigLT3265 : signature = _ 
const sigBT3265 : signature = _ 


transaction T3265 { 
 input = [ T3260@1:sec_StepSecret_B__LLLLL_111 sigMT3265 sigLT3265 sigBT3265 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3266 : signature = _ 
const sigLT3266 : signature = _ 
const sigBT3266 : signature = _ 


transaction T3266 { 
 input = [ T3265@0: sigMT3266 sigLT3266 sigBT3266 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3267 : signature = _ 
const sigLT3267 : signature = _ 
const sigBT3267 : signature = _ 

transaction T3267 { 
 input = [ T3266@0:  sigMT3267 sigLT3267 sigBT3267 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3268 : signature = _ 
const sigLT3268 : signature = _ 
const sigBT3268 : signature = _ 

transaction T3268 { 
 input = [ T3266@1:  sigMT3268 sigLT3268 sigBT3268 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3269 : signature = _ 
const sigLT3269 : signature = _ 
const sigBT3269 : signature = _ 

transaction T3269 { 
 input = [ T3266@2:  sigMT3269 sigLT3269 sigBT3269 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3270 : signature = _ 
const sigLT3270 : signature = _ 
const sigBT3270 : signature = _ 


transaction T3270 { 
 input = [ T3260@1:sec_StepSecret_L__LLLLL_111 sigMT3270 sigLT3270 sigBT3270 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3271 : signature = _ 
const sigLT3271 : signature = _ 
const sigBT3271 : signature = _ 


transaction T3271 { 
 input = [ T3270@0: sigMT3271 sigLT3271 sigBT3271 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3272 : signature = _ 
const sigLT3272 : signature = _ 
const sigBT3272 : signature = _ 

transaction T3272 { 
 input = [ T3271@0:  sigMT3272 sigLT3272 sigBT3272 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3273 : signature = _ 
const sigLT3273 : signature = _ 
const sigBT3273 : signature = _ 

transaction T3273 { 
 input = [ T3271@1:  sigMT3273 sigLT3273 sigBT3273 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3274 : signature = _ 
const sigLT3274 : signature = _ 
const sigBT3274 : signature = _ 

transaction T3274 { 
 input = [ T3271@2:  sigMT3274 sigLT3274 sigBT3274 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3275 : signature = _ 
const sigLT3275 : signature = _ 
const sigBT3275 : signature = _ 


transaction T3275 { 
 input = [ T3260@1:sec_StepSecret_M__LLLLL_111 sigMT3275 sigLT3275 sigBT3275 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3276 : signature = _ 
const sigLT3276 : signature = _ 
const sigBT3276 : signature = _ 


transaction T3276 { 
 input = [ T3275@0: sigMT3276 sigLT3276 sigBT3276 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3277 : signature = _ 
const sigLT3277 : signature = _ 
const sigBT3277 : signature = _ 

transaction T3277 { 
 input = [ T3276@0:  sigMT3277 sigLT3277 sigBT3277 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3278 : signature = _ 
const sigLT3278 : signature = _ 
const sigBT3278 : signature = _ 

transaction T3278 { 
 input = [ T3276@1:  sigMT3278 sigLT3278 sigBT3278 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3279 : signature = _ 
const sigLT3279 : signature = _ 
const sigBT3279 : signature = _ 

transaction T3279 { 
 input = [ T3276@2:  sigMT3279 sigLT3279 sigBT3279 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3280 : signature = _ 
const sigLT3280 : signature = _ 
const sigBT3280 : signature = _ 


transaction T3280 { 
 input = [ T3260@1: sigMT3280 sigLT3280 sigBT3280 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3281 : signature = _ 
const sigLT3281 : signature = _ 
const sigBT3281 : signature = _ 


transaction T3281 { 
 input = [ T3280@0: sigMT3281 sigLT3281 sigBT3281 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3282 : signature = _ 
const sigLT3282 : signature = _ 
const sigBT3282 : signature = _ 


transaction T3282 { 
 input = [ T3281@0: sigMT3282 sigLT3282 sigBT3282 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3283 : signature = _ 
const sigLT3283 : signature = _ 
const sigBT3283 : signature = _ 

transaction T3283 { 
 input = [ T3282@0:  sigMT3283 sigLT3283 sigBT3283 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3284 : signature = _ 
const sigLT3284 : signature = _ 
const sigBT3284 : signature = _ 

transaction T3284 { 
 input = [ T3282@1:  sigMT3284 sigLT3284 sigBT3284 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3285 : signature = _ 
const sigLT3285 : signature = _ 
const sigBT3285 : signature = _ 


transaction T3285 { 
 input = [ T3280@0: sigMT3285 sigLT3285 sigBT3285 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3286 : signature = _ 
const sigLT3286 : signature = _ 
const sigBT3286 : signature = _ 


transaction T3286 { 
 input = [ T3285@0: sigMT3286 sigLT3286 sigBT3286 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3287 : signature = _ 
const sigLT3287 : signature = _ 
const sigBT3287 : signature = _ 

transaction T3287 { 
 input = [ T3286@0:  sigMT3287 sigLT3287 sigBT3287 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3288 : signature = _ 
const sigLT3288 : signature = _ 
const sigBT3288 : signature = _ 

transaction T3288 { 
 input = [ T3286@1:  sigMT3288 sigLT3288 sigBT3288 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3289 : signature = _ 
const sigLT3289 : signature = _ 
const sigBT3289 : signature = _ 


transaction T3289 { 
 input = [ T3280@0: sigMT3289 sigLT3289 sigBT3289 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3290 : signature = _ 
const sigLT3290 : signature = _ 
const sigBT3290 : signature = _ 


transaction T3290 { 
 input = [ T3289@0: sigMT3290 sigLT3290 sigBT3290 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3291 : signature = _ 
const sigLT3291 : signature = _ 
const sigBT3291 : signature = _ 

transaction T3291 { 
 input = [ T3290@0:  sigMT3291 sigLT3291 sigBT3291 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3292 : signature = _ 
const sigLT3292 : signature = _ 
const sigBT3292 : signature = _ 

transaction T3292 { 
 input = [ T3290@1:  sigMT3292 sigLT3292 sigBT3292 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3293 : signature = _ 
const sigLT3293 : signature = _ 
const sigBT3293 : signature = _ 


transaction T3293 { 
 input = [ T3280@0: sigMT3293 sigLT3293 sigBT3293 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3294 : signature = _ 
const sigLT3294 : signature = _ 
const sigBT3294 : signature = _ 


transaction T3294 { 
 input = [ T3293@0: sigMT3294 sigLT3294 sigBT3294 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3295 : signature = _ 
const sigLT3295 : signature = _ 
const sigBT3295 : signature = _ 

transaction T3295 { 
 input = [ T3294@0:  sigMT3295 sigLT3295 sigBT3295 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3296 : signature = _ 
const sigLT3296 : signature = _ 
const sigBT3296 : signature = _ 

transaction T3296 { 
 input = [ T3294@1:  sigMT3296 sigLT3296 sigBT3296 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3297 : signature = _ 
const sigLT3297 : signature = _ 
const sigBT3297 : signature = _ 

transaction T3297 { 
 input = [ T3294@2:  sigMT3297 sigLT3297 sigBT3297 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3298 : signature = _ 
const sigLT3298 : signature = _ 
const sigBT3298 : signature = _ 


transaction T3298 { 
 input = [ T3176@1: sigMT3298 sigLT3298 sigBT3298 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT3299 : signature = _ 
const sigLT3299 : signature = _ 
const sigBT3299 : signature = _ 


transaction T3299 { 
 input = [ T3298@0: sigMT3299 sigLT3299 sigBT3299 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3300 : signature = _ 
const sigLT3300 : signature = _ 
const sigBT3300 : signature = _ 


transaction T3300 { 
 input = [ T3299@0: sigMT3300 sigLT3300 sigBT3300 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3301 : signature = _ 
const sigLT3301 : signature = _ 
const sigBT3301 : signature = _ 

transaction T3301 { 
 input = [ T3300@0:  sigMT3301 sigLT3301 sigBT3301 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3302 : signature = _ 
const sigLT3302 : signature = _ 
const sigBT3302 : signature = _ 

transaction T3302 { 
 input = [ T3300@1:  sigMT3302 sigLT3302 sigBT3302 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3303 : signature = _ 
const sigLT3303 : signature = _ 
const sigBT3303 : signature = _ 


transaction T3303 { 
 input = [ T3298@0: sigMT3303 sigLT3303 sigBT3303 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3304 : signature = _ 
const sigLT3304 : signature = _ 
const sigBT3304 : signature = _ 


transaction T3304 { 
 input = [ T3303@0: sigMT3304 sigLT3304 sigBT3304 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3305 : signature = _ 
const sigLT3305 : signature = _ 
const sigBT3305 : signature = _ 

transaction T3305 { 
 input = [ T3304@0:  sigMT3305 sigLT3305 sigBT3305 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3306 : signature = _ 
const sigLT3306 : signature = _ 
const sigBT3306 : signature = _ 

transaction T3306 { 
 input = [ T3304@1:  sigMT3306 sigLT3306 sigBT3306 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3307 : signature = _ 
const sigLT3307 : signature = _ 
const sigBT3307 : signature = _ 


transaction T3307 { 
 input = [ T3298@0: sigMT3307 sigLT3307 sigBT3307 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3308 : signature = _ 
const sigLT3308 : signature = _ 
const sigBT3308 : signature = _ 


transaction T3308 { 
 input = [ T3307@0: sigMT3308 sigLT3308 sigBT3308 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3309 : signature = _ 
const sigLT3309 : signature = _ 
const sigBT3309 : signature = _ 

transaction T3309 { 
 input = [ T3308@0:  sigMT3309 sigLT3309 sigBT3309 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3310 : signature = _ 
const sigLT3310 : signature = _ 
const sigBT3310 : signature = _ 

transaction T3310 { 
 input = [ T3308@1:  sigMT3310 sigLT3310 sigBT3310 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3311 : signature = _ 
const sigLT3311 : signature = _ 
const sigBT3311 : signature = _ 


transaction T3311 { 
 input = [ T3298@0: sigMT3311 sigLT3311 sigBT3311 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3312 : signature = _ 
const sigLT3312 : signature = _ 
const sigBT3312 : signature = _ 


transaction T3312 { 
 input = [ T3311@0: sigMT3312 sigLT3312 sigBT3312 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3313 : signature = _ 
const sigLT3313 : signature = _ 
const sigBT3313 : signature = _ 

transaction T3313 { 
 input = [ T3312@0:  sigMT3313 sigLT3313 sigBT3313 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3314 : signature = _ 
const sigLT3314 : signature = _ 
const sigBT3314 : signature = _ 

transaction T3314 { 
 input = [ T3312@1:  sigMT3314 sigLT3314 sigBT3314 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3315 : signature = _ 
const sigLT3315 : signature = _ 
const sigBT3315 : signature = _ 

transaction T3315 { 
 input = [ T3312@2:  sigMT3315 sigLT3315 sigBT3315 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3316 : signature = _ 
const sigLT3316 : signature = _ 
const sigBT3316 : signature = _ 


transaction T3316 { 
 input = [ T3170@1:sec_StepSecret_L__LLL_1 sigMT3316 sigLT3316 sigBT3316 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3317 : signature = _ 
const sigLT3317 : signature = _ 
const sigBT3317 : signature = _ 


transaction T3317 { 
 input = [ T3316@0: sigMT3317 sigLT3317 sigBT3317 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3318 : signature = _ 
const sigLT3318 : signature = _ 
const sigBT3318 : signature = _ 


transaction T3318 { 
 input = [ T3317@0: sigMT3318 sigLT3318 sigBT3318 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3319 : signature = _ 
const sigLT3319 : signature = _ 
const sigBT3319 : signature = _ 

transaction T3319 { 
 input = [ T3318@0:  sigMT3319 sigLT3319 sigBT3319 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3320 : signature = _ 
const sigLT3320 : signature = _ 
const sigBT3320 : signature = _ 

transaction T3320 { 
 input = [ T3318@1:  sigMT3320 sigLT3320 sigBT3320 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3321 : signature = _ 
const sigLT3321 : signature = _ 
const sigBT3321 : signature = _ 

transaction T3321 { 
 input = [ T3318@2:  sigMT3321 sigLT3321 sigBT3321 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3322 : signature = _ 
const sigLT3322 : signature = _ 
const sigBT3322 : signature = _ 


transaction T3322 { 
 input = [ T3317@1:sec_StepSecret_B__LLLL_11 sigMT3322 sigLT3322 sigBT3322 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3323 : signature = _ 
const sigLT3323 : signature = _ 
const sigBT3323 : signature = _ 


transaction T3323 { 
 input = [ T3322@0: sigMT3323 sigLT3323 sigBT3323 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3324 : signature = _ 
const sigLT3324 : signature = _ 
const sigBT3324 : signature = _ 


transaction T3324 { 
 input = [ T3323@0: sigMT3324 sigLT3324 sigBT3324 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3325 : signature = _ 
const sigLT3325 : signature = _ 
const sigBT3325 : signature = _ 

transaction T3325 { 
 input = [ T3324@0:  sigMT3325 sigLT3325 sigBT3325 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3326 : signature = _ 
const sigLT3326 : signature = _ 
const sigBT3326 : signature = _ 

transaction T3326 { 
 input = [ T3324@1:  sigMT3326 sigLT3326 sigBT3326 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3327 : signature = _ 
const sigLT3327 : signature = _ 
const sigBT3327 : signature = _ 

transaction T3327 { 
 input = [ T3324@2:  sigMT3327 sigLT3327 sigBT3327 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3328 : signature = _ 
const sigLT3328 : signature = _ 
const sigBT3328 : signature = _ 


transaction T3328 { 
 input = [ T3323@1:sec_StepSecret_B__LLLLL_111 sigMT3328 sigLT3328 sigBT3328 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3329 : signature = _ 
const sigLT3329 : signature = _ 
const sigBT3329 : signature = _ 


transaction T3329 { 
 input = [ T3328@0: sigMT3329 sigLT3329 sigBT3329 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3330 : signature = _ 
const sigLT3330 : signature = _ 
const sigBT3330 : signature = _ 

transaction T3330 { 
 input = [ T3329@0:  sigMT3330 sigLT3330 sigBT3330 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3331 : signature = _ 
const sigLT3331 : signature = _ 
const sigBT3331 : signature = _ 

transaction T3331 { 
 input = [ T3329@1:  sigMT3331 sigLT3331 sigBT3331 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3332 : signature = _ 
const sigLT3332 : signature = _ 
const sigBT3332 : signature = _ 

transaction T3332 { 
 input = [ T3329@2:  sigMT3332 sigLT3332 sigBT3332 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3333 : signature = _ 
const sigLT3333 : signature = _ 
const sigBT3333 : signature = _ 


transaction T3333 { 
 input = [ T3323@1:sec_StepSecret_L__LLLLL_111 sigMT3333 sigLT3333 sigBT3333 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3334 : signature = _ 
const sigLT3334 : signature = _ 
const sigBT3334 : signature = _ 


transaction T3334 { 
 input = [ T3333@0: sigMT3334 sigLT3334 sigBT3334 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3335 : signature = _ 
const sigLT3335 : signature = _ 
const sigBT3335 : signature = _ 

transaction T3335 { 
 input = [ T3334@0:  sigMT3335 sigLT3335 sigBT3335 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3336 : signature = _ 
const sigLT3336 : signature = _ 
const sigBT3336 : signature = _ 

transaction T3336 { 
 input = [ T3334@1:  sigMT3336 sigLT3336 sigBT3336 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3337 : signature = _ 
const sigLT3337 : signature = _ 
const sigBT3337 : signature = _ 

transaction T3337 { 
 input = [ T3334@2:  sigMT3337 sigLT3337 sigBT3337 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3338 : signature = _ 
const sigLT3338 : signature = _ 
const sigBT3338 : signature = _ 


transaction T3338 { 
 input = [ T3323@1:sec_StepSecret_M__LLLLL_111 sigMT3338 sigLT3338 sigBT3338 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3339 : signature = _ 
const sigLT3339 : signature = _ 
const sigBT3339 : signature = _ 


transaction T3339 { 
 input = [ T3338@0: sigMT3339 sigLT3339 sigBT3339 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3340 : signature = _ 
const sigLT3340 : signature = _ 
const sigBT3340 : signature = _ 

transaction T3340 { 
 input = [ T3339@0:  sigMT3340 sigLT3340 sigBT3340 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3341 : signature = _ 
const sigLT3341 : signature = _ 
const sigBT3341 : signature = _ 

transaction T3341 { 
 input = [ T3339@1:  sigMT3341 sigLT3341 sigBT3341 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3342 : signature = _ 
const sigLT3342 : signature = _ 
const sigBT3342 : signature = _ 

transaction T3342 { 
 input = [ T3339@2:  sigMT3342 sigLT3342 sigBT3342 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3343 : signature = _ 
const sigLT3343 : signature = _ 
const sigBT3343 : signature = _ 


transaction T3343 { 
 input = [ T3323@1: sigMT3343 sigLT3343 sigBT3343 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3344 : signature = _ 
const sigLT3344 : signature = _ 
const sigBT3344 : signature = _ 


transaction T3344 { 
 input = [ T3343@0: sigMT3344 sigLT3344 sigBT3344 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3345 : signature = _ 
const sigLT3345 : signature = _ 
const sigBT3345 : signature = _ 


transaction T3345 { 
 input = [ T3344@0: sigMT3345 sigLT3345 sigBT3345 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3346 : signature = _ 
const sigLT3346 : signature = _ 
const sigBT3346 : signature = _ 

transaction T3346 { 
 input = [ T3345@0:  sigMT3346 sigLT3346 sigBT3346 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3347 : signature = _ 
const sigLT3347 : signature = _ 
const sigBT3347 : signature = _ 

transaction T3347 { 
 input = [ T3345@1:  sigMT3347 sigLT3347 sigBT3347 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3348 : signature = _ 
const sigLT3348 : signature = _ 
const sigBT3348 : signature = _ 


transaction T3348 { 
 input = [ T3343@0: sigMT3348 sigLT3348 sigBT3348 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3349 : signature = _ 
const sigLT3349 : signature = _ 
const sigBT3349 : signature = _ 


transaction T3349 { 
 input = [ T3348@0: sigMT3349 sigLT3349 sigBT3349 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3350 : signature = _ 
const sigLT3350 : signature = _ 
const sigBT3350 : signature = _ 

transaction T3350 { 
 input = [ T3349@0:  sigMT3350 sigLT3350 sigBT3350 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3351 : signature = _ 
const sigLT3351 : signature = _ 
const sigBT3351 : signature = _ 

transaction T3351 { 
 input = [ T3349@1:  sigMT3351 sigLT3351 sigBT3351 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3352 : signature = _ 
const sigLT3352 : signature = _ 
const sigBT3352 : signature = _ 


transaction T3352 { 
 input = [ T3343@0: sigMT3352 sigLT3352 sigBT3352 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3353 : signature = _ 
const sigLT3353 : signature = _ 
const sigBT3353 : signature = _ 


transaction T3353 { 
 input = [ T3352@0: sigMT3353 sigLT3353 sigBT3353 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3354 : signature = _ 
const sigLT3354 : signature = _ 
const sigBT3354 : signature = _ 

transaction T3354 { 
 input = [ T3353@0:  sigMT3354 sigLT3354 sigBT3354 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3355 : signature = _ 
const sigLT3355 : signature = _ 
const sigBT3355 : signature = _ 

transaction T3355 { 
 input = [ T3353@1:  sigMT3355 sigLT3355 sigBT3355 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3356 : signature = _ 
const sigLT3356 : signature = _ 
const sigBT3356 : signature = _ 


transaction T3356 { 
 input = [ T3343@0: sigMT3356 sigLT3356 sigBT3356 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3357 : signature = _ 
const sigLT3357 : signature = _ 
const sigBT3357 : signature = _ 


transaction T3357 { 
 input = [ T3356@0: sigMT3357 sigLT3357 sigBT3357 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3358 : signature = _ 
const sigLT3358 : signature = _ 
const sigBT3358 : signature = _ 

transaction T3358 { 
 input = [ T3357@0:  sigMT3358 sigLT3358 sigBT3358 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3359 : signature = _ 
const sigLT3359 : signature = _ 
const sigBT3359 : signature = _ 

transaction T3359 { 
 input = [ T3357@1:  sigMT3359 sigLT3359 sigBT3359 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3360 : signature = _ 
const sigLT3360 : signature = _ 
const sigBT3360 : signature = _ 

transaction T3360 { 
 input = [ T3357@2:  sigMT3360 sigLT3360 sigBT3360 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3361 : signature = _ 
const sigLT3361 : signature = _ 
const sigBT3361 : signature = _ 


transaction T3361 { 
 input = [ T3317@1:sec_StepSecret_L__LLLL_11 sigMT3361 sigLT3361 sigBT3361 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3362 : signature = _ 
const sigLT3362 : signature = _ 
const sigBT3362 : signature = _ 


transaction T3362 { 
 input = [ T3361@0: sigMT3362 sigLT3362 sigBT3362 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3363 : signature = _ 
const sigLT3363 : signature = _ 
const sigBT3363 : signature = _ 


transaction T3363 { 
 input = [ T3362@0: sigMT3363 sigLT3363 sigBT3363 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3364 : signature = _ 
const sigLT3364 : signature = _ 
const sigBT3364 : signature = _ 

transaction T3364 { 
 input = [ T3363@0:  sigMT3364 sigLT3364 sigBT3364 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3365 : signature = _ 
const sigLT3365 : signature = _ 
const sigBT3365 : signature = _ 

transaction T3365 { 
 input = [ T3363@1:  sigMT3365 sigLT3365 sigBT3365 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3366 : signature = _ 
const sigLT3366 : signature = _ 
const sigBT3366 : signature = _ 

transaction T3366 { 
 input = [ T3363@2:  sigMT3366 sigLT3366 sigBT3366 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3367 : signature = _ 
const sigLT3367 : signature = _ 
const sigBT3367 : signature = _ 


transaction T3367 { 
 input = [ T3362@1:sec_StepSecret_B__LLLLL_111 sigMT3367 sigLT3367 sigBT3367 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3368 : signature = _ 
const sigLT3368 : signature = _ 
const sigBT3368 : signature = _ 


transaction T3368 { 
 input = [ T3367@0: sigMT3368 sigLT3368 sigBT3368 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3369 : signature = _ 
const sigLT3369 : signature = _ 
const sigBT3369 : signature = _ 

transaction T3369 { 
 input = [ T3368@0:  sigMT3369 sigLT3369 sigBT3369 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3370 : signature = _ 
const sigLT3370 : signature = _ 
const sigBT3370 : signature = _ 

transaction T3370 { 
 input = [ T3368@1:  sigMT3370 sigLT3370 sigBT3370 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3371 : signature = _ 
const sigLT3371 : signature = _ 
const sigBT3371 : signature = _ 

transaction T3371 { 
 input = [ T3368@2:  sigMT3371 sigLT3371 sigBT3371 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3372 : signature = _ 
const sigLT3372 : signature = _ 
const sigBT3372 : signature = _ 


transaction T3372 { 
 input = [ T3362@1:sec_StepSecret_L__LLLLL_111 sigMT3372 sigLT3372 sigBT3372 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3373 : signature = _ 
const sigLT3373 : signature = _ 
const sigBT3373 : signature = _ 


transaction T3373 { 
 input = [ T3372@0: sigMT3373 sigLT3373 sigBT3373 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3374 : signature = _ 
const sigLT3374 : signature = _ 
const sigBT3374 : signature = _ 

transaction T3374 { 
 input = [ T3373@0:  sigMT3374 sigLT3374 sigBT3374 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3375 : signature = _ 
const sigLT3375 : signature = _ 
const sigBT3375 : signature = _ 

transaction T3375 { 
 input = [ T3373@1:  sigMT3375 sigLT3375 sigBT3375 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3376 : signature = _ 
const sigLT3376 : signature = _ 
const sigBT3376 : signature = _ 

transaction T3376 { 
 input = [ T3373@2:  sigMT3376 sigLT3376 sigBT3376 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3377 : signature = _ 
const sigLT3377 : signature = _ 
const sigBT3377 : signature = _ 


transaction T3377 { 
 input = [ T3362@1:sec_StepSecret_M__LLLLL_111 sigMT3377 sigLT3377 sigBT3377 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3378 : signature = _ 
const sigLT3378 : signature = _ 
const sigBT3378 : signature = _ 


transaction T3378 { 
 input = [ T3377@0: sigMT3378 sigLT3378 sigBT3378 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3379 : signature = _ 
const sigLT3379 : signature = _ 
const sigBT3379 : signature = _ 

transaction T3379 { 
 input = [ T3378@0:  sigMT3379 sigLT3379 sigBT3379 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3380 : signature = _ 
const sigLT3380 : signature = _ 
const sigBT3380 : signature = _ 

transaction T3380 { 
 input = [ T3378@1:  sigMT3380 sigLT3380 sigBT3380 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3381 : signature = _ 
const sigLT3381 : signature = _ 
const sigBT3381 : signature = _ 

transaction T3381 { 
 input = [ T3378@2:  sigMT3381 sigLT3381 sigBT3381 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3382 : signature = _ 
const sigLT3382 : signature = _ 
const sigBT3382 : signature = _ 


transaction T3382 { 
 input = [ T3362@1: sigMT3382 sigLT3382 sigBT3382 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3383 : signature = _ 
const sigLT3383 : signature = _ 
const sigBT3383 : signature = _ 


transaction T3383 { 
 input = [ T3382@0: sigMT3383 sigLT3383 sigBT3383 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3384 : signature = _ 
const sigLT3384 : signature = _ 
const sigBT3384 : signature = _ 


transaction T3384 { 
 input = [ T3383@0: sigMT3384 sigLT3384 sigBT3384 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3385 : signature = _ 
const sigLT3385 : signature = _ 
const sigBT3385 : signature = _ 

transaction T3385 { 
 input = [ T3384@0:  sigMT3385 sigLT3385 sigBT3385 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3386 : signature = _ 
const sigLT3386 : signature = _ 
const sigBT3386 : signature = _ 

transaction T3386 { 
 input = [ T3384@1:  sigMT3386 sigLT3386 sigBT3386 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3387 : signature = _ 
const sigLT3387 : signature = _ 
const sigBT3387 : signature = _ 


transaction T3387 { 
 input = [ T3382@0: sigMT3387 sigLT3387 sigBT3387 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3388 : signature = _ 
const sigLT3388 : signature = _ 
const sigBT3388 : signature = _ 


transaction T3388 { 
 input = [ T3387@0: sigMT3388 sigLT3388 sigBT3388 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3389 : signature = _ 
const sigLT3389 : signature = _ 
const sigBT3389 : signature = _ 

transaction T3389 { 
 input = [ T3388@0:  sigMT3389 sigLT3389 sigBT3389 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3390 : signature = _ 
const sigLT3390 : signature = _ 
const sigBT3390 : signature = _ 

transaction T3390 { 
 input = [ T3388@1:  sigMT3390 sigLT3390 sigBT3390 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3391 : signature = _ 
const sigLT3391 : signature = _ 
const sigBT3391 : signature = _ 


transaction T3391 { 
 input = [ T3382@0: sigMT3391 sigLT3391 sigBT3391 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3392 : signature = _ 
const sigLT3392 : signature = _ 
const sigBT3392 : signature = _ 


transaction T3392 { 
 input = [ T3391@0: sigMT3392 sigLT3392 sigBT3392 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3393 : signature = _ 
const sigLT3393 : signature = _ 
const sigBT3393 : signature = _ 

transaction T3393 { 
 input = [ T3392@0:  sigMT3393 sigLT3393 sigBT3393 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3394 : signature = _ 
const sigLT3394 : signature = _ 
const sigBT3394 : signature = _ 

transaction T3394 { 
 input = [ T3392@1:  sigMT3394 sigLT3394 sigBT3394 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3395 : signature = _ 
const sigLT3395 : signature = _ 
const sigBT3395 : signature = _ 


transaction T3395 { 
 input = [ T3382@0: sigMT3395 sigLT3395 sigBT3395 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3396 : signature = _ 
const sigLT3396 : signature = _ 
const sigBT3396 : signature = _ 


transaction T3396 { 
 input = [ T3395@0: sigMT3396 sigLT3396 sigBT3396 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3397 : signature = _ 
const sigLT3397 : signature = _ 
const sigBT3397 : signature = _ 

transaction T3397 { 
 input = [ T3396@0:  sigMT3397 sigLT3397 sigBT3397 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3398 : signature = _ 
const sigLT3398 : signature = _ 
const sigBT3398 : signature = _ 

transaction T3398 { 
 input = [ T3396@1:  sigMT3398 sigLT3398 sigBT3398 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3399 : signature = _ 
const sigLT3399 : signature = _ 
const sigBT3399 : signature = _ 

transaction T3399 { 
 input = [ T3396@2:  sigMT3399 sigLT3399 sigBT3399 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3400 : signature = _ 
const sigLT3400 : signature = _ 
const sigBT3400 : signature = _ 


transaction T3400 { 
 input = [ T3317@1:sec_StepSecret_M__LLLL_11 sigMT3400 sigLT3400 sigBT3400 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3401 : signature = _ 
const sigLT3401 : signature = _ 
const sigBT3401 : signature = _ 


transaction T3401 { 
 input = [ T3400@0: sigMT3401 sigLT3401 sigBT3401 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3402 : signature = _ 
const sigLT3402 : signature = _ 
const sigBT3402 : signature = _ 


transaction T3402 { 
 input = [ T3401@0: sigMT3402 sigLT3402 sigBT3402 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3403 : signature = _ 
const sigLT3403 : signature = _ 
const sigBT3403 : signature = _ 

transaction T3403 { 
 input = [ T3402@0:  sigMT3403 sigLT3403 sigBT3403 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3404 : signature = _ 
const sigLT3404 : signature = _ 
const sigBT3404 : signature = _ 

transaction T3404 { 
 input = [ T3402@1:  sigMT3404 sigLT3404 sigBT3404 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3405 : signature = _ 
const sigLT3405 : signature = _ 
const sigBT3405 : signature = _ 

transaction T3405 { 
 input = [ T3402@2:  sigMT3405 sigLT3405 sigBT3405 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3406 : signature = _ 
const sigLT3406 : signature = _ 
const sigBT3406 : signature = _ 


transaction T3406 { 
 input = [ T3401@1:sec_StepSecret_B__LLLLL_111 sigMT3406 sigLT3406 sigBT3406 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3407 : signature = _ 
const sigLT3407 : signature = _ 
const sigBT3407 : signature = _ 


transaction T3407 { 
 input = [ T3406@0: sigMT3407 sigLT3407 sigBT3407 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3408 : signature = _ 
const sigLT3408 : signature = _ 
const sigBT3408 : signature = _ 

transaction T3408 { 
 input = [ T3407@0:  sigMT3408 sigLT3408 sigBT3408 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3409 : signature = _ 
const sigLT3409 : signature = _ 
const sigBT3409 : signature = _ 

transaction T3409 { 
 input = [ T3407@1:  sigMT3409 sigLT3409 sigBT3409 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3410 : signature = _ 
const sigLT3410 : signature = _ 
const sigBT3410 : signature = _ 

transaction T3410 { 
 input = [ T3407@2:  sigMT3410 sigLT3410 sigBT3410 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3411 : signature = _ 
const sigLT3411 : signature = _ 
const sigBT3411 : signature = _ 


transaction T3411 { 
 input = [ T3401@1:sec_StepSecret_L__LLLLL_111 sigMT3411 sigLT3411 sigBT3411 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3412 : signature = _ 
const sigLT3412 : signature = _ 
const sigBT3412 : signature = _ 


transaction T3412 { 
 input = [ T3411@0: sigMT3412 sigLT3412 sigBT3412 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3413 : signature = _ 
const sigLT3413 : signature = _ 
const sigBT3413 : signature = _ 

transaction T3413 { 
 input = [ T3412@0:  sigMT3413 sigLT3413 sigBT3413 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3414 : signature = _ 
const sigLT3414 : signature = _ 
const sigBT3414 : signature = _ 

transaction T3414 { 
 input = [ T3412@1:  sigMT3414 sigLT3414 sigBT3414 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3415 : signature = _ 
const sigLT3415 : signature = _ 
const sigBT3415 : signature = _ 

transaction T3415 { 
 input = [ T3412@2:  sigMT3415 sigLT3415 sigBT3415 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3416 : signature = _ 
const sigLT3416 : signature = _ 
const sigBT3416 : signature = _ 


transaction T3416 { 
 input = [ T3401@1:sec_StepSecret_M__LLLLL_111 sigMT3416 sigLT3416 sigBT3416 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3417 : signature = _ 
const sigLT3417 : signature = _ 
const sigBT3417 : signature = _ 


transaction T3417 { 
 input = [ T3416@0: sigMT3417 sigLT3417 sigBT3417 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3418 : signature = _ 
const sigLT3418 : signature = _ 
const sigBT3418 : signature = _ 

transaction T3418 { 
 input = [ T3417@0:  sigMT3418 sigLT3418 sigBT3418 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3419 : signature = _ 
const sigLT3419 : signature = _ 
const sigBT3419 : signature = _ 

transaction T3419 { 
 input = [ T3417@1:  sigMT3419 sigLT3419 sigBT3419 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3420 : signature = _ 
const sigLT3420 : signature = _ 
const sigBT3420 : signature = _ 

transaction T3420 { 
 input = [ T3417@2:  sigMT3420 sigLT3420 sigBT3420 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3421 : signature = _ 
const sigLT3421 : signature = _ 
const sigBT3421 : signature = _ 


transaction T3421 { 
 input = [ T3401@1: sigMT3421 sigLT3421 sigBT3421 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3422 : signature = _ 
const sigLT3422 : signature = _ 
const sigBT3422 : signature = _ 


transaction T3422 { 
 input = [ T3421@0: sigMT3422 sigLT3422 sigBT3422 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3423 : signature = _ 
const sigLT3423 : signature = _ 
const sigBT3423 : signature = _ 


transaction T3423 { 
 input = [ T3422@0: sigMT3423 sigLT3423 sigBT3423 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3424 : signature = _ 
const sigLT3424 : signature = _ 
const sigBT3424 : signature = _ 

transaction T3424 { 
 input = [ T3423@0:  sigMT3424 sigLT3424 sigBT3424 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3425 : signature = _ 
const sigLT3425 : signature = _ 
const sigBT3425 : signature = _ 

transaction T3425 { 
 input = [ T3423@1:  sigMT3425 sigLT3425 sigBT3425 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3426 : signature = _ 
const sigLT3426 : signature = _ 
const sigBT3426 : signature = _ 


transaction T3426 { 
 input = [ T3421@0: sigMT3426 sigLT3426 sigBT3426 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3427 : signature = _ 
const sigLT3427 : signature = _ 
const sigBT3427 : signature = _ 


transaction T3427 { 
 input = [ T3426@0: sigMT3427 sigLT3427 sigBT3427 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3428 : signature = _ 
const sigLT3428 : signature = _ 
const sigBT3428 : signature = _ 

transaction T3428 { 
 input = [ T3427@0:  sigMT3428 sigLT3428 sigBT3428 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3429 : signature = _ 
const sigLT3429 : signature = _ 
const sigBT3429 : signature = _ 

transaction T3429 { 
 input = [ T3427@1:  sigMT3429 sigLT3429 sigBT3429 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3430 : signature = _ 
const sigLT3430 : signature = _ 
const sigBT3430 : signature = _ 


transaction T3430 { 
 input = [ T3421@0: sigMT3430 sigLT3430 sigBT3430 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3431 : signature = _ 
const sigLT3431 : signature = _ 
const sigBT3431 : signature = _ 


transaction T3431 { 
 input = [ T3430@0: sigMT3431 sigLT3431 sigBT3431 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3432 : signature = _ 
const sigLT3432 : signature = _ 
const sigBT3432 : signature = _ 

transaction T3432 { 
 input = [ T3431@0:  sigMT3432 sigLT3432 sigBT3432 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3433 : signature = _ 
const sigLT3433 : signature = _ 
const sigBT3433 : signature = _ 

transaction T3433 { 
 input = [ T3431@1:  sigMT3433 sigLT3433 sigBT3433 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3434 : signature = _ 
const sigLT3434 : signature = _ 
const sigBT3434 : signature = _ 


transaction T3434 { 
 input = [ T3421@0: sigMT3434 sigLT3434 sigBT3434 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3435 : signature = _ 
const sigLT3435 : signature = _ 
const sigBT3435 : signature = _ 


transaction T3435 { 
 input = [ T3434@0: sigMT3435 sigLT3435 sigBT3435 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3436 : signature = _ 
const sigLT3436 : signature = _ 
const sigBT3436 : signature = _ 

transaction T3436 { 
 input = [ T3435@0:  sigMT3436 sigLT3436 sigBT3436 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3437 : signature = _ 
const sigLT3437 : signature = _ 
const sigBT3437 : signature = _ 

transaction T3437 { 
 input = [ T3435@1:  sigMT3437 sigLT3437 sigBT3437 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3438 : signature = _ 
const sigLT3438 : signature = _ 
const sigBT3438 : signature = _ 

transaction T3438 { 
 input = [ T3435@2:  sigMT3438 sigLT3438 sigBT3438 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3439 : signature = _ 
const sigLT3439 : signature = _ 
const sigBT3439 : signature = _ 


transaction T3439 { 
 input = [ T3317@1: sigMT3439 sigLT3439 sigBT3439 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT3440 : signature = _ 
const sigLT3440 : signature = _ 
const sigBT3440 : signature = _ 


transaction T3440 { 
 input = [ T3439@0: sigMT3440 sigLT3440 sigBT3440 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3441 : signature = _ 
const sigLT3441 : signature = _ 
const sigBT3441 : signature = _ 


transaction T3441 { 
 input = [ T3440@0: sigMT3441 sigLT3441 sigBT3441 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3442 : signature = _ 
const sigLT3442 : signature = _ 
const sigBT3442 : signature = _ 

transaction T3442 { 
 input = [ T3441@0:  sigMT3442 sigLT3442 sigBT3442 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3443 : signature = _ 
const sigLT3443 : signature = _ 
const sigBT3443 : signature = _ 

transaction T3443 { 
 input = [ T3441@1:  sigMT3443 sigLT3443 sigBT3443 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3444 : signature = _ 
const sigLT3444 : signature = _ 
const sigBT3444 : signature = _ 


transaction T3444 { 
 input = [ T3439@0: sigMT3444 sigLT3444 sigBT3444 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3445 : signature = _ 
const sigLT3445 : signature = _ 
const sigBT3445 : signature = _ 


transaction T3445 { 
 input = [ T3444@0: sigMT3445 sigLT3445 sigBT3445 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3446 : signature = _ 
const sigLT3446 : signature = _ 
const sigBT3446 : signature = _ 

transaction T3446 { 
 input = [ T3445@0:  sigMT3446 sigLT3446 sigBT3446 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3447 : signature = _ 
const sigLT3447 : signature = _ 
const sigBT3447 : signature = _ 

transaction T3447 { 
 input = [ T3445@1:  sigMT3447 sigLT3447 sigBT3447 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3448 : signature = _ 
const sigLT3448 : signature = _ 
const sigBT3448 : signature = _ 


transaction T3448 { 
 input = [ T3439@0: sigMT3448 sigLT3448 sigBT3448 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3449 : signature = _ 
const sigLT3449 : signature = _ 
const sigBT3449 : signature = _ 


transaction T3449 { 
 input = [ T3448@0: sigMT3449 sigLT3449 sigBT3449 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3450 : signature = _ 
const sigLT3450 : signature = _ 
const sigBT3450 : signature = _ 

transaction T3450 { 
 input = [ T3449@0:  sigMT3450 sigLT3450 sigBT3450 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3451 : signature = _ 
const sigLT3451 : signature = _ 
const sigBT3451 : signature = _ 

transaction T3451 { 
 input = [ T3449@1:  sigMT3451 sigLT3451 sigBT3451 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3452 : signature = _ 
const sigLT3452 : signature = _ 
const sigBT3452 : signature = _ 


transaction T3452 { 
 input = [ T3439@0: sigMT3452 sigLT3452 sigBT3452 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3453 : signature = _ 
const sigLT3453 : signature = _ 
const sigBT3453 : signature = _ 


transaction T3453 { 
 input = [ T3452@0: sigMT3453 sigLT3453 sigBT3453 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3454 : signature = _ 
const sigLT3454 : signature = _ 
const sigBT3454 : signature = _ 

transaction T3454 { 
 input = [ T3453@0:  sigMT3454 sigLT3454 sigBT3454 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3455 : signature = _ 
const sigLT3455 : signature = _ 
const sigBT3455 : signature = _ 

transaction T3455 { 
 input = [ T3453@1:  sigMT3455 sigLT3455 sigBT3455 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3456 : signature = _ 
const sigLT3456 : signature = _ 
const sigBT3456 : signature = _ 

transaction T3456 { 
 input = [ T3453@2:  sigMT3456 sigLT3456 sigBT3456 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3457 : signature = _ 
const sigLT3457 : signature = _ 
const sigBT3457 : signature = _ 


transaction T3457 { 
 input = [ T3170@1:sec_StepSecret_M__LLL_1 sigMT3457 sigLT3457 sigBT3457 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3458 : signature = _ 
const sigLT3458 : signature = _ 
const sigBT3458 : signature = _ 


transaction T3458 { 
 input = [ T3457@0: sigMT3458 sigLT3458 sigBT3458 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3459 : signature = _ 
const sigLT3459 : signature = _ 
const sigBT3459 : signature = _ 


transaction T3459 { 
 input = [ T3458@0: sigMT3459 sigLT3459 sigBT3459 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3460 : signature = _ 
const sigLT3460 : signature = _ 
const sigBT3460 : signature = _ 

transaction T3460 { 
 input = [ T3459@0:  sigMT3460 sigLT3460 sigBT3460 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3461 : signature = _ 
const sigLT3461 : signature = _ 
const sigBT3461 : signature = _ 

transaction T3461 { 
 input = [ T3459@1:  sigMT3461 sigLT3461 sigBT3461 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3462 : signature = _ 
const sigLT3462 : signature = _ 
const sigBT3462 : signature = _ 

transaction T3462 { 
 input = [ T3459@2:  sigMT3462 sigLT3462 sigBT3462 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3463 : signature = _ 
const sigLT3463 : signature = _ 
const sigBT3463 : signature = _ 


transaction T3463 { 
 input = [ T3458@1:sec_StepSecret_B__LLLL_11 sigMT3463 sigLT3463 sigBT3463 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3464 : signature = _ 
const sigLT3464 : signature = _ 
const sigBT3464 : signature = _ 


transaction T3464 { 
 input = [ T3463@0: sigMT3464 sigLT3464 sigBT3464 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3465 : signature = _ 
const sigLT3465 : signature = _ 
const sigBT3465 : signature = _ 


transaction T3465 { 
 input = [ T3464@0: sigMT3465 sigLT3465 sigBT3465 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3466 : signature = _ 
const sigLT3466 : signature = _ 
const sigBT3466 : signature = _ 

transaction T3466 { 
 input = [ T3465@0:  sigMT3466 sigLT3466 sigBT3466 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3467 : signature = _ 
const sigLT3467 : signature = _ 
const sigBT3467 : signature = _ 

transaction T3467 { 
 input = [ T3465@1:  sigMT3467 sigLT3467 sigBT3467 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3468 : signature = _ 
const sigLT3468 : signature = _ 
const sigBT3468 : signature = _ 

transaction T3468 { 
 input = [ T3465@2:  sigMT3468 sigLT3468 sigBT3468 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3469 : signature = _ 
const sigLT3469 : signature = _ 
const sigBT3469 : signature = _ 


transaction T3469 { 
 input = [ T3464@1:sec_StepSecret_B__LLLLL_111 sigMT3469 sigLT3469 sigBT3469 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3470 : signature = _ 
const sigLT3470 : signature = _ 
const sigBT3470 : signature = _ 


transaction T3470 { 
 input = [ T3469@0: sigMT3470 sigLT3470 sigBT3470 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3471 : signature = _ 
const sigLT3471 : signature = _ 
const sigBT3471 : signature = _ 

transaction T3471 { 
 input = [ T3470@0:  sigMT3471 sigLT3471 sigBT3471 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3472 : signature = _ 
const sigLT3472 : signature = _ 
const sigBT3472 : signature = _ 

transaction T3472 { 
 input = [ T3470@1:  sigMT3472 sigLT3472 sigBT3472 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3473 : signature = _ 
const sigLT3473 : signature = _ 
const sigBT3473 : signature = _ 

transaction T3473 { 
 input = [ T3470@2:  sigMT3473 sigLT3473 sigBT3473 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3474 : signature = _ 
const sigLT3474 : signature = _ 
const sigBT3474 : signature = _ 


transaction T3474 { 
 input = [ T3464@1:sec_StepSecret_L__LLLLL_111 sigMT3474 sigLT3474 sigBT3474 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3475 : signature = _ 
const sigLT3475 : signature = _ 
const sigBT3475 : signature = _ 


transaction T3475 { 
 input = [ T3474@0: sigMT3475 sigLT3475 sigBT3475 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3476 : signature = _ 
const sigLT3476 : signature = _ 
const sigBT3476 : signature = _ 

transaction T3476 { 
 input = [ T3475@0:  sigMT3476 sigLT3476 sigBT3476 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3477 : signature = _ 
const sigLT3477 : signature = _ 
const sigBT3477 : signature = _ 

transaction T3477 { 
 input = [ T3475@1:  sigMT3477 sigLT3477 sigBT3477 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3478 : signature = _ 
const sigLT3478 : signature = _ 
const sigBT3478 : signature = _ 

transaction T3478 { 
 input = [ T3475@2:  sigMT3478 sigLT3478 sigBT3478 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3479 : signature = _ 
const sigLT3479 : signature = _ 
const sigBT3479 : signature = _ 


transaction T3479 { 
 input = [ T3464@1:sec_StepSecret_M__LLLLL_111 sigMT3479 sigLT3479 sigBT3479 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3480 : signature = _ 
const sigLT3480 : signature = _ 
const sigBT3480 : signature = _ 


transaction T3480 { 
 input = [ T3479@0: sigMT3480 sigLT3480 sigBT3480 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3481 : signature = _ 
const sigLT3481 : signature = _ 
const sigBT3481 : signature = _ 

transaction T3481 { 
 input = [ T3480@0:  sigMT3481 sigLT3481 sigBT3481 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3482 : signature = _ 
const sigLT3482 : signature = _ 
const sigBT3482 : signature = _ 

transaction T3482 { 
 input = [ T3480@1:  sigMT3482 sigLT3482 sigBT3482 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3483 : signature = _ 
const sigLT3483 : signature = _ 
const sigBT3483 : signature = _ 

transaction T3483 { 
 input = [ T3480@2:  sigMT3483 sigLT3483 sigBT3483 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3484 : signature = _ 
const sigLT3484 : signature = _ 
const sigBT3484 : signature = _ 


transaction T3484 { 
 input = [ T3464@1: sigMT3484 sigLT3484 sigBT3484 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3485 : signature = _ 
const sigLT3485 : signature = _ 
const sigBT3485 : signature = _ 


transaction T3485 { 
 input = [ T3484@0: sigMT3485 sigLT3485 sigBT3485 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3486 : signature = _ 
const sigLT3486 : signature = _ 
const sigBT3486 : signature = _ 


transaction T3486 { 
 input = [ T3485@0: sigMT3486 sigLT3486 sigBT3486 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3487 : signature = _ 
const sigLT3487 : signature = _ 
const sigBT3487 : signature = _ 

transaction T3487 { 
 input = [ T3486@0:  sigMT3487 sigLT3487 sigBT3487 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3488 : signature = _ 
const sigLT3488 : signature = _ 
const sigBT3488 : signature = _ 

transaction T3488 { 
 input = [ T3486@1:  sigMT3488 sigLT3488 sigBT3488 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3489 : signature = _ 
const sigLT3489 : signature = _ 
const sigBT3489 : signature = _ 


transaction T3489 { 
 input = [ T3484@0: sigMT3489 sigLT3489 sigBT3489 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3490 : signature = _ 
const sigLT3490 : signature = _ 
const sigBT3490 : signature = _ 


transaction T3490 { 
 input = [ T3489@0: sigMT3490 sigLT3490 sigBT3490 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3491 : signature = _ 
const sigLT3491 : signature = _ 
const sigBT3491 : signature = _ 

transaction T3491 { 
 input = [ T3490@0:  sigMT3491 sigLT3491 sigBT3491 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3492 : signature = _ 
const sigLT3492 : signature = _ 
const sigBT3492 : signature = _ 

transaction T3492 { 
 input = [ T3490@1:  sigMT3492 sigLT3492 sigBT3492 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3493 : signature = _ 
const sigLT3493 : signature = _ 
const sigBT3493 : signature = _ 


transaction T3493 { 
 input = [ T3484@0: sigMT3493 sigLT3493 sigBT3493 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3494 : signature = _ 
const sigLT3494 : signature = _ 
const sigBT3494 : signature = _ 


transaction T3494 { 
 input = [ T3493@0: sigMT3494 sigLT3494 sigBT3494 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3495 : signature = _ 
const sigLT3495 : signature = _ 
const sigBT3495 : signature = _ 

transaction T3495 { 
 input = [ T3494@0:  sigMT3495 sigLT3495 sigBT3495 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3496 : signature = _ 
const sigLT3496 : signature = _ 
const sigBT3496 : signature = _ 

transaction T3496 { 
 input = [ T3494@1:  sigMT3496 sigLT3496 sigBT3496 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3497 : signature = _ 
const sigLT3497 : signature = _ 
const sigBT3497 : signature = _ 


transaction T3497 { 
 input = [ T3484@0: sigMT3497 sigLT3497 sigBT3497 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3498 : signature = _ 
const sigLT3498 : signature = _ 
const sigBT3498 : signature = _ 


transaction T3498 { 
 input = [ T3497@0: sigMT3498 sigLT3498 sigBT3498 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3499 : signature = _ 
const sigLT3499 : signature = _ 
const sigBT3499 : signature = _ 

transaction T3499 { 
 input = [ T3498@0:  sigMT3499 sigLT3499 sigBT3499 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3500 : signature = _ 
const sigLT3500 : signature = _ 
const sigBT3500 : signature = _ 

transaction T3500 { 
 input = [ T3498@1:  sigMT3500 sigLT3500 sigBT3500 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3501 : signature = _ 
const sigLT3501 : signature = _ 
const sigBT3501 : signature = _ 

transaction T3501 { 
 input = [ T3498@2:  sigMT3501 sigLT3501 sigBT3501 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3502 : signature = _ 
const sigLT3502 : signature = _ 
const sigBT3502 : signature = _ 


transaction T3502 { 
 input = [ T3458@1:sec_StepSecret_L__LLLL_11 sigMT3502 sigLT3502 sigBT3502 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3503 : signature = _ 
const sigLT3503 : signature = _ 
const sigBT3503 : signature = _ 


transaction T3503 { 
 input = [ T3502@0: sigMT3503 sigLT3503 sigBT3503 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3504 : signature = _ 
const sigLT3504 : signature = _ 
const sigBT3504 : signature = _ 


transaction T3504 { 
 input = [ T3503@0: sigMT3504 sigLT3504 sigBT3504 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3505 : signature = _ 
const sigLT3505 : signature = _ 
const sigBT3505 : signature = _ 

transaction T3505 { 
 input = [ T3504@0:  sigMT3505 sigLT3505 sigBT3505 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3506 : signature = _ 
const sigLT3506 : signature = _ 
const sigBT3506 : signature = _ 

transaction T3506 { 
 input = [ T3504@1:  sigMT3506 sigLT3506 sigBT3506 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3507 : signature = _ 
const sigLT3507 : signature = _ 
const sigBT3507 : signature = _ 

transaction T3507 { 
 input = [ T3504@2:  sigMT3507 sigLT3507 sigBT3507 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3508 : signature = _ 
const sigLT3508 : signature = _ 
const sigBT3508 : signature = _ 


transaction T3508 { 
 input = [ T3503@1:sec_StepSecret_B__LLLLL_111 sigMT3508 sigLT3508 sigBT3508 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3509 : signature = _ 
const sigLT3509 : signature = _ 
const sigBT3509 : signature = _ 


transaction T3509 { 
 input = [ T3508@0: sigMT3509 sigLT3509 sigBT3509 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3510 : signature = _ 
const sigLT3510 : signature = _ 
const sigBT3510 : signature = _ 

transaction T3510 { 
 input = [ T3509@0:  sigMT3510 sigLT3510 sigBT3510 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3511 : signature = _ 
const sigLT3511 : signature = _ 
const sigBT3511 : signature = _ 

transaction T3511 { 
 input = [ T3509@1:  sigMT3511 sigLT3511 sigBT3511 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3512 : signature = _ 
const sigLT3512 : signature = _ 
const sigBT3512 : signature = _ 

transaction T3512 { 
 input = [ T3509@2:  sigMT3512 sigLT3512 sigBT3512 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3513 : signature = _ 
const sigLT3513 : signature = _ 
const sigBT3513 : signature = _ 


transaction T3513 { 
 input = [ T3503@1:sec_StepSecret_L__LLLLL_111 sigMT3513 sigLT3513 sigBT3513 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3514 : signature = _ 
const sigLT3514 : signature = _ 
const sigBT3514 : signature = _ 


transaction T3514 { 
 input = [ T3513@0: sigMT3514 sigLT3514 sigBT3514 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3515 : signature = _ 
const sigLT3515 : signature = _ 
const sigBT3515 : signature = _ 

transaction T3515 { 
 input = [ T3514@0:  sigMT3515 sigLT3515 sigBT3515 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3516 : signature = _ 
const sigLT3516 : signature = _ 
const sigBT3516 : signature = _ 

transaction T3516 { 
 input = [ T3514@1:  sigMT3516 sigLT3516 sigBT3516 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3517 : signature = _ 
const sigLT3517 : signature = _ 
const sigBT3517 : signature = _ 

transaction T3517 { 
 input = [ T3514@2:  sigMT3517 sigLT3517 sigBT3517 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3518 : signature = _ 
const sigLT3518 : signature = _ 
const sigBT3518 : signature = _ 


transaction T3518 { 
 input = [ T3503@1:sec_StepSecret_M__LLLLL_111 sigMT3518 sigLT3518 sigBT3518 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3519 : signature = _ 
const sigLT3519 : signature = _ 
const sigBT3519 : signature = _ 


transaction T3519 { 
 input = [ T3518@0: sigMT3519 sigLT3519 sigBT3519 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3520 : signature = _ 
const sigLT3520 : signature = _ 
const sigBT3520 : signature = _ 

transaction T3520 { 
 input = [ T3519@0:  sigMT3520 sigLT3520 sigBT3520 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3521 : signature = _ 
const sigLT3521 : signature = _ 
const sigBT3521 : signature = _ 

transaction T3521 { 
 input = [ T3519@1:  sigMT3521 sigLT3521 sigBT3521 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3522 : signature = _ 
const sigLT3522 : signature = _ 
const sigBT3522 : signature = _ 

transaction T3522 { 
 input = [ T3519@2:  sigMT3522 sigLT3522 sigBT3522 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3523 : signature = _ 
const sigLT3523 : signature = _ 
const sigBT3523 : signature = _ 


transaction T3523 { 
 input = [ T3503@1: sigMT3523 sigLT3523 sigBT3523 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3524 : signature = _ 
const sigLT3524 : signature = _ 
const sigBT3524 : signature = _ 


transaction T3524 { 
 input = [ T3523@0: sigMT3524 sigLT3524 sigBT3524 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3525 : signature = _ 
const sigLT3525 : signature = _ 
const sigBT3525 : signature = _ 


transaction T3525 { 
 input = [ T3524@0: sigMT3525 sigLT3525 sigBT3525 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3526 : signature = _ 
const sigLT3526 : signature = _ 
const sigBT3526 : signature = _ 

transaction T3526 { 
 input = [ T3525@0:  sigMT3526 sigLT3526 sigBT3526 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3527 : signature = _ 
const sigLT3527 : signature = _ 
const sigBT3527 : signature = _ 

transaction T3527 { 
 input = [ T3525@1:  sigMT3527 sigLT3527 sigBT3527 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3528 : signature = _ 
const sigLT3528 : signature = _ 
const sigBT3528 : signature = _ 


transaction T3528 { 
 input = [ T3523@0: sigMT3528 sigLT3528 sigBT3528 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3529 : signature = _ 
const sigLT3529 : signature = _ 
const sigBT3529 : signature = _ 


transaction T3529 { 
 input = [ T3528@0: sigMT3529 sigLT3529 sigBT3529 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3530 : signature = _ 
const sigLT3530 : signature = _ 
const sigBT3530 : signature = _ 

transaction T3530 { 
 input = [ T3529@0:  sigMT3530 sigLT3530 sigBT3530 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3531 : signature = _ 
const sigLT3531 : signature = _ 
const sigBT3531 : signature = _ 

transaction T3531 { 
 input = [ T3529@1:  sigMT3531 sigLT3531 sigBT3531 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3532 : signature = _ 
const sigLT3532 : signature = _ 
const sigBT3532 : signature = _ 


transaction T3532 { 
 input = [ T3523@0: sigMT3532 sigLT3532 sigBT3532 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3533 : signature = _ 
const sigLT3533 : signature = _ 
const sigBT3533 : signature = _ 


transaction T3533 { 
 input = [ T3532@0: sigMT3533 sigLT3533 sigBT3533 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3534 : signature = _ 
const sigLT3534 : signature = _ 
const sigBT3534 : signature = _ 

transaction T3534 { 
 input = [ T3533@0:  sigMT3534 sigLT3534 sigBT3534 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3535 : signature = _ 
const sigLT3535 : signature = _ 
const sigBT3535 : signature = _ 

transaction T3535 { 
 input = [ T3533@1:  sigMT3535 sigLT3535 sigBT3535 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3536 : signature = _ 
const sigLT3536 : signature = _ 
const sigBT3536 : signature = _ 


transaction T3536 { 
 input = [ T3523@0: sigMT3536 sigLT3536 sigBT3536 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3537 : signature = _ 
const sigLT3537 : signature = _ 
const sigBT3537 : signature = _ 


transaction T3537 { 
 input = [ T3536@0: sigMT3537 sigLT3537 sigBT3537 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3538 : signature = _ 
const sigLT3538 : signature = _ 
const sigBT3538 : signature = _ 

transaction T3538 { 
 input = [ T3537@0:  sigMT3538 sigLT3538 sigBT3538 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3539 : signature = _ 
const sigLT3539 : signature = _ 
const sigBT3539 : signature = _ 

transaction T3539 { 
 input = [ T3537@1:  sigMT3539 sigLT3539 sigBT3539 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3540 : signature = _ 
const sigLT3540 : signature = _ 
const sigBT3540 : signature = _ 

transaction T3540 { 
 input = [ T3537@2:  sigMT3540 sigLT3540 sigBT3540 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3541 : signature = _ 
const sigLT3541 : signature = _ 
const sigBT3541 : signature = _ 


transaction T3541 { 
 input = [ T3458@1:sec_StepSecret_M__LLLL_11 sigMT3541 sigLT3541 sigBT3541 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3542 : signature = _ 
const sigLT3542 : signature = _ 
const sigBT3542 : signature = _ 


transaction T3542 { 
 input = [ T3541@0: sigMT3542 sigLT3542 sigBT3542 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3543 : signature = _ 
const sigLT3543 : signature = _ 
const sigBT3543 : signature = _ 


transaction T3543 { 
 input = [ T3542@0: sigMT3543 sigLT3543 sigBT3543 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3544 : signature = _ 
const sigLT3544 : signature = _ 
const sigBT3544 : signature = _ 

transaction T3544 { 
 input = [ T3543@0:  sigMT3544 sigLT3544 sigBT3544 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3545 : signature = _ 
const sigLT3545 : signature = _ 
const sigBT3545 : signature = _ 

transaction T3545 { 
 input = [ T3543@1:  sigMT3545 sigLT3545 sigBT3545 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3546 : signature = _ 
const sigLT3546 : signature = _ 
const sigBT3546 : signature = _ 

transaction T3546 { 
 input = [ T3543@2:  sigMT3546 sigLT3546 sigBT3546 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3547 : signature = _ 
const sigLT3547 : signature = _ 
const sigBT3547 : signature = _ 


transaction T3547 { 
 input = [ T3542@1:sec_StepSecret_B__LLLLL_111 sigMT3547 sigLT3547 sigBT3547 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3548 : signature = _ 
const sigLT3548 : signature = _ 
const sigBT3548 : signature = _ 


transaction T3548 { 
 input = [ T3547@0: sigMT3548 sigLT3548 sigBT3548 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3549 : signature = _ 
const sigLT3549 : signature = _ 
const sigBT3549 : signature = _ 

transaction T3549 { 
 input = [ T3548@0:  sigMT3549 sigLT3549 sigBT3549 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3550 : signature = _ 
const sigLT3550 : signature = _ 
const sigBT3550 : signature = _ 

transaction T3550 { 
 input = [ T3548@1:  sigMT3550 sigLT3550 sigBT3550 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3551 : signature = _ 
const sigLT3551 : signature = _ 
const sigBT3551 : signature = _ 

transaction T3551 { 
 input = [ T3548@2:  sigMT3551 sigLT3551 sigBT3551 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3552 : signature = _ 
const sigLT3552 : signature = _ 
const sigBT3552 : signature = _ 


transaction T3552 { 
 input = [ T3542@1:sec_StepSecret_L__LLLLL_111 sigMT3552 sigLT3552 sigBT3552 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3553 : signature = _ 
const sigLT3553 : signature = _ 
const sigBT3553 : signature = _ 


transaction T3553 { 
 input = [ T3552@0: sigMT3553 sigLT3553 sigBT3553 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3554 : signature = _ 
const sigLT3554 : signature = _ 
const sigBT3554 : signature = _ 

transaction T3554 { 
 input = [ T3553@0:  sigMT3554 sigLT3554 sigBT3554 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3555 : signature = _ 
const sigLT3555 : signature = _ 
const sigBT3555 : signature = _ 

transaction T3555 { 
 input = [ T3553@1:  sigMT3555 sigLT3555 sigBT3555 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3556 : signature = _ 
const sigLT3556 : signature = _ 
const sigBT3556 : signature = _ 

transaction T3556 { 
 input = [ T3553@2:  sigMT3556 sigLT3556 sigBT3556 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3557 : signature = _ 
const sigLT3557 : signature = _ 
const sigBT3557 : signature = _ 


transaction T3557 { 
 input = [ T3542@1:sec_StepSecret_M__LLLLL_111 sigMT3557 sigLT3557 sigBT3557 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3558 : signature = _ 
const sigLT3558 : signature = _ 
const sigBT3558 : signature = _ 


transaction T3558 { 
 input = [ T3557@0: sigMT3558 sigLT3558 sigBT3558 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3559 : signature = _ 
const sigLT3559 : signature = _ 
const sigBT3559 : signature = _ 

transaction T3559 { 
 input = [ T3558@0:  sigMT3559 sigLT3559 sigBT3559 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3560 : signature = _ 
const sigLT3560 : signature = _ 
const sigBT3560 : signature = _ 

transaction T3560 { 
 input = [ T3558@1:  sigMT3560 sigLT3560 sigBT3560 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3561 : signature = _ 
const sigLT3561 : signature = _ 
const sigBT3561 : signature = _ 

transaction T3561 { 
 input = [ T3558@2:  sigMT3561 sigLT3561 sigBT3561 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3562 : signature = _ 
const sigLT3562 : signature = _ 
const sigBT3562 : signature = _ 


transaction T3562 { 
 input = [ T3542@1: sigMT3562 sigLT3562 sigBT3562 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3563 : signature = _ 
const sigLT3563 : signature = _ 
const sigBT3563 : signature = _ 


transaction T3563 { 
 input = [ T3562@0: sigMT3563 sigLT3563 sigBT3563 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3564 : signature = _ 
const sigLT3564 : signature = _ 
const sigBT3564 : signature = _ 


transaction T3564 { 
 input = [ T3563@0: sigMT3564 sigLT3564 sigBT3564 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3565 : signature = _ 
const sigLT3565 : signature = _ 
const sigBT3565 : signature = _ 

transaction T3565 { 
 input = [ T3564@0:  sigMT3565 sigLT3565 sigBT3565 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3566 : signature = _ 
const sigLT3566 : signature = _ 
const sigBT3566 : signature = _ 

transaction T3566 { 
 input = [ T3564@1:  sigMT3566 sigLT3566 sigBT3566 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3567 : signature = _ 
const sigLT3567 : signature = _ 
const sigBT3567 : signature = _ 


transaction T3567 { 
 input = [ T3562@0: sigMT3567 sigLT3567 sigBT3567 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3568 : signature = _ 
const sigLT3568 : signature = _ 
const sigBT3568 : signature = _ 


transaction T3568 { 
 input = [ T3567@0: sigMT3568 sigLT3568 sigBT3568 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3569 : signature = _ 
const sigLT3569 : signature = _ 
const sigBT3569 : signature = _ 

transaction T3569 { 
 input = [ T3568@0:  sigMT3569 sigLT3569 sigBT3569 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3570 : signature = _ 
const sigLT3570 : signature = _ 
const sigBT3570 : signature = _ 

transaction T3570 { 
 input = [ T3568@1:  sigMT3570 sigLT3570 sigBT3570 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3571 : signature = _ 
const sigLT3571 : signature = _ 
const sigBT3571 : signature = _ 


transaction T3571 { 
 input = [ T3562@0: sigMT3571 sigLT3571 sigBT3571 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3572 : signature = _ 
const sigLT3572 : signature = _ 
const sigBT3572 : signature = _ 


transaction T3572 { 
 input = [ T3571@0: sigMT3572 sigLT3572 sigBT3572 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3573 : signature = _ 
const sigLT3573 : signature = _ 
const sigBT3573 : signature = _ 

transaction T3573 { 
 input = [ T3572@0:  sigMT3573 sigLT3573 sigBT3573 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3574 : signature = _ 
const sigLT3574 : signature = _ 
const sigBT3574 : signature = _ 

transaction T3574 { 
 input = [ T3572@1:  sigMT3574 sigLT3574 sigBT3574 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3575 : signature = _ 
const sigLT3575 : signature = _ 
const sigBT3575 : signature = _ 


transaction T3575 { 
 input = [ T3562@0: sigMT3575 sigLT3575 sigBT3575 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3576 : signature = _ 
const sigLT3576 : signature = _ 
const sigBT3576 : signature = _ 


transaction T3576 { 
 input = [ T3575@0: sigMT3576 sigLT3576 sigBT3576 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3577 : signature = _ 
const sigLT3577 : signature = _ 
const sigBT3577 : signature = _ 

transaction T3577 { 
 input = [ T3576@0:  sigMT3577 sigLT3577 sigBT3577 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3578 : signature = _ 
const sigLT3578 : signature = _ 
const sigBT3578 : signature = _ 

transaction T3578 { 
 input = [ T3576@1:  sigMT3578 sigLT3578 sigBT3578 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3579 : signature = _ 
const sigLT3579 : signature = _ 
const sigBT3579 : signature = _ 

transaction T3579 { 
 input = [ T3576@2:  sigMT3579 sigLT3579 sigBT3579 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3580 : signature = _ 
const sigLT3580 : signature = _ 
const sigBT3580 : signature = _ 


transaction T3580 { 
 input = [ T3458@1: sigMT3580 sigLT3580 sigBT3580 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT3581 : signature = _ 
const sigLT3581 : signature = _ 
const sigBT3581 : signature = _ 


transaction T3581 { 
 input = [ T3580@0: sigMT3581 sigLT3581 sigBT3581 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3582 : signature = _ 
const sigLT3582 : signature = _ 
const sigBT3582 : signature = _ 


transaction T3582 { 
 input = [ T3581@0: sigMT3582 sigLT3582 sigBT3582 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3583 : signature = _ 
const sigLT3583 : signature = _ 
const sigBT3583 : signature = _ 

transaction T3583 { 
 input = [ T3582@0:  sigMT3583 sigLT3583 sigBT3583 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3584 : signature = _ 
const sigLT3584 : signature = _ 
const sigBT3584 : signature = _ 

transaction T3584 { 
 input = [ T3582@1:  sigMT3584 sigLT3584 sigBT3584 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3585 : signature = _ 
const sigLT3585 : signature = _ 
const sigBT3585 : signature = _ 


transaction T3585 { 
 input = [ T3580@0: sigMT3585 sigLT3585 sigBT3585 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3586 : signature = _ 
const sigLT3586 : signature = _ 
const sigBT3586 : signature = _ 


transaction T3586 { 
 input = [ T3585@0: sigMT3586 sigLT3586 sigBT3586 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3587 : signature = _ 
const sigLT3587 : signature = _ 
const sigBT3587 : signature = _ 

transaction T3587 { 
 input = [ T3586@0:  sigMT3587 sigLT3587 sigBT3587 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3588 : signature = _ 
const sigLT3588 : signature = _ 
const sigBT3588 : signature = _ 

transaction T3588 { 
 input = [ T3586@1:  sigMT3588 sigLT3588 sigBT3588 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3589 : signature = _ 
const sigLT3589 : signature = _ 
const sigBT3589 : signature = _ 


transaction T3589 { 
 input = [ T3580@0: sigMT3589 sigLT3589 sigBT3589 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3590 : signature = _ 
const sigLT3590 : signature = _ 
const sigBT3590 : signature = _ 


transaction T3590 { 
 input = [ T3589@0: sigMT3590 sigLT3590 sigBT3590 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3591 : signature = _ 
const sigLT3591 : signature = _ 
const sigBT3591 : signature = _ 

transaction T3591 { 
 input = [ T3590@0:  sigMT3591 sigLT3591 sigBT3591 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3592 : signature = _ 
const sigLT3592 : signature = _ 
const sigBT3592 : signature = _ 

transaction T3592 { 
 input = [ T3590@1:  sigMT3592 sigLT3592 sigBT3592 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3593 : signature = _ 
const sigLT3593 : signature = _ 
const sigBT3593 : signature = _ 


transaction T3593 { 
 input = [ T3580@0: sigMT3593 sigLT3593 sigBT3593 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3594 : signature = _ 
const sigLT3594 : signature = _ 
const sigBT3594 : signature = _ 


transaction T3594 { 
 input = [ T3593@0: sigMT3594 sigLT3594 sigBT3594 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3595 : signature = _ 
const sigLT3595 : signature = _ 
const sigBT3595 : signature = _ 

transaction T3595 { 
 input = [ T3594@0:  sigMT3595 sigLT3595 sigBT3595 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3596 : signature = _ 
const sigLT3596 : signature = _ 
const sigBT3596 : signature = _ 

transaction T3596 { 
 input = [ T3594@1:  sigMT3596 sigLT3596 sigBT3596 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3597 : signature = _ 
const sigLT3597 : signature = _ 
const sigBT3597 : signature = _ 

transaction T3597 { 
 input = [ T3594@2:  sigMT3597 sigLT3597 sigBT3597 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3598 : signature = _ 
const sigLT3598 : signature = _ 
const sigBT3598 : signature = _ 


transaction T3598 { 
 input = [ T3170@1: sigMT3598 sigLT3598 sigBT3598 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT3599 : signature = _ 
const sigLT3599 : signature = _ 
const sigBT3599 : signature = _ 


transaction T3599 { 
 input = [ T3598@0: sigMT3599 sigLT3599 sigBT3599 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3600 : signature = _ 
const sigLT3600 : signature = _ 
const sigBT3600 : signature = _ 


transaction T3600 { 
 input = [ T3599@0: sigMT3600 sigLT3600 sigBT3600 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3601 : signature = _ 
const sigLT3601 : signature = _ 
const sigBT3601 : signature = _ 

transaction T3601 { 
 input = [ T3600@0:  sigMT3601 sigLT3601 sigBT3601 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3602 : signature = _ 
const sigLT3602 : signature = _ 
const sigBT3602 : signature = _ 

transaction T3602 { 
 input = [ T3600@1:  sigMT3602 sigLT3602 sigBT3602 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3603 : signature = _ 
const sigLT3603 : signature = _ 
const sigBT3603 : signature = _ 


transaction T3603 { 
 input = [ T3598@0: sigMT3603 sigLT3603 sigBT3603 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3604 : signature = _ 
const sigLT3604 : signature = _ 
const sigBT3604 : signature = _ 


transaction T3604 { 
 input = [ T3603@0: sigMT3604 sigLT3604 sigBT3604 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3605 : signature = _ 
const sigLT3605 : signature = _ 
const sigBT3605 : signature = _ 

transaction T3605 { 
 input = [ T3604@0:  sigMT3605 sigLT3605 sigBT3605 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3606 : signature = _ 
const sigLT3606 : signature = _ 
const sigBT3606 : signature = _ 

transaction T3606 { 
 input = [ T3604@1:  sigMT3606 sigLT3606 sigBT3606 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3607 : signature = _ 
const sigLT3607 : signature = _ 
const sigBT3607 : signature = _ 


transaction T3607 { 
 input = [ T3598@0: sigMT3607 sigLT3607 sigBT3607 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3608 : signature = _ 
const sigLT3608 : signature = _ 
const sigBT3608 : signature = _ 


transaction T3608 { 
 input = [ T3607@0: sigMT3608 sigLT3608 sigBT3608 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3609 : signature = _ 
const sigLT3609 : signature = _ 
const sigBT3609 : signature = _ 

transaction T3609 { 
 input = [ T3608@0:  sigMT3609 sigLT3609 sigBT3609 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3610 : signature = _ 
const sigLT3610 : signature = _ 
const sigBT3610 : signature = _ 

transaction T3610 { 
 input = [ T3608@1:  sigMT3610 sigLT3610 sigBT3610 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3611 : signature = _ 
const sigLT3611 : signature = _ 
const sigBT3611 : signature = _ 


transaction T3611 { 
 input = [ T3598@0: sigMT3611 sigLT3611 sigBT3611 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3612 : signature = _ 
const sigLT3612 : signature = _ 
const sigBT3612 : signature = _ 


transaction T3612 { 
 input = [ T3611@0: sigMT3612 sigLT3612 sigBT3612 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3613 : signature = _ 
const sigLT3613 : signature = _ 
const sigBT3613 : signature = _ 

transaction T3613 { 
 input = [ T3612@0:  sigMT3613 sigLT3613 sigBT3613 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3614 : signature = _ 
const sigLT3614 : signature = _ 
const sigBT3614 : signature = _ 

transaction T3614 { 
 input = [ T3612@1:  sigMT3614 sigLT3614 sigBT3614 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3615 : signature = _ 
const sigLT3615 : signature = _ 
const sigBT3615 : signature = _ 

transaction T3615 { 
 input = [ T3612@2:  sigMT3615 sigLT3615 sigBT3615 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3616 : signature = _ 
const sigLT3616 : signature = _ 
const sigBT3616 : signature = _ 


transaction T3616 { 
 input = [ T2721@0: sigMT3616 sigLT3616 sigBT3616 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM25, pubkeyL26, pubkeyB27; sM, sL, sB) 
}

const sigMT3617 : signature = _ 
const sigLT3617 : signature = _ 
const sigBT3617 : signature = _ 


transaction T3617 { 
 input = [ T3616@0: sigMT3617 sigLT3617 sigBT3617 ] 
 output = [ 120 BTC : fun(sM, sL, sB) . ((versig(pubkeyM28, pubkeyL29, pubkeyB30; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . ((versig(pubkeyM31, pubkeyL32, pubkeyB33; sM, sL, sB) ||
 versig(pubkeyM34, pubkeyL35, pubkeyB36; sM, sL, sB) ||
 versig(pubkeyM37, pubkeyL38, pubkeyB39; sM, sL, sB) ||
 versig(pubkeyM40, pubkeyL41, pubkeyB42; sM, sL, sB))) ] 
}

const sigMT3618 : signature = _ 
const sigLT3618 : signature = _ 
const sigBT3618 : signature = _ 


transaction T3618 { 
 input = [ T3617@0: sigMT3618 sigLT3618 sigBT3618 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3619 : signature = _ 
const sigLT3619 : signature = _ 
const sigBT3619 : signature = _ 

transaction T3619 { 
 input = [ T3618@0:  sigMT3619 sigLT3619 sigBT3619 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3620 : signature = _ 
const sigLT3620 : signature = _ 
const sigBT3620 : signature = _ 

transaction T3620 { 
 input = [ T3618@1:  sigMT3620 sigLT3620 sigBT3620 ] 
 output = 30 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3621 : signature = _ 
const sigLT3621 : signature = _ 
const sigBT3621 : signature = _ 

transaction T3621 { 
 input = [ T3618@2:  sigMT3621 sigLT3621 sigBT3621 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3622 : signature = _ 
const sigLT3622 : signature = _ 
const sigBT3622 : signature = _ 


transaction T3622 { 
 input = [ T3617@1:sec_StepSecret_B__LLL_1 sigMT3622 sigLT3622 sigBT3622 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3623 : signature = _ 
const sigLT3623 : signature = _ 
const sigBT3623 : signature = _ 


transaction T3623 { 
 input = [ T3622@0: sigMT3623 sigLT3623 sigBT3623 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3624 : signature = _ 
const sigLT3624 : signature = _ 
const sigBT3624 : signature = _ 


transaction T3624 { 
 input = [ T3623@0: sigMT3624 sigLT3624 sigBT3624 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3625 : signature = _ 
const sigLT3625 : signature = _ 
const sigBT3625 : signature = _ 

transaction T3625 { 
 input = [ T3624@0:  sigMT3625 sigLT3625 sigBT3625 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3626 : signature = _ 
const sigLT3626 : signature = _ 
const sigBT3626 : signature = _ 

transaction T3626 { 
 input = [ T3624@1:  sigMT3626 sigLT3626 sigBT3626 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3627 : signature = _ 
const sigLT3627 : signature = _ 
const sigBT3627 : signature = _ 

transaction T3627 { 
 input = [ T3624@2:  sigMT3627 sigLT3627 sigBT3627 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3628 : signature = _ 
const sigLT3628 : signature = _ 
const sigBT3628 : signature = _ 


transaction T3628 { 
 input = [ T3623@1:sec_StepSecret_B__LLLL_11 sigMT3628 sigLT3628 sigBT3628 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3629 : signature = _ 
const sigLT3629 : signature = _ 
const sigBT3629 : signature = _ 


transaction T3629 { 
 input = [ T3628@0: sigMT3629 sigLT3629 sigBT3629 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3630 : signature = _ 
const sigLT3630 : signature = _ 
const sigBT3630 : signature = _ 


transaction T3630 { 
 input = [ T3629@0: sigMT3630 sigLT3630 sigBT3630 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3631 : signature = _ 
const sigLT3631 : signature = _ 
const sigBT3631 : signature = _ 

transaction T3631 { 
 input = [ T3630@0:  sigMT3631 sigLT3631 sigBT3631 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3632 : signature = _ 
const sigLT3632 : signature = _ 
const sigBT3632 : signature = _ 

transaction T3632 { 
 input = [ T3630@1:  sigMT3632 sigLT3632 sigBT3632 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3633 : signature = _ 
const sigLT3633 : signature = _ 
const sigBT3633 : signature = _ 

transaction T3633 { 
 input = [ T3630@2:  sigMT3633 sigLT3633 sigBT3633 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3634 : signature = _ 
const sigLT3634 : signature = _ 
const sigBT3634 : signature = _ 


transaction T3634 { 
 input = [ T3629@1:sec_StepSecret_B__LLLLL_111 sigMT3634 sigLT3634 sigBT3634 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3635 : signature = _ 
const sigLT3635 : signature = _ 
const sigBT3635 : signature = _ 


transaction T3635 { 
 input = [ T3634@0: sigMT3635 sigLT3635 sigBT3635 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3636 : signature = _ 
const sigLT3636 : signature = _ 
const sigBT3636 : signature = _ 

transaction T3636 { 
 input = [ T3635@0:  sigMT3636 sigLT3636 sigBT3636 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3637 : signature = _ 
const sigLT3637 : signature = _ 
const sigBT3637 : signature = _ 

transaction T3637 { 
 input = [ T3635@1:  sigMT3637 sigLT3637 sigBT3637 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3638 : signature = _ 
const sigLT3638 : signature = _ 
const sigBT3638 : signature = _ 

transaction T3638 { 
 input = [ T3635@2:  sigMT3638 sigLT3638 sigBT3638 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3639 : signature = _ 
const sigLT3639 : signature = _ 
const sigBT3639 : signature = _ 


transaction T3639 { 
 input = [ T3629@1:sec_StepSecret_L__LLLLL_111 sigMT3639 sigLT3639 sigBT3639 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3640 : signature = _ 
const sigLT3640 : signature = _ 
const sigBT3640 : signature = _ 


transaction T3640 { 
 input = [ T3639@0: sigMT3640 sigLT3640 sigBT3640 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3641 : signature = _ 
const sigLT3641 : signature = _ 
const sigBT3641 : signature = _ 

transaction T3641 { 
 input = [ T3640@0:  sigMT3641 sigLT3641 sigBT3641 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3642 : signature = _ 
const sigLT3642 : signature = _ 
const sigBT3642 : signature = _ 

transaction T3642 { 
 input = [ T3640@1:  sigMT3642 sigLT3642 sigBT3642 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3643 : signature = _ 
const sigLT3643 : signature = _ 
const sigBT3643 : signature = _ 

transaction T3643 { 
 input = [ T3640@2:  sigMT3643 sigLT3643 sigBT3643 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3644 : signature = _ 
const sigLT3644 : signature = _ 
const sigBT3644 : signature = _ 


transaction T3644 { 
 input = [ T3629@1:sec_StepSecret_M__LLLLL_111 sigMT3644 sigLT3644 sigBT3644 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3645 : signature = _ 
const sigLT3645 : signature = _ 
const sigBT3645 : signature = _ 


transaction T3645 { 
 input = [ T3644@0: sigMT3645 sigLT3645 sigBT3645 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3646 : signature = _ 
const sigLT3646 : signature = _ 
const sigBT3646 : signature = _ 

transaction T3646 { 
 input = [ T3645@0:  sigMT3646 sigLT3646 sigBT3646 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3647 : signature = _ 
const sigLT3647 : signature = _ 
const sigBT3647 : signature = _ 

transaction T3647 { 
 input = [ T3645@1:  sigMT3647 sigLT3647 sigBT3647 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3648 : signature = _ 
const sigLT3648 : signature = _ 
const sigBT3648 : signature = _ 

transaction T3648 { 
 input = [ T3645@2:  sigMT3648 sigLT3648 sigBT3648 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3649 : signature = _ 
const sigLT3649 : signature = _ 
const sigBT3649 : signature = _ 


transaction T3649 { 
 input = [ T3629@1: sigMT3649 sigLT3649 sigBT3649 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3650 : signature = _ 
const sigLT3650 : signature = _ 
const sigBT3650 : signature = _ 


transaction T3650 { 
 input = [ T3649@0: sigMT3650 sigLT3650 sigBT3650 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3651 : signature = _ 
const sigLT3651 : signature = _ 
const sigBT3651 : signature = _ 


transaction T3651 { 
 input = [ T3650@0: sigMT3651 sigLT3651 sigBT3651 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3652 : signature = _ 
const sigLT3652 : signature = _ 
const sigBT3652 : signature = _ 

transaction T3652 { 
 input = [ T3651@0:  sigMT3652 sigLT3652 sigBT3652 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3653 : signature = _ 
const sigLT3653 : signature = _ 
const sigBT3653 : signature = _ 

transaction T3653 { 
 input = [ T3651@1:  sigMT3653 sigLT3653 sigBT3653 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3654 : signature = _ 
const sigLT3654 : signature = _ 
const sigBT3654 : signature = _ 


transaction T3654 { 
 input = [ T3649@0: sigMT3654 sigLT3654 sigBT3654 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3655 : signature = _ 
const sigLT3655 : signature = _ 
const sigBT3655 : signature = _ 


transaction T3655 { 
 input = [ T3654@0: sigMT3655 sigLT3655 sigBT3655 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3656 : signature = _ 
const sigLT3656 : signature = _ 
const sigBT3656 : signature = _ 

transaction T3656 { 
 input = [ T3655@0:  sigMT3656 sigLT3656 sigBT3656 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3657 : signature = _ 
const sigLT3657 : signature = _ 
const sigBT3657 : signature = _ 

transaction T3657 { 
 input = [ T3655@1:  sigMT3657 sigLT3657 sigBT3657 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3658 : signature = _ 
const sigLT3658 : signature = _ 
const sigBT3658 : signature = _ 


transaction T3658 { 
 input = [ T3649@0: sigMT3658 sigLT3658 sigBT3658 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3659 : signature = _ 
const sigLT3659 : signature = _ 
const sigBT3659 : signature = _ 


transaction T3659 { 
 input = [ T3658@0: sigMT3659 sigLT3659 sigBT3659 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3660 : signature = _ 
const sigLT3660 : signature = _ 
const sigBT3660 : signature = _ 

transaction T3660 { 
 input = [ T3659@0:  sigMT3660 sigLT3660 sigBT3660 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3661 : signature = _ 
const sigLT3661 : signature = _ 
const sigBT3661 : signature = _ 

transaction T3661 { 
 input = [ T3659@1:  sigMT3661 sigLT3661 sigBT3661 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3662 : signature = _ 
const sigLT3662 : signature = _ 
const sigBT3662 : signature = _ 


transaction T3662 { 
 input = [ T3649@0: sigMT3662 sigLT3662 sigBT3662 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3663 : signature = _ 
const sigLT3663 : signature = _ 
const sigBT3663 : signature = _ 


transaction T3663 { 
 input = [ T3662@0: sigMT3663 sigLT3663 sigBT3663 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3664 : signature = _ 
const sigLT3664 : signature = _ 
const sigBT3664 : signature = _ 

transaction T3664 { 
 input = [ T3663@0:  sigMT3664 sigLT3664 sigBT3664 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3665 : signature = _ 
const sigLT3665 : signature = _ 
const sigBT3665 : signature = _ 

transaction T3665 { 
 input = [ T3663@1:  sigMT3665 sigLT3665 sigBT3665 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3666 : signature = _ 
const sigLT3666 : signature = _ 
const sigBT3666 : signature = _ 

transaction T3666 { 
 input = [ T3663@2:  sigMT3666 sigLT3666 sigBT3666 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3667 : signature = _ 
const sigLT3667 : signature = _ 
const sigBT3667 : signature = _ 


transaction T3667 { 
 input = [ T3623@1:sec_StepSecret_L__LLLL_11 sigMT3667 sigLT3667 sigBT3667 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3668 : signature = _ 
const sigLT3668 : signature = _ 
const sigBT3668 : signature = _ 


transaction T3668 { 
 input = [ T3667@0: sigMT3668 sigLT3668 sigBT3668 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3669 : signature = _ 
const sigLT3669 : signature = _ 
const sigBT3669 : signature = _ 


transaction T3669 { 
 input = [ T3668@0: sigMT3669 sigLT3669 sigBT3669 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3670 : signature = _ 
const sigLT3670 : signature = _ 
const sigBT3670 : signature = _ 

transaction T3670 { 
 input = [ T3669@0:  sigMT3670 sigLT3670 sigBT3670 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3671 : signature = _ 
const sigLT3671 : signature = _ 
const sigBT3671 : signature = _ 

transaction T3671 { 
 input = [ T3669@1:  sigMT3671 sigLT3671 sigBT3671 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3672 : signature = _ 
const sigLT3672 : signature = _ 
const sigBT3672 : signature = _ 

transaction T3672 { 
 input = [ T3669@2:  sigMT3672 sigLT3672 sigBT3672 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3673 : signature = _ 
const sigLT3673 : signature = _ 
const sigBT3673 : signature = _ 


transaction T3673 { 
 input = [ T3668@1:sec_StepSecret_B__LLLLL_111 sigMT3673 sigLT3673 sigBT3673 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3674 : signature = _ 
const sigLT3674 : signature = _ 
const sigBT3674 : signature = _ 


transaction T3674 { 
 input = [ T3673@0: sigMT3674 sigLT3674 sigBT3674 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3675 : signature = _ 
const sigLT3675 : signature = _ 
const sigBT3675 : signature = _ 

transaction T3675 { 
 input = [ T3674@0:  sigMT3675 sigLT3675 sigBT3675 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3676 : signature = _ 
const sigLT3676 : signature = _ 
const sigBT3676 : signature = _ 

transaction T3676 { 
 input = [ T3674@1:  sigMT3676 sigLT3676 sigBT3676 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3677 : signature = _ 
const sigLT3677 : signature = _ 
const sigBT3677 : signature = _ 

transaction T3677 { 
 input = [ T3674@2:  sigMT3677 sigLT3677 sigBT3677 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3678 : signature = _ 
const sigLT3678 : signature = _ 
const sigBT3678 : signature = _ 


transaction T3678 { 
 input = [ T3668@1:sec_StepSecret_L__LLLLL_111 sigMT3678 sigLT3678 sigBT3678 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3679 : signature = _ 
const sigLT3679 : signature = _ 
const sigBT3679 : signature = _ 


transaction T3679 { 
 input = [ T3678@0: sigMT3679 sigLT3679 sigBT3679 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3680 : signature = _ 
const sigLT3680 : signature = _ 
const sigBT3680 : signature = _ 

transaction T3680 { 
 input = [ T3679@0:  sigMT3680 sigLT3680 sigBT3680 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3681 : signature = _ 
const sigLT3681 : signature = _ 
const sigBT3681 : signature = _ 

transaction T3681 { 
 input = [ T3679@1:  sigMT3681 sigLT3681 sigBT3681 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3682 : signature = _ 
const sigLT3682 : signature = _ 
const sigBT3682 : signature = _ 

transaction T3682 { 
 input = [ T3679@2:  sigMT3682 sigLT3682 sigBT3682 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3683 : signature = _ 
const sigLT3683 : signature = _ 
const sigBT3683 : signature = _ 


transaction T3683 { 
 input = [ T3668@1:sec_StepSecret_M__LLLLL_111 sigMT3683 sigLT3683 sigBT3683 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3684 : signature = _ 
const sigLT3684 : signature = _ 
const sigBT3684 : signature = _ 


transaction T3684 { 
 input = [ T3683@0: sigMT3684 sigLT3684 sigBT3684 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3685 : signature = _ 
const sigLT3685 : signature = _ 
const sigBT3685 : signature = _ 

transaction T3685 { 
 input = [ T3684@0:  sigMT3685 sigLT3685 sigBT3685 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3686 : signature = _ 
const sigLT3686 : signature = _ 
const sigBT3686 : signature = _ 

transaction T3686 { 
 input = [ T3684@1:  sigMT3686 sigLT3686 sigBT3686 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3687 : signature = _ 
const sigLT3687 : signature = _ 
const sigBT3687 : signature = _ 

transaction T3687 { 
 input = [ T3684@2:  sigMT3687 sigLT3687 sigBT3687 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3688 : signature = _ 
const sigLT3688 : signature = _ 
const sigBT3688 : signature = _ 


transaction T3688 { 
 input = [ T3668@1: sigMT3688 sigLT3688 sigBT3688 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3689 : signature = _ 
const sigLT3689 : signature = _ 
const sigBT3689 : signature = _ 


transaction T3689 { 
 input = [ T3688@0: sigMT3689 sigLT3689 sigBT3689 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3690 : signature = _ 
const sigLT3690 : signature = _ 
const sigBT3690 : signature = _ 


transaction T3690 { 
 input = [ T3689@0: sigMT3690 sigLT3690 sigBT3690 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3691 : signature = _ 
const sigLT3691 : signature = _ 
const sigBT3691 : signature = _ 

transaction T3691 { 
 input = [ T3690@0:  sigMT3691 sigLT3691 sigBT3691 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3692 : signature = _ 
const sigLT3692 : signature = _ 
const sigBT3692 : signature = _ 

transaction T3692 { 
 input = [ T3690@1:  sigMT3692 sigLT3692 sigBT3692 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3693 : signature = _ 
const sigLT3693 : signature = _ 
const sigBT3693 : signature = _ 


transaction T3693 { 
 input = [ T3688@0: sigMT3693 sigLT3693 sigBT3693 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3694 : signature = _ 
const sigLT3694 : signature = _ 
const sigBT3694 : signature = _ 


transaction T3694 { 
 input = [ T3693@0: sigMT3694 sigLT3694 sigBT3694 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3695 : signature = _ 
const sigLT3695 : signature = _ 
const sigBT3695 : signature = _ 

transaction T3695 { 
 input = [ T3694@0:  sigMT3695 sigLT3695 sigBT3695 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3696 : signature = _ 
const sigLT3696 : signature = _ 
const sigBT3696 : signature = _ 

transaction T3696 { 
 input = [ T3694@1:  sigMT3696 sigLT3696 sigBT3696 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3697 : signature = _ 
const sigLT3697 : signature = _ 
const sigBT3697 : signature = _ 


transaction T3697 { 
 input = [ T3688@0: sigMT3697 sigLT3697 sigBT3697 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3698 : signature = _ 
const sigLT3698 : signature = _ 
const sigBT3698 : signature = _ 


transaction T3698 { 
 input = [ T3697@0: sigMT3698 sigLT3698 sigBT3698 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3699 : signature = _ 
const sigLT3699 : signature = _ 
const sigBT3699 : signature = _ 

transaction T3699 { 
 input = [ T3698@0:  sigMT3699 sigLT3699 sigBT3699 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3700 : signature = _ 
const sigLT3700 : signature = _ 
const sigBT3700 : signature = _ 

transaction T3700 { 
 input = [ T3698@1:  sigMT3700 sigLT3700 sigBT3700 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3701 : signature = _ 
const sigLT3701 : signature = _ 
const sigBT3701 : signature = _ 


transaction T3701 { 
 input = [ T3688@0: sigMT3701 sigLT3701 sigBT3701 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3702 : signature = _ 
const sigLT3702 : signature = _ 
const sigBT3702 : signature = _ 


transaction T3702 { 
 input = [ T3701@0: sigMT3702 sigLT3702 sigBT3702 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3703 : signature = _ 
const sigLT3703 : signature = _ 
const sigBT3703 : signature = _ 

transaction T3703 { 
 input = [ T3702@0:  sigMT3703 sigLT3703 sigBT3703 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3704 : signature = _ 
const sigLT3704 : signature = _ 
const sigBT3704 : signature = _ 

transaction T3704 { 
 input = [ T3702@1:  sigMT3704 sigLT3704 sigBT3704 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3705 : signature = _ 
const sigLT3705 : signature = _ 
const sigBT3705 : signature = _ 

transaction T3705 { 
 input = [ T3702@2:  sigMT3705 sigLT3705 sigBT3705 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3706 : signature = _ 
const sigLT3706 : signature = _ 
const sigBT3706 : signature = _ 


transaction T3706 { 
 input = [ T3623@1:sec_StepSecret_M__LLLL_11 sigMT3706 sigLT3706 sigBT3706 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3707 : signature = _ 
const sigLT3707 : signature = _ 
const sigBT3707 : signature = _ 


transaction T3707 { 
 input = [ T3706@0: sigMT3707 sigLT3707 sigBT3707 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3708 : signature = _ 
const sigLT3708 : signature = _ 
const sigBT3708 : signature = _ 


transaction T3708 { 
 input = [ T3707@0: sigMT3708 sigLT3708 sigBT3708 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3709 : signature = _ 
const sigLT3709 : signature = _ 
const sigBT3709 : signature = _ 

transaction T3709 { 
 input = [ T3708@0:  sigMT3709 sigLT3709 sigBT3709 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3710 : signature = _ 
const sigLT3710 : signature = _ 
const sigBT3710 : signature = _ 

transaction T3710 { 
 input = [ T3708@1:  sigMT3710 sigLT3710 sigBT3710 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3711 : signature = _ 
const sigLT3711 : signature = _ 
const sigBT3711 : signature = _ 

transaction T3711 { 
 input = [ T3708@2:  sigMT3711 sigLT3711 sigBT3711 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3712 : signature = _ 
const sigLT3712 : signature = _ 
const sigBT3712 : signature = _ 


transaction T3712 { 
 input = [ T3707@1:sec_StepSecret_B__LLLLL_111 sigMT3712 sigLT3712 sigBT3712 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3713 : signature = _ 
const sigLT3713 : signature = _ 
const sigBT3713 : signature = _ 


transaction T3713 { 
 input = [ T3712@0: sigMT3713 sigLT3713 sigBT3713 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3714 : signature = _ 
const sigLT3714 : signature = _ 
const sigBT3714 : signature = _ 

transaction T3714 { 
 input = [ T3713@0:  sigMT3714 sigLT3714 sigBT3714 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3715 : signature = _ 
const sigLT3715 : signature = _ 
const sigBT3715 : signature = _ 

transaction T3715 { 
 input = [ T3713@1:  sigMT3715 sigLT3715 sigBT3715 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3716 : signature = _ 
const sigLT3716 : signature = _ 
const sigBT3716 : signature = _ 

transaction T3716 { 
 input = [ T3713@2:  sigMT3716 sigLT3716 sigBT3716 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3717 : signature = _ 
const sigLT3717 : signature = _ 
const sigBT3717 : signature = _ 


transaction T3717 { 
 input = [ T3707@1:sec_StepSecret_L__LLLLL_111 sigMT3717 sigLT3717 sigBT3717 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3718 : signature = _ 
const sigLT3718 : signature = _ 
const sigBT3718 : signature = _ 


transaction T3718 { 
 input = [ T3717@0: sigMT3718 sigLT3718 sigBT3718 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3719 : signature = _ 
const sigLT3719 : signature = _ 
const sigBT3719 : signature = _ 

transaction T3719 { 
 input = [ T3718@0:  sigMT3719 sigLT3719 sigBT3719 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3720 : signature = _ 
const sigLT3720 : signature = _ 
const sigBT3720 : signature = _ 

transaction T3720 { 
 input = [ T3718@1:  sigMT3720 sigLT3720 sigBT3720 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3721 : signature = _ 
const sigLT3721 : signature = _ 
const sigBT3721 : signature = _ 

transaction T3721 { 
 input = [ T3718@2:  sigMT3721 sigLT3721 sigBT3721 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3722 : signature = _ 
const sigLT3722 : signature = _ 
const sigBT3722 : signature = _ 


transaction T3722 { 
 input = [ T3707@1:sec_StepSecret_M__LLLLL_111 sigMT3722 sigLT3722 sigBT3722 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3723 : signature = _ 
const sigLT3723 : signature = _ 
const sigBT3723 : signature = _ 


transaction T3723 { 
 input = [ T3722@0: sigMT3723 sigLT3723 sigBT3723 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3724 : signature = _ 
const sigLT3724 : signature = _ 
const sigBT3724 : signature = _ 

transaction T3724 { 
 input = [ T3723@0:  sigMT3724 sigLT3724 sigBT3724 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3725 : signature = _ 
const sigLT3725 : signature = _ 
const sigBT3725 : signature = _ 

transaction T3725 { 
 input = [ T3723@1:  sigMT3725 sigLT3725 sigBT3725 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3726 : signature = _ 
const sigLT3726 : signature = _ 
const sigBT3726 : signature = _ 

transaction T3726 { 
 input = [ T3723@2:  sigMT3726 sigLT3726 sigBT3726 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3727 : signature = _ 
const sigLT3727 : signature = _ 
const sigBT3727 : signature = _ 


transaction T3727 { 
 input = [ T3707@1: sigMT3727 sigLT3727 sigBT3727 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3728 : signature = _ 
const sigLT3728 : signature = _ 
const sigBT3728 : signature = _ 


transaction T3728 { 
 input = [ T3727@0: sigMT3728 sigLT3728 sigBT3728 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3729 : signature = _ 
const sigLT3729 : signature = _ 
const sigBT3729 : signature = _ 


transaction T3729 { 
 input = [ T3728@0: sigMT3729 sigLT3729 sigBT3729 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3730 : signature = _ 
const sigLT3730 : signature = _ 
const sigBT3730 : signature = _ 

transaction T3730 { 
 input = [ T3729@0:  sigMT3730 sigLT3730 sigBT3730 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3731 : signature = _ 
const sigLT3731 : signature = _ 
const sigBT3731 : signature = _ 

transaction T3731 { 
 input = [ T3729@1:  sigMT3731 sigLT3731 sigBT3731 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3732 : signature = _ 
const sigLT3732 : signature = _ 
const sigBT3732 : signature = _ 


transaction T3732 { 
 input = [ T3727@0: sigMT3732 sigLT3732 sigBT3732 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3733 : signature = _ 
const sigLT3733 : signature = _ 
const sigBT3733 : signature = _ 


transaction T3733 { 
 input = [ T3732@0: sigMT3733 sigLT3733 sigBT3733 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3734 : signature = _ 
const sigLT3734 : signature = _ 
const sigBT3734 : signature = _ 

transaction T3734 { 
 input = [ T3733@0:  sigMT3734 sigLT3734 sigBT3734 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3735 : signature = _ 
const sigLT3735 : signature = _ 
const sigBT3735 : signature = _ 

transaction T3735 { 
 input = [ T3733@1:  sigMT3735 sigLT3735 sigBT3735 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3736 : signature = _ 
const sigLT3736 : signature = _ 
const sigBT3736 : signature = _ 


transaction T3736 { 
 input = [ T3727@0: sigMT3736 sigLT3736 sigBT3736 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3737 : signature = _ 
const sigLT3737 : signature = _ 
const sigBT3737 : signature = _ 


transaction T3737 { 
 input = [ T3736@0: sigMT3737 sigLT3737 sigBT3737 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3738 : signature = _ 
const sigLT3738 : signature = _ 
const sigBT3738 : signature = _ 

transaction T3738 { 
 input = [ T3737@0:  sigMT3738 sigLT3738 sigBT3738 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3739 : signature = _ 
const sigLT3739 : signature = _ 
const sigBT3739 : signature = _ 

transaction T3739 { 
 input = [ T3737@1:  sigMT3739 sigLT3739 sigBT3739 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3740 : signature = _ 
const sigLT3740 : signature = _ 
const sigBT3740 : signature = _ 


transaction T3740 { 
 input = [ T3727@0: sigMT3740 sigLT3740 sigBT3740 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3741 : signature = _ 
const sigLT3741 : signature = _ 
const sigBT3741 : signature = _ 


transaction T3741 { 
 input = [ T3740@0: sigMT3741 sigLT3741 sigBT3741 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3742 : signature = _ 
const sigLT3742 : signature = _ 
const sigBT3742 : signature = _ 

transaction T3742 { 
 input = [ T3741@0:  sigMT3742 sigLT3742 sigBT3742 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3743 : signature = _ 
const sigLT3743 : signature = _ 
const sigBT3743 : signature = _ 

transaction T3743 { 
 input = [ T3741@1:  sigMT3743 sigLT3743 sigBT3743 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3744 : signature = _ 
const sigLT3744 : signature = _ 
const sigBT3744 : signature = _ 

transaction T3744 { 
 input = [ T3741@2:  sigMT3744 sigLT3744 sigBT3744 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3745 : signature = _ 
const sigLT3745 : signature = _ 
const sigBT3745 : signature = _ 


transaction T3745 { 
 input = [ T3623@1: sigMT3745 sigLT3745 sigBT3745 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT3746 : signature = _ 
const sigLT3746 : signature = _ 
const sigBT3746 : signature = _ 


transaction T3746 { 
 input = [ T3745@0: sigMT3746 sigLT3746 sigBT3746 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3747 : signature = _ 
const sigLT3747 : signature = _ 
const sigBT3747 : signature = _ 


transaction T3747 { 
 input = [ T3746@0: sigMT3747 sigLT3747 sigBT3747 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3748 : signature = _ 
const sigLT3748 : signature = _ 
const sigBT3748 : signature = _ 

transaction T3748 { 
 input = [ T3747@0:  sigMT3748 sigLT3748 sigBT3748 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3749 : signature = _ 
const sigLT3749 : signature = _ 
const sigBT3749 : signature = _ 

transaction T3749 { 
 input = [ T3747@1:  sigMT3749 sigLT3749 sigBT3749 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3750 : signature = _ 
const sigLT3750 : signature = _ 
const sigBT3750 : signature = _ 


transaction T3750 { 
 input = [ T3745@0: sigMT3750 sigLT3750 sigBT3750 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3751 : signature = _ 
const sigLT3751 : signature = _ 
const sigBT3751 : signature = _ 


transaction T3751 { 
 input = [ T3750@0: sigMT3751 sigLT3751 sigBT3751 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3752 : signature = _ 
const sigLT3752 : signature = _ 
const sigBT3752 : signature = _ 

transaction T3752 { 
 input = [ T3751@0:  sigMT3752 sigLT3752 sigBT3752 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3753 : signature = _ 
const sigLT3753 : signature = _ 
const sigBT3753 : signature = _ 

transaction T3753 { 
 input = [ T3751@1:  sigMT3753 sigLT3753 sigBT3753 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3754 : signature = _ 
const sigLT3754 : signature = _ 
const sigBT3754 : signature = _ 


transaction T3754 { 
 input = [ T3745@0: sigMT3754 sigLT3754 sigBT3754 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3755 : signature = _ 
const sigLT3755 : signature = _ 
const sigBT3755 : signature = _ 


transaction T3755 { 
 input = [ T3754@0: sigMT3755 sigLT3755 sigBT3755 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3756 : signature = _ 
const sigLT3756 : signature = _ 
const sigBT3756 : signature = _ 

transaction T3756 { 
 input = [ T3755@0:  sigMT3756 sigLT3756 sigBT3756 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3757 : signature = _ 
const sigLT3757 : signature = _ 
const sigBT3757 : signature = _ 

transaction T3757 { 
 input = [ T3755@1:  sigMT3757 sigLT3757 sigBT3757 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3758 : signature = _ 
const sigLT3758 : signature = _ 
const sigBT3758 : signature = _ 


transaction T3758 { 
 input = [ T3745@0: sigMT3758 sigLT3758 sigBT3758 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3759 : signature = _ 
const sigLT3759 : signature = _ 
const sigBT3759 : signature = _ 


transaction T3759 { 
 input = [ T3758@0: sigMT3759 sigLT3759 sigBT3759 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3760 : signature = _ 
const sigLT3760 : signature = _ 
const sigBT3760 : signature = _ 

transaction T3760 { 
 input = [ T3759@0:  sigMT3760 sigLT3760 sigBT3760 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3761 : signature = _ 
const sigLT3761 : signature = _ 
const sigBT3761 : signature = _ 

transaction T3761 { 
 input = [ T3759@1:  sigMT3761 sigLT3761 sigBT3761 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3762 : signature = _ 
const sigLT3762 : signature = _ 
const sigBT3762 : signature = _ 

transaction T3762 { 
 input = [ T3759@2:  sigMT3762 sigLT3762 sigBT3762 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3763 : signature = _ 
const sigLT3763 : signature = _ 
const sigBT3763 : signature = _ 


transaction T3763 { 
 input = [ T3617@1:sec_StepSecret_L__LLL_1 sigMT3763 sigLT3763 sigBT3763 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3764 : signature = _ 
const sigLT3764 : signature = _ 
const sigBT3764 : signature = _ 


transaction T3764 { 
 input = [ T3763@0: sigMT3764 sigLT3764 sigBT3764 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3765 : signature = _ 
const sigLT3765 : signature = _ 
const sigBT3765 : signature = _ 


transaction T3765 { 
 input = [ T3764@0: sigMT3765 sigLT3765 sigBT3765 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3766 : signature = _ 
const sigLT3766 : signature = _ 
const sigBT3766 : signature = _ 

transaction T3766 { 
 input = [ T3765@0:  sigMT3766 sigLT3766 sigBT3766 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3767 : signature = _ 
const sigLT3767 : signature = _ 
const sigBT3767 : signature = _ 

transaction T3767 { 
 input = [ T3765@1:  sigMT3767 sigLT3767 sigBT3767 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3768 : signature = _ 
const sigLT3768 : signature = _ 
const sigBT3768 : signature = _ 

transaction T3768 { 
 input = [ T3765@2:  sigMT3768 sigLT3768 sigBT3768 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3769 : signature = _ 
const sigLT3769 : signature = _ 
const sigBT3769 : signature = _ 


transaction T3769 { 
 input = [ T3764@1:sec_StepSecret_B__LLLL_11 sigMT3769 sigLT3769 sigBT3769 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3770 : signature = _ 
const sigLT3770 : signature = _ 
const sigBT3770 : signature = _ 


transaction T3770 { 
 input = [ T3769@0: sigMT3770 sigLT3770 sigBT3770 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3771 : signature = _ 
const sigLT3771 : signature = _ 
const sigBT3771 : signature = _ 


transaction T3771 { 
 input = [ T3770@0: sigMT3771 sigLT3771 sigBT3771 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3772 : signature = _ 
const sigLT3772 : signature = _ 
const sigBT3772 : signature = _ 

transaction T3772 { 
 input = [ T3771@0:  sigMT3772 sigLT3772 sigBT3772 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3773 : signature = _ 
const sigLT3773 : signature = _ 
const sigBT3773 : signature = _ 

transaction T3773 { 
 input = [ T3771@1:  sigMT3773 sigLT3773 sigBT3773 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3774 : signature = _ 
const sigLT3774 : signature = _ 
const sigBT3774 : signature = _ 

transaction T3774 { 
 input = [ T3771@2:  sigMT3774 sigLT3774 sigBT3774 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3775 : signature = _ 
const sigLT3775 : signature = _ 
const sigBT3775 : signature = _ 


transaction T3775 { 
 input = [ T3770@1:sec_StepSecret_B__LLLLL_111 sigMT3775 sigLT3775 sigBT3775 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3776 : signature = _ 
const sigLT3776 : signature = _ 
const sigBT3776 : signature = _ 


transaction T3776 { 
 input = [ T3775@0: sigMT3776 sigLT3776 sigBT3776 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3777 : signature = _ 
const sigLT3777 : signature = _ 
const sigBT3777 : signature = _ 

transaction T3777 { 
 input = [ T3776@0:  sigMT3777 sigLT3777 sigBT3777 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3778 : signature = _ 
const sigLT3778 : signature = _ 
const sigBT3778 : signature = _ 

transaction T3778 { 
 input = [ T3776@1:  sigMT3778 sigLT3778 sigBT3778 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3779 : signature = _ 
const sigLT3779 : signature = _ 
const sigBT3779 : signature = _ 

transaction T3779 { 
 input = [ T3776@2:  sigMT3779 sigLT3779 sigBT3779 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3780 : signature = _ 
const sigLT3780 : signature = _ 
const sigBT3780 : signature = _ 


transaction T3780 { 
 input = [ T3770@1:sec_StepSecret_L__LLLLL_111 sigMT3780 sigLT3780 sigBT3780 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3781 : signature = _ 
const sigLT3781 : signature = _ 
const sigBT3781 : signature = _ 


transaction T3781 { 
 input = [ T3780@0: sigMT3781 sigLT3781 sigBT3781 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3782 : signature = _ 
const sigLT3782 : signature = _ 
const sigBT3782 : signature = _ 

transaction T3782 { 
 input = [ T3781@0:  sigMT3782 sigLT3782 sigBT3782 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3783 : signature = _ 
const sigLT3783 : signature = _ 
const sigBT3783 : signature = _ 

transaction T3783 { 
 input = [ T3781@1:  sigMT3783 sigLT3783 sigBT3783 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3784 : signature = _ 
const sigLT3784 : signature = _ 
const sigBT3784 : signature = _ 

transaction T3784 { 
 input = [ T3781@2:  sigMT3784 sigLT3784 sigBT3784 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3785 : signature = _ 
const sigLT3785 : signature = _ 
const sigBT3785 : signature = _ 


transaction T3785 { 
 input = [ T3770@1:sec_StepSecret_M__LLLLL_111 sigMT3785 sigLT3785 sigBT3785 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3786 : signature = _ 
const sigLT3786 : signature = _ 
const sigBT3786 : signature = _ 


transaction T3786 { 
 input = [ T3785@0: sigMT3786 sigLT3786 sigBT3786 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3787 : signature = _ 
const sigLT3787 : signature = _ 
const sigBT3787 : signature = _ 

transaction T3787 { 
 input = [ T3786@0:  sigMT3787 sigLT3787 sigBT3787 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3788 : signature = _ 
const sigLT3788 : signature = _ 
const sigBT3788 : signature = _ 

transaction T3788 { 
 input = [ T3786@1:  sigMT3788 sigLT3788 sigBT3788 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3789 : signature = _ 
const sigLT3789 : signature = _ 
const sigBT3789 : signature = _ 

transaction T3789 { 
 input = [ T3786@2:  sigMT3789 sigLT3789 sigBT3789 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3790 : signature = _ 
const sigLT3790 : signature = _ 
const sigBT3790 : signature = _ 


transaction T3790 { 
 input = [ T3770@1: sigMT3790 sigLT3790 sigBT3790 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3791 : signature = _ 
const sigLT3791 : signature = _ 
const sigBT3791 : signature = _ 


transaction T3791 { 
 input = [ T3790@0: sigMT3791 sigLT3791 sigBT3791 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3792 : signature = _ 
const sigLT3792 : signature = _ 
const sigBT3792 : signature = _ 


transaction T3792 { 
 input = [ T3791@0: sigMT3792 sigLT3792 sigBT3792 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3793 : signature = _ 
const sigLT3793 : signature = _ 
const sigBT3793 : signature = _ 

transaction T3793 { 
 input = [ T3792@0:  sigMT3793 sigLT3793 sigBT3793 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3794 : signature = _ 
const sigLT3794 : signature = _ 
const sigBT3794 : signature = _ 

transaction T3794 { 
 input = [ T3792@1:  sigMT3794 sigLT3794 sigBT3794 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3795 : signature = _ 
const sigLT3795 : signature = _ 
const sigBT3795 : signature = _ 


transaction T3795 { 
 input = [ T3790@0: sigMT3795 sigLT3795 sigBT3795 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3796 : signature = _ 
const sigLT3796 : signature = _ 
const sigBT3796 : signature = _ 


transaction T3796 { 
 input = [ T3795@0: sigMT3796 sigLT3796 sigBT3796 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3797 : signature = _ 
const sigLT3797 : signature = _ 
const sigBT3797 : signature = _ 

transaction T3797 { 
 input = [ T3796@0:  sigMT3797 sigLT3797 sigBT3797 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3798 : signature = _ 
const sigLT3798 : signature = _ 
const sigBT3798 : signature = _ 

transaction T3798 { 
 input = [ T3796@1:  sigMT3798 sigLT3798 sigBT3798 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3799 : signature = _ 
const sigLT3799 : signature = _ 
const sigBT3799 : signature = _ 


transaction T3799 { 
 input = [ T3790@0: sigMT3799 sigLT3799 sigBT3799 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3800 : signature = _ 
const sigLT3800 : signature = _ 
const sigBT3800 : signature = _ 


transaction T3800 { 
 input = [ T3799@0: sigMT3800 sigLT3800 sigBT3800 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3801 : signature = _ 
const sigLT3801 : signature = _ 
const sigBT3801 : signature = _ 

transaction T3801 { 
 input = [ T3800@0:  sigMT3801 sigLT3801 sigBT3801 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3802 : signature = _ 
const sigLT3802 : signature = _ 
const sigBT3802 : signature = _ 

transaction T3802 { 
 input = [ T3800@1:  sigMT3802 sigLT3802 sigBT3802 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3803 : signature = _ 
const sigLT3803 : signature = _ 
const sigBT3803 : signature = _ 


transaction T3803 { 
 input = [ T3790@0: sigMT3803 sigLT3803 sigBT3803 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3804 : signature = _ 
const sigLT3804 : signature = _ 
const sigBT3804 : signature = _ 


transaction T3804 { 
 input = [ T3803@0: sigMT3804 sigLT3804 sigBT3804 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3805 : signature = _ 
const sigLT3805 : signature = _ 
const sigBT3805 : signature = _ 

transaction T3805 { 
 input = [ T3804@0:  sigMT3805 sigLT3805 sigBT3805 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3806 : signature = _ 
const sigLT3806 : signature = _ 
const sigBT3806 : signature = _ 

transaction T3806 { 
 input = [ T3804@1:  sigMT3806 sigLT3806 sigBT3806 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3807 : signature = _ 
const sigLT3807 : signature = _ 
const sigBT3807 : signature = _ 

transaction T3807 { 
 input = [ T3804@2:  sigMT3807 sigLT3807 sigBT3807 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3808 : signature = _ 
const sigLT3808 : signature = _ 
const sigBT3808 : signature = _ 


transaction T3808 { 
 input = [ T3764@1:sec_StepSecret_L__LLLL_11 sigMT3808 sigLT3808 sigBT3808 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3809 : signature = _ 
const sigLT3809 : signature = _ 
const sigBT3809 : signature = _ 


transaction T3809 { 
 input = [ T3808@0: sigMT3809 sigLT3809 sigBT3809 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3810 : signature = _ 
const sigLT3810 : signature = _ 
const sigBT3810 : signature = _ 


transaction T3810 { 
 input = [ T3809@0: sigMT3810 sigLT3810 sigBT3810 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3811 : signature = _ 
const sigLT3811 : signature = _ 
const sigBT3811 : signature = _ 

transaction T3811 { 
 input = [ T3810@0:  sigMT3811 sigLT3811 sigBT3811 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3812 : signature = _ 
const sigLT3812 : signature = _ 
const sigBT3812 : signature = _ 

transaction T3812 { 
 input = [ T3810@1:  sigMT3812 sigLT3812 sigBT3812 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3813 : signature = _ 
const sigLT3813 : signature = _ 
const sigBT3813 : signature = _ 

transaction T3813 { 
 input = [ T3810@2:  sigMT3813 sigLT3813 sigBT3813 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3814 : signature = _ 
const sigLT3814 : signature = _ 
const sigBT3814 : signature = _ 


transaction T3814 { 
 input = [ T3809@1:sec_StepSecret_B__LLLLL_111 sigMT3814 sigLT3814 sigBT3814 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3815 : signature = _ 
const sigLT3815 : signature = _ 
const sigBT3815 : signature = _ 


transaction T3815 { 
 input = [ T3814@0: sigMT3815 sigLT3815 sigBT3815 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3816 : signature = _ 
const sigLT3816 : signature = _ 
const sigBT3816 : signature = _ 

transaction T3816 { 
 input = [ T3815@0:  sigMT3816 sigLT3816 sigBT3816 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3817 : signature = _ 
const sigLT3817 : signature = _ 
const sigBT3817 : signature = _ 

transaction T3817 { 
 input = [ T3815@1:  sigMT3817 sigLT3817 sigBT3817 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3818 : signature = _ 
const sigLT3818 : signature = _ 
const sigBT3818 : signature = _ 

transaction T3818 { 
 input = [ T3815@2:  sigMT3818 sigLT3818 sigBT3818 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3819 : signature = _ 
const sigLT3819 : signature = _ 
const sigBT3819 : signature = _ 


transaction T3819 { 
 input = [ T3809@1:sec_StepSecret_L__LLLLL_111 sigMT3819 sigLT3819 sigBT3819 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3820 : signature = _ 
const sigLT3820 : signature = _ 
const sigBT3820 : signature = _ 


transaction T3820 { 
 input = [ T3819@0: sigMT3820 sigLT3820 sigBT3820 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3821 : signature = _ 
const sigLT3821 : signature = _ 
const sigBT3821 : signature = _ 

transaction T3821 { 
 input = [ T3820@0:  sigMT3821 sigLT3821 sigBT3821 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3822 : signature = _ 
const sigLT3822 : signature = _ 
const sigBT3822 : signature = _ 

transaction T3822 { 
 input = [ T3820@1:  sigMT3822 sigLT3822 sigBT3822 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3823 : signature = _ 
const sigLT3823 : signature = _ 
const sigBT3823 : signature = _ 

transaction T3823 { 
 input = [ T3820@2:  sigMT3823 sigLT3823 sigBT3823 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3824 : signature = _ 
const sigLT3824 : signature = _ 
const sigBT3824 : signature = _ 


transaction T3824 { 
 input = [ T3809@1:sec_StepSecret_M__LLLLL_111 sigMT3824 sigLT3824 sigBT3824 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3825 : signature = _ 
const sigLT3825 : signature = _ 
const sigBT3825 : signature = _ 


transaction T3825 { 
 input = [ T3824@0: sigMT3825 sigLT3825 sigBT3825 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3826 : signature = _ 
const sigLT3826 : signature = _ 
const sigBT3826 : signature = _ 

transaction T3826 { 
 input = [ T3825@0:  sigMT3826 sigLT3826 sigBT3826 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3827 : signature = _ 
const sigLT3827 : signature = _ 
const sigBT3827 : signature = _ 

transaction T3827 { 
 input = [ T3825@1:  sigMT3827 sigLT3827 sigBT3827 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3828 : signature = _ 
const sigLT3828 : signature = _ 
const sigBT3828 : signature = _ 

transaction T3828 { 
 input = [ T3825@2:  sigMT3828 sigLT3828 sigBT3828 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3829 : signature = _ 
const sigLT3829 : signature = _ 
const sigBT3829 : signature = _ 


transaction T3829 { 
 input = [ T3809@1: sigMT3829 sigLT3829 sigBT3829 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3830 : signature = _ 
const sigLT3830 : signature = _ 
const sigBT3830 : signature = _ 


transaction T3830 { 
 input = [ T3829@0: sigMT3830 sigLT3830 sigBT3830 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3831 : signature = _ 
const sigLT3831 : signature = _ 
const sigBT3831 : signature = _ 


transaction T3831 { 
 input = [ T3830@0: sigMT3831 sigLT3831 sigBT3831 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3832 : signature = _ 
const sigLT3832 : signature = _ 
const sigBT3832 : signature = _ 

transaction T3832 { 
 input = [ T3831@0:  sigMT3832 sigLT3832 sigBT3832 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3833 : signature = _ 
const sigLT3833 : signature = _ 
const sigBT3833 : signature = _ 

transaction T3833 { 
 input = [ T3831@1:  sigMT3833 sigLT3833 sigBT3833 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3834 : signature = _ 
const sigLT3834 : signature = _ 
const sigBT3834 : signature = _ 


transaction T3834 { 
 input = [ T3829@0: sigMT3834 sigLT3834 sigBT3834 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3835 : signature = _ 
const sigLT3835 : signature = _ 
const sigBT3835 : signature = _ 


transaction T3835 { 
 input = [ T3834@0: sigMT3835 sigLT3835 sigBT3835 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3836 : signature = _ 
const sigLT3836 : signature = _ 
const sigBT3836 : signature = _ 

transaction T3836 { 
 input = [ T3835@0:  sigMT3836 sigLT3836 sigBT3836 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3837 : signature = _ 
const sigLT3837 : signature = _ 
const sigBT3837 : signature = _ 

transaction T3837 { 
 input = [ T3835@1:  sigMT3837 sigLT3837 sigBT3837 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3838 : signature = _ 
const sigLT3838 : signature = _ 
const sigBT3838 : signature = _ 


transaction T3838 { 
 input = [ T3829@0: sigMT3838 sigLT3838 sigBT3838 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3839 : signature = _ 
const sigLT3839 : signature = _ 
const sigBT3839 : signature = _ 


transaction T3839 { 
 input = [ T3838@0: sigMT3839 sigLT3839 sigBT3839 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3840 : signature = _ 
const sigLT3840 : signature = _ 
const sigBT3840 : signature = _ 

transaction T3840 { 
 input = [ T3839@0:  sigMT3840 sigLT3840 sigBT3840 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3841 : signature = _ 
const sigLT3841 : signature = _ 
const sigBT3841 : signature = _ 

transaction T3841 { 
 input = [ T3839@1:  sigMT3841 sigLT3841 sigBT3841 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3842 : signature = _ 
const sigLT3842 : signature = _ 
const sigBT3842 : signature = _ 


transaction T3842 { 
 input = [ T3829@0: sigMT3842 sigLT3842 sigBT3842 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3843 : signature = _ 
const sigLT3843 : signature = _ 
const sigBT3843 : signature = _ 


transaction T3843 { 
 input = [ T3842@0: sigMT3843 sigLT3843 sigBT3843 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3844 : signature = _ 
const sigLT3844 : signature = _ 
const sigBT3844 : signature = _ 

transaction T3844 { 
 input = [ T3843@0:  sigMT3844 sigLT3844 sigBT3844 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3845 : signature = _ 
const sigLT3845 : signature = _ 
const sigBT3845 : signature = _ 

transaction T3845 { 
 input = [ T3843@1:  sigMT3845 sigLT3845 sigBT3845 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3846 : signature = _ 
const sigLT3846 : signature = _ 
const sigBT3846 : signature = _ 

transaction T3846 { 
 input = [ T3843@2:  sigMT3846 sigLT3846 sigBT3846 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3847 : signature = _ 
const sigLT3847 : signature = _ 
const sigBT3847 : signature = _ 


transaction T3847 { 
 input = [ T3764@1:sec_StepSecret_M__LLLL_11 sigMT3847 sigLT3847 sigBT3847 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3848 : signature = _ 
const sigLT3848 : signature = _ 
const sigBT3848 : signature = _ 


transaction T3848 { 
 input = [ T3847@0: sigMT3848 sigLT3848 sigBT3848 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3849 : signature = _ 
const sigLT3849 : signature = _ 
const sigBT3849 : signature = _ 


transaction T3849 { 
 input = [ T3848@0: sigMT3849 sigLT3849 sigBT3849 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3850 : signature = _ 
const sigLT3850 : signature = _ 
const sigBT3850 : signature = _ 

transaction T3850 { 
 input = [ T3849@0:  sigMT3850 sigLT3850 sigBT3850 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3851 : signature = _ 
const sigLT3851 : signature = _ 
const sigBT3851 : signature = _ 

transaction T3851 { 
 input = [ T3849@1:  sigMT3851 sigLT3851 sigBT3851 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3852 : signature = _ 
const sigLT3852 : signature = _ 
const sigBT3852 : signature = _ 

transaction T3852 { 
 input = [ T3849@2:  sigMT3852 sigLT3852 sigBT3852 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3853 : signature = _ 
const sigLT3853 : signature = _ 
const sigBT3853 : signature = _ 


transaction T3853 { 
 input = [ T3848@1:sec_StepSecret_B__LLLLL_111 sigMT3853 sigLT3853 sigBT3853 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3854 : signature = _ 
const sigLT3854 : signature = _ 
const sigBT3854 : signature = _ 


transaction T3854 { 
 input = [ T3853@0: sigMT3854 sigLT3854 sigBT3854 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3855 : signature = _ 
const sigLT3855 : signature = _ 
const sigBT3855 : signature = _ 

transaction T3855 { 
 input = [ T3854@0:  sigMT3855 sigLT3855 sigBT3855 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3856 : signature = _ 
const sigLT3856 : signature = _ 
const sigBT3856 : signature = _ 

transaction T3856 { 
 input = [ T3854@1:  sigMT3856 sigLT3856 sigBT3856 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3857 : signature = _ 
const sigLT3857 : signature = _ 
const sigBT3857 : signature = _ 

transaction T3857 { 
 input = [ T3854@2:  sigMT3857 sigLT3857 sigBT3857 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3858 : signature = _ 
const sigLT3858 : signature = _ 
const sigBT3858 : signature = _ 


transaction T3858 { 
 input = [ T3848@1:sec_StepSecret_L__LLLLL_111 sigMT3858 sigLT3858 sigBT3858 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3859 : signature = _ 
const sigLT3859 : signature = _ 
const sigBT3859 : signature = _ 


transaction T3859 { 
 input = [ T3858@0: sigMT3859 sigLT3859 sigBT3859 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3860 : signature = _ 
const sigLT3860 : signature = _ 
const sigBT3860 : signature = _ 

transaction T3860 { 
 input = [ T3859@0:  sigMT3860 sigLT3860 sigBT3860 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3861 : signature = _ 
const sigLT3861 : signature = _ 
const sigBT3861 : signature = _ 

transaction T3861 { 
 input = [ T3859@1:  sigMT3861 sigLT3861 sigBT3861 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3862 : signature = _ 
const sigLT3862 : signature = _ 
const sigBT3862 : signature = _ 

transaction T3862 { 
 input = [ T3859@2:  sigMT3862 sigLT3862 sigBT3862 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3863 : signature = _ 
const sigLT3863 : signature = _ 
const sigBT3863 : signature = _ 


transaction T3863 { 
 input = [ T3848@1:sec_StepSecret_M__LLLLL_111 sigMT3863 sigLT3863 sigBT3863 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3864 : signature = _ 
const sigLT3864 : signature = _ 
const sigBT3864 : signature = _ 


transaction T3864 { 
 input = [ T3863@0: sigMT3864 sigLT3864 sigBT3864 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3865 : signature = _ 
const sigLT3865 : signature = _ 
const sigBT3865 : signature = _ 

transaction T3865 { 
 input = [ T3864@0:  sigMT3865 sigLT3865 sigBT3865 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3866 : signature = _ 
const sigLT3866 : signature = _ 
const sigBT3866 : signature = _ 

transaction T3866 { 
 input = [ T3864@1:  sigMT3866 sigLT3866 sigBT3866 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3867 : signature = _ 
const sigLT3867 : signature = _ 
const sigBT3867 : signature = _ 

transaction T3867 { 
 input = [ T3864@2:  sigMT3867 sigLT3867 sigBT3867 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3868 : signature = _ 
const sigLT3868 : signature = _ 
const sigBT3868 : signature = _ 


transaction T3868 { 
 input = [ T3848@1: sigMT3868 sigLT3868 sigBT3868 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3869 : signature = _ 
const sigLT3869 : signature = _ 
const sigBT3869 : signature = _ 


transaction T3869 { 
 input = [ T3868@0: sigMT3869 sigLT3869 sigBT3869 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3870 : signature = _ 
const sigLT3870 : signature = _ 
const sigBT3870 : signature = _ 


transaction T3870 { 
 input = [ T3869@0: sigMT3870 sigLT3870 sigBT3870 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3871 : signature = _ 
const sigLT3871 : signature = _ 
const sigBT3871 : signature = _ 

transaction T3871 { 
 input = [ T3870@0:  sigMT3871 sigLT3871 sigBT3871 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3872 : signature = _ 
const sigLT3872 : signature = _ 
const sigBT3872 : signature = _ 

transaction T3872 { 
 input = [ T3870@1:  sigMT3872 sigLT3872 sigBT3872 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3873 : signature = _ 
const sigLT3873 : signature = _ 
const sigBT3873 : signature = _ 


transaction T3873 { 
 input = [ T3868@0: sigMT3873 sigLT3873 sigBT3873 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3874 : signature = _ 
const sigLT3874 : signature = _ 
const sigBT3874 : signature = _ 


transaction T3874 { 
 input = [ T3873@0: sigMT3874 sigLT3874 sigBT3874 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3875 : signature = _ 
const sigLT3875 : signature = _ 
const sigBT3875 : signature = _ 

transaction T3875 { 
 input = [ T3874@0:  sigMT3875 sigLT3875 sigBT3875 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3876 : signature = _ 
const sigLT3876 : signature = _ 
const sigBT3876 : signature = _ 

transaction T3876 { 
 input = [ T3874@1:  sigMT3876 sigLT3876 sigBT3876 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3877 : signature = _ 
const sigLT3877 : signature = _ 
const sigBT3877 : signature = _ 


transaction T3877 { 
 input = [ T3868@0: sigMT3877 sigLT3877 sigBT3877 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3878 : signature = _ 
const sigLT3878 : signature = _ 
const sigBT3878 : signature = _ 


transaction T3878 { 
 input = [ T3877@0: sigMT3878 sigLT3878 sigBT3878 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3879 : signature = _ 
const sigLT3879 : signature = _ 
const sigBT3879 : signature = _ 

transaction T3879 { 
 input = [ T3878@0:  sigMT3879 sigLT3879 sigBT3879 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3880 : signature = _ 
const sigLT3880 : signature = _ 
const sigBT3880 : signature = _ 

transaction T3880 { 
 input = [ T3878@1:  sigMT3880 sigLT3880 sigBT3880 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3881 : signature = _ 
const sigLT3881 : signature = _ 
const sigBT3881 : signature = _ 


transaction T3881 { 
 input = [ T3868@0: sigMT3881 sigLT3881 sigBT3881 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3882 : signature = _ 
const sigLT3882 : signature = _ 
const sigBT3882 : signature = _ 


transaction T3882 { 
 input = [ T3881@0: sigMT3882 sigLT3882 sigBT3882 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3883 : signature = _ 
const sigLT3883 : signature = _ 
const sigBT3883 : signature = _ 

transaction T3883 { 
 input = [ T3882@0:  sigMT3883 sigLT3883 sigBT3883 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3884 : signature = _ 
const sigLT3884 : signature = _ 
const sigBT3884 : signature = _ 

transaction T3884 { 
 input = [ T3882@1:  sigMT3884 sigLT3884 sigBT3884 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3885 : signature = _ 
const sigLT3885 : signature = _ 
const sigBT3885 : signature = _ 

transaction T3885 { 
 input = [ T3882@2:  sigMT3885 sigLT3885 sigBT3885 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3886 : signature = _ 
const sigLT3886 : signature = _ 
const sigBT3886 : signature = _ 


transaction T3886 { 
 input = [ T3764@1: sigMT3886 sigLT3886 sigBT3886 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT3887 : signature = _ 
const sigLT3887 : signature = _ 
const sigBT3887 : signature = _ 


transaction T3887 { 
 input = [ T3886@0: sigMT3887 sigLT3887 sigBT3887 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3888 : signature = _ 
const sigLT3888 : signature = _ 
const sigBT3888 : signature = _ 


transaction T3888 { 
 input = [ T3887@0: sigMT3888 sigLT3888 sigBT3888 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3889 : signature = _ 
const sigLT3889 : signature = _ 
const sigBT3889 : signature = _ 

transaction T3889 { 
 input = [ T3888@0:  sigMT3889 sigLT3889 sigBT3889 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3890 : signature = _ 
const sigLT3890 : signature = _ 
const sigBT3890 : signature = _ 

transaction T3890 { 
 input = [ T3888@1:  sigMT3890 sigLT3890 sigBT3890 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3891 : signature = _ 
const sigLT3891 : signature = _ 
const sigBT3891 : signature = _ 


transaction T3891 { 
 input = [ T3886@0: sigMT3891 sigLT3891 sigBT3891 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3892 : signature = _ 
const sigLT3892 : signature = _ 
const sigBT3892 : signature = _ 


transaction T3892 { 
 input = [ T3891@0: sigMT3892 sigLT3892 sigBT3892 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3893 : signature = _ 
const sigLT3893 : signature = _ 
const sigBT3893 : signature = _ 

transaction T3893 { 
 input = [ T3892@0:  sigMT3893 sigLT3893 sigBT3893 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3894 : signature = _ 
const sigLT3894 : signature = _ 
const sigBT3894 : signature = _ 

transaction T3894 { 
 input = [ T3892@1:  sigMT3894 sigLT3894 sigBT3894 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3895 : signature = _ 
const sigLT3895 : signature = _ 
const sigBT3895 : signature = _ 


transaction T3895 { 
 input = [ T3886@0: sigMT3895 sigLT3895 sigBT3895 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3896 : signature = _ 
const sigLT3896 : signature = _ 
const sigBT3896 : signature = _ 


transaction T3896 { 
 input = [ T3895@0: sigMT3896 sigLT3896 sigBT3896 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3897 : signature = _ 
const sigLT3897 : signature = _ 
const sigBT3897 : signature = _ 

transaction T3897 { 
 input = [ T3896@0:  sigMT3897 sigLT3897 sigBT3897 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3898 : signature = _ 
const sigLT3898 : signature = _ 
const sigBT3898 : signature = _ 

transaction T3898 { 
 input = [ T3896@1:  sigMT3898 sigLT3898 sigBT3898 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3899 : signature = _ 
const sigLT3899 : signature = _ 
const sigBT3899 : signature = _ 


transaction T3899 { 
 input = [ T3886@0: sigMT3899 sigLT3899 sigBT3899 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3900 : signature = _ 
const sigLT3900 : signature = _ 
const sigBT3900 : signature = _ 


transaction T3900 { 
 input = [ T3899@0: sigMT3900 sigLT3900 sigBT3900 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3901 : signature = _ 
const sigLT3901 : signature = _ 
const sigBT3901 : signature = _ 

transaction T3901 { 
 input = [ T3900@0:  sigMT3901 sigLT3901 sigBT3901 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3902 : signature = _ 
const sigLT3902 : signature = _ 
const sigBT3902 : signature = _ 

transaction T3902 { 
 input = [ T3900@1:  sigMT3902 sigLT3902 sigBT3902 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3903 : signature = _ 
const sigLT3903 : signature = _ 
const sigBT3903 : signature = _ 

transaction T3903 { 
 input = [ T3900@2:  sigMT3903 sigLT3903 sigBT3903 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3904 : signature = _ 
const sigLT3904 : signature = _ 
const sigBT3904 : signature = _ 


transaction T3904 { 
 input = [ T3617@1:sec_StepSecret_M__LLL_1 sigMT3904 sigLT3904 sigBT3904 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM52, pubkeyL53, pubkeyB54; sM, sL, sB) 
}

const sigMT3905 : signature = _ 
const sigLT3905 : signature = _ 
const sigBT3905 : signature = _ 


transaction T3905 { 
 input = [ T3904@0: sigMT3905 sigLT3905 sigBT3905 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . ((versig(pubkeyM58, pubkeyL59, pubkeyB60; sM, sL, sB) ||
 versig(pubkeyM61, pubkeyL62, pubkeyB63; sM, sL, sB) ||
 versig(pubkeyM64, pubkeyL65, pubkeyB66; sM, sL, sB) ||
 versig(pubkeyM67, pubkeyL68, pubkeyB69; sM, sL, sB))) ] 
}

const sigMT3906 : signature = _ 
const sigLT3906 : signature = _ 
const sigBT3906 : signature = _ 


transaction T3906 { 
 input = [ T3905@0: sigMT3906 sigLT3906 sigBT3906 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3907 : signature = _ 
const sigLT3907 : signature = _ 
const sigBT3907 : signature = _ 

transaction T3907 { 
 input = [ T3906@0:  sigMT3907 sigLT3907 sigBT3907 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3908 : signature = _ 
const sigLT3908 : signature = _ 
const sigBT3908 : signature = _ 

transaction T3908 { 
 input = [ T3906@1:  sigMT3908 sigLT3908 sigBT3908 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3909 : signature = _ 
const sigLT3909 : signature = _ 
const sigBT3909 : signature = _ 

transaction T3909 { 
 input = [ T3906@2:  sigMT3909 sigLT3909 sigBT3909 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3910 : signature = _ 
const sigLT3910 : signature = _ 
const sigBT3910 : signature = _ 


transaction T3910 { 
 input = [ T3905@1:sec_StepSecret_B__LLLL_11 sigMT3910 sigLT3910 sigBT3910 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3911 : signature = _ 
const sigLT3911 : signature = _ 
const sigBT3911 : signature = _ 


transaction T3911 { 
 input = [ T3910@0: sigMT3911 sigLT3911 sigBT3911 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3912 : signature = _ 
const sigLT3912 : signature = _ 
const sigBT3912 : signature = _ 


transaction T3912 { 
 input = [ T3911@0: sigMT3912 sigLT3912 sigBT3912 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3913 : signature = _ 
const sigLT3913 : signature = _ 
const sigBT3913 : signature = _ 

transaction T3913 { 
 input = [ T3912@0:  sigMT3913 sigLT3913 sigBT3913 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3914 : signature = _ 
const sigLT3914 : signature = _ 
const sigBT3914 : signature = _ 

transaction T3914 { 
 input = [ T3912@1:  sigMT3914 sigLT3914 sigBT3914 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3915 : signature = _ 
const sigLT3915 : signature = _ 
const sigBT3915 : signature = _ 

transaction T3915 { 
 input = [ T3912@2:  sigMT3915 sigLT3915 sigBT3915 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3916 : signature = _ 
const sigLT3916 : signature = _ 
const sigBT3916 : signature = _ 


transaction T3916 { 
 input = [ T3911@1:sec_StepSecret_B__LLLLL_111 sigMT3916 sigLT3916 sigBT3916 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3917 : signature = _ 
const sigLT3917 : signature = _ 
const sigBT3917 : signature = _ 


transaction T3917 { 
 input = [ T3916@0: sigMT3917 sigLT3917 sigBT3917 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3918 : signature = _ 
const sigLT3918 : signature = _ 
const sigBT3918 : signature = _ 

transaction T3918 { 
 input = [ T3917@0:  sigMT3918 sigLT3918 sigBT3918 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3919 : signature = _ 
const sigLT3919 : signature = _ 
const sigBT3919 : signature = _ 

transaction T3919 { 
 input = [ T3917@1:  sigMT3919 sigLT3919 sigBT3919 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3920 : signature = _ 
const sigLT3920 : signature = _ 
const sigBT3920 : signature = _ 

transaction T3920 { 
 input = [ T3917@2:  sigMT3920 sigLT3920 sigBT3920 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3921 : signature = _ 
const sigLT3921 : signature = _ 
const sigBT3921 : signature = _ 


transaction T3921 { 
 input = [ T3911@1:sec_StepSecret_L__LLLLL_111 sigMT3921 sigLT3921 sigBT3921 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3922 : signature = _ 
const sigLT3922 : signature = _ 
const sigBT3922 : signature = _ 


transaction T3922 { 
 input = [ T3921@0: sigMT3922 sigLT3922 sigBT3922 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3923 : signature = _ 
const sigLT3923 : signature = _ 
const sigBT3923 : signature = _ 

transaction T3923 { 
 input = [ T3922@0:  sigMT3923 sigLT3923 sigBT3923 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3924 : signature = _ 
const sigLT3924 : signature = _ 
const sigBT3924 : signature = _ 

transaction T3924 { 
 input = [ T3922@1:  sigMT3924 sigLT3924 sigBT3924 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3925 : signature = _ 
const sigLT3925 : signature = _ 
const sigBT3925 : signature = _ 

transaction T3925 { 
 input = [ T3922@2:  sigMT3925 sigLT3925 sigBT3925 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3926 : signature = _ 
const sigLT3926 : signature = _ 
const sigBT3926 : signature = _ 


transaction T3926 { 
 input = [ T3911@1:sec_StepSecret_M__LLLLL_111 sigMT3926 sigLT3926 sigBT3926 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3927 : signature = _ 
const sigLT3927 : signature = _ 
const sigBT3927 : signature = _ 


transaction T3927 { 
 input = [ T3926@0: sigMT3927 sigLT3927 sigBT3927 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3928 : signature = _ 
const sigLT3928 : signature = _ 
const sigBT3928 : signature = _ 

transaction T3928 { 
 input = [ T3927@0:  sigMT3928 sigLT3928 sigBT3928 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3929 : signature = _ 
const sigLT3929 : signature = _ 
const sigBT3929 : signature = _ 

transaction T3929 { 
 input = [ T3927@1:  sigMT3929 sigLT3929 sigBT3929 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3930 : signature = _ 
const sigLT3930 : signature = _ 
const sigBT3930 : signature = _ 

transaction T3930 { 
 input = [ T3927@2:  sigMT3930 sigLT3930 sigBT3930 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3931 : signature = _ 
const sigLT3931 : signature = _ 
const sigBT3931 : signature = _ 


transaction T3931 { 
 input = [ T3911@1: sigMT3931 sigLT3931 sigBT3931 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3932 : signature = _ 
const sigLT3932 : signature = _ 
const sigBT3932 : signature = _ 


transaction T3932 { 
 input = [ T3931@0: sigMT3932 sigLT3932 sigBT3932 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3933 : signature = _ 
const sigLT3933 : signature = _ 
const sigBT3933 : signature = _ 


transaction T3933 { 
 input = [ T3932@0: sigMT3933 sigLT3933 sigBT3933 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3934 : signature = _ 
const sigLT3934 : signature = _ 
const sigBT3934 : signature = _ 

transaction T3934 { 
 input = [ T3933@0:  sigMT3934 sigLT3934 sigBT3934 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3935 : signature = _ 
const sigLT3935 : signature = _ 
const sigBT3935 : signature = _ 

transaction T3935 { 
 input = [ T3933@1:  sigMT3935 sigLT3935 sigBT3935 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3936 : signature = _ 
const sigLT3936 : signature = _ 
const sigBT3936 : signature = _ 


transaction T3936 { 
 input = [ T3931@0: sigMT3936 sigLT3936 sigBT3936 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3937 : signature = _ 
const sigLT3937 : signature = _ 
const sigBT3937 : signature = _ 


transaction T3937 { 
 input = [ T3936@0: sigMT3937 sigLT3937 sigBT3937 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3938 : signature = _ 
const sigLT3938 : signature = _ 
const sigBT3938 : signature = _ 

transaction T3938 { 
 input = [ T3937@0:  sigMT3938 sigLT3938 sigBT3938 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3939 : signature = _ 
const sigLT3939 : signature = _ 
const sigBT3939 : signature = _ 

transaction T3939 { 
 input = [ T3937@1:  sigMT3939 sigLT3939 sigBT3939 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3940 : signature = _ 
const sigLT3940 : signature = _ 
const sigBT3940 : signature = _ 


transaction T3940 { 
 input = [ T3931@0: sigMT3940 sigLT3940 sigBT3940 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3941 : signature = _ 
const sigLT3941 : signature = _ 
const sigBT3941 : signature = _ 


transaction T3941 { 
 input = [ T3940@0: sigMT3941 sigLT3941 sigBT3941 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3942 : signature = _ 
const sigLT3942 : signature = _ 
const sigBT3942 : signature = _ 

transaction T3942 { 
 input = [ T3941@0:  sigMT3942 sigLT3942 sigBT3942 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3943 : signature = _ 
const sigLT3943 : signature = _ 
const sigBT3943 : signature = _ 

transaction T3943 { 
 input = [ T3941@1:  sigMT3943 sigLT3943 sigBT3943 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3944 : signature = _ 
const sigLT3944 : signature = _ 
const sigBT3944 : signature = _ 


transaction T3944 { 
 input = [ T3931@0: sigMT3944 sigLT3944 sigBT3944 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3945 : signature = _ 
const sigLT3945 : signature = _ 
const sigBT3945 : signature = _ 


transaction T3945 { 
 input = [ T3944@0: sigMT3945 sigLT3945 sigBT3945 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3946 : signature = _ 
const sigLT3946 : signature = _ 
const sigBT3946 : signature = _ 

transaction T3946 { 
 input = [ T3945@0:  sigMT3946 sigLT3946 sigBT3946 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3947 : signature = _ 
const sigLT3947 : signature = _ 
const sigBT3947 : signature = _ 

transaction T3947 { 
 input = [ T3945@1:  sigMT3947 sigLT3947 sigBT3947 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3948 : signature = _ 
const sigLT3948 : signature = _ 
const sigBT3948 : signature = _ 

transaction T3948 { 
 input = [ T3945@2:  sigMT3948 sigLT3948 sigBT3948 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3949 : signature = _ 
const sigLT3949 : signature = _ 
const sigBT3949 : signature = _ 


transaction T3949 { 
 input = [ T3905@1:sec_StepSecret_L__LLLL_11 sigMT3949 sigLT3949 sigBT3949 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3950 : signature = _ 
const sigLT3950 : signature = _ 
const sigBT3950 : signature = _ 


transaction T3950 { 
 input = [ T3949@0: sigMT3950 sigLT3950 sigBT3950 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3951 : signature = _ 
const sigLT3951 : signature = _ 
const sigBT3951 : signature = _ 


transaction T3951 { 
 input = [ T3950@0: sigMT3951 sigLT3951 sigBT3951 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3952 : signature = _ 
const sigLT3952 : signature = _ 
const sigBT3952 : signature = _ 

transaction T3952 { 
 input = [ T3951@0:  sigMT3952 sigLT3952 sigBT3952 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3953 : signature = _ 
const sigLT3953 : signature = _ 
const sigBT3953 : signature = _ 

transaction T3953 { 
 input = [ T3951@1:  sigMT3953 sigLT3953 sigBT3953 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3954 : signature = _ 
const sigLT3954 : signature = _ 
const sigBT3954 : signature = _ 

transaction T3954 { 
 input = [ T3951@2:  sigMT3954 sigLT3954 sigBT3954 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3955 : signature = _ 
const sigLT3955 : signature = _ 
const sigBT3955 : signature = _ 


transaction T3955 { 
 input = [ T3950@1:sec_StepSecret_B__LLLLL_111 sigMT3955 sigLT3955 sigBT3955 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3956 : signature = _ 
const sigLT3956 : signature = _ 
const sigBT3956 : signature = _ 


transaction T3956 { 
 input = [ T3955@0: sigMT3956 sigLT3956 sigBT3956 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3957 : signature = _ 
const sigLT3957 : signature = _ 
const sigBT3957 : signature = _ 

transaction T3957 { 
 input = [ T3956@0:  sigMT3957 sigLT3957 sigBT3957 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3958 : signature = _ 
const sigLT3958 : signature = _ 
const sigBT3958 : signature = _ 

transaction T3958 { 
 input = [ T3956@1:  sigMT3958 sigLT3958 sigBT3958 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3959 : signature = _ 
const sigLT3959 : signature = _ 
const sigBT3959 : signature = _ 

transaction T3959 { 
 input = [ T3956@2:  sigMT3959 sigLT3959 sigBT3959 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3960 : signature = _ 
const sigLT3960 : signature = _ 
const sigBT3960 : signature = _ 


transaction T3960 { 
 input = [ T3950@1:sec_StepSecret_L__LLLLL_111 sigMT3960 sigLT3960 sigBT3960 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3961 : signature = _ 
const sigLT3961 : signature = _ 
const sigBT3961 : signature = _ 


transaction T3961 { 
 input = [ T3960@0: sigMT3961 sigLT3961 sigBT3961 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3962 : signature = _ 
const sigLT3962 : signature = _ 
const sigBT3962 : signature = _ 

transaction T3962 { 
 input = [ T3961@0:  sigMT3962 sigLT3962 sigBT3962 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3963 : signature = _ 
const sigLT3963 : signature = _ 
const sigBT3963 : signature = _ 

transaction T3963 { 
 input = [ T3961@1:  sigMT3963 sigLT3963 sigBT3963 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3964 : signature = _ 
const sigLT3964 : signature = _ 
const sigBT3964 : signature = _ 

transaction T3964 { 
 input = [ T3961@2:  sigMT3964 sigLT3964 sigBT3964 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3965 : signature = _ 
const sigLT3965 : signature = _ 
const sigBT3965 : signature = _ 


transaction T3965 { 
 input = [ T3950@1:sec_StepSecret_M__LLLLL_111 sigMT3965 sigLT3965 sigBT3965 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3966 : signature = _ 
const sigLT3966 : signature = _ 
const sigBT3966 : signature = _ 


transaction T3966 { 
 input = [ T3965@0: sigMT3966 sigLT3966 sigBT3966 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3967 : signature = _ 
const sigLT3967 : signature = _ 
const sigBT3967 : signature = _ 

transaction T3967 { 
 input = [ T3966@0:  sigMT3967 sigLT3967 sigBT3967 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3968 : signature = _ 
const sigLT3968 : signature = _ 
const sigBT3968 : signature = _ 

transaction T3968 { 
 input = [ T3966@1:  sigMT3968 sigLT3968 sigBT3968 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3969 : signature = _ 
const sigLT3969 : signature = _ 
const sigBT3969 : signature = _ 

transaction T3969 { 
 input = [ T3966@2:  sigMT3969 sigLT3969 sigBT3969 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3970 : signature = _ 
const sigLT3970 : signature = _ 
const sigBT3970 : signature = _ 


transaction T3970 { 
 input = [ T3950@1: sigMT3970 sigLT3970 sigBT3970 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT3971 : signature = _ 
const sigLT3971 : signature = _ 
const sigBT3971 : signature = _ 


transaction T3971 { 
 input = [ T3970@0: sigMT3971 sigLT3971 sigBT3971 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT3972 : signature = _ 
const sigLT3972 : signature = _ 
const sigBT3972 : signature = _ 


transaction T3972 { 
 input = [ T3971@0: sigMT3972 sigLT3972 sigBT3972 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3973 : signature = _ 
const sigLT3973 : signature = _ 
const sigBT3973 : signature = _ 

transaction T3973 { 
 input = [ T3972@0:  sigMT3973 sigLT3973 sigBT3973 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3974 : signature = _ 
const sigLT3974 : signature = _ 
const sigBT3974 : signature = _ 

transaction T3974 { 
 input = [ T3972@1:  sigMT3974 sigLT3974 sigBT3974 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3975 : signature = _ 
const sigLT3975 : signature = _ 
const sigBT3975 : signature = _ 


transaction T3975 { 
 input = [ T3970@0: sigMT3975 sigLT3975 sigBT3975 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT3976 : signature = _ 
const sigLT3976 : signature = _ 
const sigBT3976 : signature = _ 


transaction T3976 { 
 input = [ T3975@0: sigMT3976 sigLT3976 sigBT3976 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3977 : signature = _ 
const sigLT3977 : signature = _ 
const sigBT3977 : signature = _ 

transaction T3977 { 
 input = [ T3976@0:  sigMT3977 sigLT3977 sigBT3977 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3978 : signature = _ 
const sigLT3978 : signature = _ 
const sigBT3978 : signature = _ 

transaction T3978 { 
 input = [ T3976@1:  sigMT3978 sigLT3978 sigBT3978 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3979 : signature = _ 
const sigLT3979 : signature = _ 
const sigBT3979 : signature = _ 


transaction T3979 { 
 input = [ T3970@0: sigMT3979 sigLT3979 sigBT3979 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT3980 : signature = _ 
const sigLT3980 : signature = _ 
const sigBT3980 : signature = _ 


transaction T3980 { 
 input = [ T3979@0: sigMT3980 sigLT3980 sigBT3980 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT3981 : signature = _ 
const sigLT3981 : signature = _ 
const sigBT3981 : signature = _ 

transaction T3981 { 
 input = [ T3980@0:  sigMT3981 sigLT3981 sigBT3981 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3982 : signature = _ 
const sigLT3982 : signature = _ 
const sigBT3982 : signature = _ 

transaction T3982 { 
 input = [ T3980@1:  sigMT3982 sigLT3982 sigBT3982 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3983 : signature = _ 
const sigLT3983 : signature = _ 
const sigBT3983 : signature = _ 


transaction T3983 { 
 input = [ T3970@0: sigMT3983 sigLT3983 sigBT3983 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3984 : signature = _ 
const sigLT3984 : signature = _ 
const sigBT3984 : signature = _ 


transaction T3984 { 
 input = [ T3983@0: sigMT3984 sigLT3984 sigBT3984 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3985 : signature = _ 
const sigLT3985 : signature = _ 
const sigBT3985 : signature = _ 

transaction T3985 { 
 input = [ T3984@0:  sigMT3985 sigLT3985 sigBT3985 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3986 : signature = _ 
const sigLT3986 : signature = _ 
const sigBT3986 : signature = _ 

transaction T3986 { 
 input = [ T3984@1:  sigMT3986 sigLT3986 sigBT3986 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3987 : signature = _ 
const sigLT3987 : signature = _ 
const sigBT3987 : signature = _ 

transaction T3987 { 
 input = [ T3984@2:  sigMT3987 sigLT3987 sigBT3987 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3988 : signature = _ 
const sigLT3988 : signature = _ 
const sigBT3988 : signature = _ 


transaction T3988 { 
 input = [ T3905@1:sec_StepSecret_M__LLLL_11 sigMT3988 sigLT3988 sigBT3988 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM70, pubkeyL71, pubkeyB72; sM, sL, sB) 
}

const sigMT3989 : signature = _ 
const sigLT3989 : signature = _ 
const sigBT3989 : signature = _ 


transaction T3989 { 
 input = [ T3988@0: sigMT3989 sigLT3989 sigBT3989 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB)));
	0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . ((versig(pubkeyM73, pubkeyL74, pubkeyB75; sM, sL, sB) ||
 versig(pubkeyM76, pubkeyL77, pubkeyB78; sM, sL, sB) ||
 versig(pubkeyM79, pubkeyL80, pubkeyB81; sM, sL, sB) ||
 versig(pubkeyM82, pubkeyL83, pubkeyB84; sM, sL, sB))) ] 
}

const sigMT3990 : signature = _ 
const sigLT3990 : signature = _ 
const sigBT3990 : signature = _ 


transaction T3990 { 
 input = [ T3989@0: sigMT3990 sigLT3990 sigBT3990 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3991 : signature = _ 
const sigLT3991 : signature = _ 
const sigBT3991 : signature = _ 

transaction T3991 { 
 input = [ T3990@0:  sigMT3991 sigLT3991 sigBT3991 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3992 : signature = _ 
const sigLT3992 : signature = _ 
const sigBT3992 : signature = _ 

transaction T3992 { 
 input = [ T3990@1:  sigMT3992 sigLT3992 sigBT3992 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3993 : signature = _ 
const sigLT3993 : signature = _ 
const sigBT3993 : signature = _ 

transaction T3993 { 
 input = [ T3990@2:  sigMT3993 sigLT3993 sigBT3993 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3994 : signature = _ 
const sigLT3994 : signature = _ 
const sigBT3994 : signature = _ 


transaction T3994 { 
 input = [ T3989@1:sec_StepSecret_B__LLLLL_111 sigMT3994 sigLT3994 sigBT3994 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT3995 : signature = _ 
const sigLT3995 : signature = _ 
const sigBT3995 : signature = _ 


transaction T3995 { 
 input = [ T3994@0: sigMT3995 sigLT3995 sigBT3995 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT3996 : signature = _ 
const sigLT3996 : signature = _ 
const sigBT3996 : signature = _ 

transaction T3996 { 
 input = [ T3995@0:  sigMT3996 sigLT3996 sigBT3996 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT3997 : signature = _ 
const sigLT3997 : signature = _ 
const sigBT3997 : signature = _ 

transaction T3997 { 
 input = [ T3995@1:  sigMT3997 sigLT3997 sigBT3997 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT3998 : signature = _ 
const sigLT3998 : signature = _ 
const sigBT3998 : signature = _ 

transaction T3998 { 
 input = [ T3995@2:  sigMT3998 sigLT3998 sigBT3998 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT3999 : signature = _ 
const sigLT3999 : signature = _ 
const sigBT3999 : signature = _ 


transaction T3999 { 
 input = [ T3989@1:sec_StepSecret_L__LLLLL_111 sigMT3999 sigLT3999 sigBT3999 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT4000 : signature = _ 
const sigLT4000 : signature = _ 
const sigBT4000 : signature = _ 


transaction T4000 { 
 input = [ T3999@0: sigMT4000 sigLT4000 sigBT4000 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4001 : signature = _ 
const sigLT4001 : signature = _ 
const sigBT4001 : signature = _ 

transaction T4001 { 
 input = [ T4000@0:  sigMT4001 sigLT4001 sigBT4001 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4002 : signature = _ 
const sigLT4002 : signature = _ 
const sigBT4002 : signature = _ 

transaction T4002 { 
 input = [ T4000@1:  sigMT4002 sigLT4002 sigBT4002 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4003 : signature = _ 
const sigLT4003 : signature = _ 
const sigBT4003 : signature = _ 

transaction T4003 { 
 input = [ T4000@2:  sigMT4003 sigLT4003 sigBT4003 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4004 : signature = _ 
const sigLT4004 : signature = _ 
const sigBT4004 : signature = _ 


transaction T4004 { 
 input = [ T3989@1:sec_StepSecret_M__LLLLL_111 sigMT4004 sigLT4004 sigBT4004 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT4005 : signature = _ 
const sigLT4005 : signature = _ 
const sigBT4005 : signature = _ 


transaction T4005 { 
 input = [ T4004@0: sigMT4005 sigLT4005 sigBT4005 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4006 : signature = _ 
const sigLT4006 : signature = _ 
const sigBT4006 : signature = _ 

transaction T4006 { 
 input = [ T4005@0:  sigMT4006 sigLT4006 sigBT4006 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4007 : signature = _ 
const sigLT4007 : signature = _ 
const sigBT4007 : signature = _ 

transaction T4007 { 
 input = [ T4005@1:  sigMT4007 sigLT4007 sigBT4007 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4008 : signature = _ 
const sigLT4008 : signature = _ 
const sigBT4008 : signature = _ 

transaction T4008 { 
 input = [ T4005@2:  sigMT4008 sigLT4008 sigBT4008 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4009 : signature = _ 
const sigLT4009 : signature = _ 
const sigBT4009 : signature = _ 


transaction T4009 { 
 input = [ T3989@1: sigMT4009 sigLT4009 sigBT4009 ] 
 output = 0 BTC : fun(StepSecret_B__LLLLL_111:string, StepSecret_L__LLLLL_111:string, StepSecret_M__LLLLL_111:string, sM, sL, sB) . (hash160(StepSecret_B__LLLLL_111) == hash:asgadsg && size(StepSecret_B__LLLLL_111) >= 128 && versig(pubkeyM85, pubkeyL86, pubkeyB87; sM, sL, sB)) || (hash160(StepSecret_L__LLLLL_111) == hash:agsqwer && size(StepSecret_L__LLLLL_111) >= 128 && versig(pubkeyM88, pubkeyL89, pubkeyB90; sM, sL, sB)) || (hash160(StepSecret_M__LLLLL_111) == hash:qwertgs && size(StepSecret_M__LLLLL_111) >= 128 && versig(pubkeyM91, pubkeyL92, pubkeyB93; sM, sL, sB)) || versig(pubkeyM94, pubkeyL95, pubkeyB96; sM, sL, sB) 
}

const sigMT4010 : signature = _ 
const sigLT4010 : signature = _ 
const sigBT4010 : signature = _ 


transaction T4010 { 
 input = [ T4009@0: sigMT4010 sigLT4010 sigBT4010 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT4011 : signature = _ 
const sigLT4011 : signature = _ 
const sigBT4011 : signature = _ 


transaction T4011 { 
 input = [ T4010@0: sigMT4011 sigLT4011 sigBT4011 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4012 : signature = _ 
const sigLT4012 : signature = _ 
const sigBT4012 : signature = _ 

transaction T4012 { 
 input = [ T4011@0:  sigMT4012 sigLT4012 sigBT4012 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4013 : signature = _ 
const sigLT4013 : signature = _ 
const sigBT4013 : signature = _ 

transaction T4013 { 
 input = [ T4011@1:  sigMT4013 sigLT4013 sigBT4013 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4014 : signature = _ 
const sigLT4014 : signature = _ 
const sigBT4014 : signature = _ 


transaction T4014 { 
 input = [ T4009@0: sigMT4014 sigLT4014 sigBT4014 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT4015 : signature = _ 
const sigLT4015 : signature = _ 
const sigBT4015 : signature = _ 


transaction T4015 { 
 input = [ T4014@0: sigMT4015 sigLT4015 sigBT4015 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4016 : signature = _ 
const sigLT4016 : signature = _ 
const sigBT4016 : signature = _ 

transaction T4016 { 
 input = [ T4015@0:  sigMT4016 sigLT4016 sigBT4016 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4017 : signature = _ 
const sigLT4017 : signature = _ 
const sigBT4017 : signature = _ 

transaction T4017 { 
 input = [ T4015@1:  sigMT4017 sigLT4017 sigBT4017 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4018 : signature = _ 
const sigLT4018 : signature = _ 
const sigBT4018 : signature = _ 


transaction T4018 { 
 input = [ T4009@0: sigMT4018 sigLT4018 sigBT4018 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT4019 : signature = _ 
const sigLT4019 : signature = _ 
const sigBT4019 : signature = _ 


transaction T4019 { 
 input = [ T4018@0: sigMT4019 sigLT4019 sigBT4019 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT4020 : signature = _ 
const sigLT4020 : signature = _ 
const sigBT4020 : signature = _ 

transaction T4020 { 
 input = [ T4019@0:  sigMT4020 sigLT4020 sigBT4020 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4021 : signature = _ 
const sigLT4021 : signature = _ 
const sigBT4021 : signature = _ 

transaction T4021 { 
 input = [ T4019@1:  sigMT4021 sigLT4021 sigBT4021 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4022 : signature = _ 
const sigLT4022 : signature = _ 
const sigBT4022 : signature = _ 


transaction T4022 { 
 input = [ T4009@0: sigMT4022 sigLT4022 sigBT4022 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT4023 : signature = _ 
const sigLT4023 : signature = _ 
const sigBT4023 : signature = _ 


transaction T4023 { 
 input = [ T4022@0: sigMT4023 sigLT4023 sigBT4023 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4024 : signature = _ 
const sigLT4024 : signature = _ 
const sigBT4024 : signature = _ 

transaction T4024 { 
 input = [ T4023@0:  sigMT4024 sigLT4024 sigBT4024 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4025 : signature = _ 
const sigLT4025 : signature = _ 
const sigBT4025 : signature = _ 

transaction T4025 { 
 input = [ T4023@1:  sigMT4025 sigLT4025 sigBT4025 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4026 : signature = _ 
const sigLT4026 : signature = _ 
const sigBT4026 : signature = _ 

transaction T4026 { 
 input = [ T4023@2:  sigMT4026 sigLT4026 sigBT4026 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4027 : signature = _ 
const sigLT4027 : signature = _ 
const sigBT4027 : signature = _ 


transaction T4027 { 
 input = [ T3905@1: sigMT4027 sigLT4027 sigBT4027 ] 
 output = 0 BTC : fun(StepSecret_B__LLLL_11:string, StepSecret_L__LLLL_11:string, StepSecret_M__LLLL_11:string, sM, sL, sB) . (hash160(StepSecret_B__LLLL_11) == hash:qwtqwet && size(StepSecret_B__LLLL_11) >= 128 && versig(pubkeyM106, pubkeyL107, pubkeyB108; sM, sL, sB)) || (hash160(StepSecret_L__LLLL_11) == hash:agfetqr && size(StepSecret_L__LLLL_11) >= 128 && versig(pubkeyM109, pubkeyL110, pubkeyB111; sM, sL, sB)) || (hash160(StepSecret_M__LLLL_11) == hash:asgasdfg && size(StepSecret_M__LLLL_11) >= 128 && versig(pubkeyM112, pubkeyL113, pubkeyB114; sM, sL, sB)) || versig(pubkeyM115, pubkeyL116, pubkeyB117; sM, sL, sB) 
}

const sigMT4028 : signature = _ 
const sigLT4028 : signature = _ 
const sigBT4028 : signature = _ 


transaction T4028 { 
 input = [ T4027@0: sigMT4028 sigLT4028 sigBT4028 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT4029 : signature = _ 
const sigLT4029 : signature = _ 
const sigBT4029 : signature = _ 


transaction T4029 { 
 input = [ T4028@0: sigMT4029 sigLT4029 sigBT4029 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4030 : signature = _ 
const sigLT4030 : signature = _ 
const sigBT4030 : signature = _ 

transaction T4030 { 
 input = [ T4029@0:  sigMT4030 sigLT4030 sigBT4030 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4031 : signature = _ 
const sigLT4031 : signature = _ 
const sigBT4031 : signature = _ 

transaction T4031 { 
 input = [ T4029@1:  sigMT4031 sigLT4031 sigBT4031 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4032 : signature = _ 
const sigLT4032 : signature = _ 
const sigBT4032 : signature = _ 


transaction T4032 { 
 input = [ T4027@0: sigMT4032 sigLT4032 sigBT4032 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT4033 : signature = _ 
const sigLT4033 : signature = _ 
const sigBT4033 : signature = _ 


transaction T4033 { 
 input = [ T4032@0: sigMT4033 sigLT4033 sigBT4033 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4034 : signature = _ 
const sigLT4034 : signature = _ 
const sigBT4034 : signature = _ 

transaction T4034 { 
 input = [ T4033@0:  sigMT4034 sigLT4034 sigBT4034 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4035 : signature = _ 
const sigLT4035 : signature = _ 
const sigBT4035 : signature = _ 

transaction T4035 { 
 input = [ T4033@1:  sigMT4035 sigLT4035 sigBT4035 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4036 : signature = _ 
const sigLT4036 : signature = _ 
const sigBT4036 : signature = _ 


transaction T4036 { 
 input = [ T4027@0: sigMT4036 sigLT4036 sigBT4036 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT4037 : signature = _ 
const sigLT4037 : signature = _ 
const sigBT4037 : signature = _ 


transaction T4037 { 
 input = [ T4036@0: sigMT4037 sigLT4037 sigBT4037 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT4038 : signature = _ 
const sigLT4038 : signature = _ 
const sigBT4038 : signature = _ 

transaction T4038 { 
 input = [ T4037@0:  sigMT4038 sigLT4038 sigBT4038 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4039 : signature = _ 
const sigLT4039 : signature = _ 
const sigBT4039 : signature = _ 

transaction T4039 { 
 input = [ T4037@1:  sigMT4039 sigLT4039 sigBT4039 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4040 : signature = _ 
const sigLT4040 : signature = _ 
const sigBT4040 : signature = _ 


transaction T4040 { 
 input = [ T4027@0: sigMT4040 sigLT4040 sigBT4040 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT4041 : signature = _ 
const sigLT4041 : signature = _ 
const sigBT4041 : signature = _ 


transaction T4041 { 
 input = [ T4040@0: sigMT4041 sigLT4041 sigBT4041 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4042 : signature = _ 
const sigLT4042 : signature = _ 
const sigBT4042 : signature = _ 

transaction T4042 { 
 input = [ T4041@0:  sigMT4042 sigLT4042 sigBT4042 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4043 : signature = _ 
const sigLT4043 : signature = _ 
const sigBT4043 : signature = _ 

transaction T4043 { 
 input = [ T4041@1:  sigMT4043 sigLT4043 sigBT4043 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4044 : signature = _ 
const sigLT4044 : signature = _ 
const sigBT4044 : signature = _ 

transaction T4044 { 
 input = [ T4041@2:  sigMT4044 sigLT4044 sigBT4044 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4045 : signature = _ 
const sigLT4045 : signature = _ 
const sigBT4045 : signature = _ 


transaction T4045 { 
 input = [ T3617@1: sigMT4045 sigLT4045 sigBT4045 ] 
 output = 0 BTC : fun(StepSecret_B__LLL_1:string, StepSecret_L__LLL_1:string, StepSecret_M__LLL_1:string, sM, sL, sB) . (hash160(StepSecret_B__LLL_1) == hash:asgary && size(StepSecret_B__LLL_1) >= 128 && versig(pubkeyM118, pubkeyL119, pubkeyB120; sM, sL, sB)) || (hash160(StepSecret_L__LLL_1) == hash:asdfqrt && size(StepSecret_L__LLL_1) >= 128 && versig(pubkeyM121, pubkeyL122, pubkeyB123; sM, sL, sB)) || (hash160(StepSecret_M__LLL_1) == hash:qwetqt && size(StepSecret_M__LLL_1) >= 128 && versig(pubkeyM124, pubkeyL125, pubkeyB126; sM, sL, sB)) || versig(pubkeyM127, pubkeyL128, pubkeyB129; sM, sL, sB) 
}

const sigMT4046 : signature = _ 
const sigLT4046 : signature = _ 
const sigBT4046 : signature = _ 


transaction T4046 { 
 input = [ T4045@0: sigMT4046 sigLT4046 sigBT4046 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM97, pubkeyL98, pubkeyB99; sM, sL, sB) 
}

const sigMT4047 : signature = _ 
const sigLT4047 : signature = _ 
const sigBT4047 : signature = _ 


transaction T4047 { 
 input = [ T4046@0: sigMT4047 sigLT4047 sigBT4047 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4048 : signature = _ 
const sigLT4048 : signature = _ 
const sigBT4048 : signature = _ 

transaction T4048 { 
 input = [ T4047@0:  sigMT4048 sigLT4048 sigBT4048 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4049 : signature = _ 
const sigLT4049 : signature = _ 
const sigBT4049 : signature = _ 

transaction T4049 { 
 input = [ T4047@1:  sigMT4049 sigLT4049 sigBT4049 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4050 : signature = _ 
const sigLT4050 : signature = _ 
const sigBT4050 : signature = _ 


transaction T4050 { 
 input = [ T4045@0: sigMT4050 sigLT4050 sigBT4050 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM100, pubkeyL101, pubkeyB102; sM, sL, sB) 
}

const sigMT4051 : signature = _ 
const sigLT4051 : signature = _ 
const sigBT4051 : signature = _ 


transaction T4051 { 
 input = [ T4050@0: sigMT4051 sigLT4051 sigBT4051 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4052 : signature = _ 
const sigLT4052 : signature = _ 
const sigBT4052 : signature = _ 

transaction T4052 { 
 input = [ T4051@0:  sigMT4052 sigLT4052 sigBT4052 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4053 : signature = _ 
const sigLT4053 : signature = _ 
const sigBT4053 : signature = _ 

transaction T4053 { 
 input = [ T4051@1:  sigMT4053 sigLT4053 sigBT4053 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4054 : signature = _ 
const sigLT4054 : signature = _ 
const sigBT4054 : signature = _ 


transaction T4054 { 
 input = [ T4045@0: sigMT4054 sigLT4054 sigBT4054 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM103, pubkeyL104, pubkeyB105; sM, sL, sB) 
}

const sigMT4055 : signature = _ 
const sigLT4055 : signature = _ 
const sigBT4055 : signature = _ 


transaction T4055 { 
 input = [ T4054@0: sigMT4055 sigLT4055 sigBT4055 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT4056 : signature = _ 
const sigLT4056 : signature = _ 
const sigBT4056 : signature = _ 

transaction T4056 { 
 input = [ T4055@0:  sigMT4056 sigLT4056 sigBT4056 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4057 : signature = _ 
const sigLT4057 : signature = _ 
const sigBT4057 : signature = _ 

transaction T4057 { 
 input = [ T4055@1:  sigMT4057 sigLT4057 sigBT4057 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4058 : signature = _ 
const sigLT4058 : signature = _ 
const sigBT4058 : signature = _ 


transaction T4058 { 
 input = [ T4045@0: sigMT4058 sigLT4058 sigBT4058 ] 
 output = 0 BTC : fun(sM, sL, sB) . versig(pubkeyM55, pubkeyL56, pubkeyB57; sM, sL, sB) 
}

const sigMT4059 : signature = _ 
const sigLT4059 : signature = _ 
const sigBT4059 : signature = _ 


transaction T4059 { 
 input = [ T4058@0: sigMT4059 sigLT4059 sigBT4059 ] 
 output = [ 0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	0 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4060 : signature = _ 
const sigLT4060 : signature = _ 
const sigBT4060 : signature = _ 

transaction T4060 { 
 input = [ T4059@0:  sigMT4060 sigLT4060 sigBT4060 ] 
 output = 0 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4061 : signature = _ 
const sigLT4061 : signature = _ 
const sigBT4061 : signature = _ 

transaction T4061 { 
 input = [ T4059@1:  sigMT4061 sigLT4061 sigBT4061 ] 
 output = 0 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4062 : signature = _ 
const sigLT4062 : signature = _ 
const sigBT4062 : signature = _ 

transaction T4062 { 
 input = [ T4059@2:  sigMT4062 sigLT4062 sigBT4062 ] 
 output = 0 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4063 : signature = _ 
const sigLT4063 : signature = _ 
const sigBT4063 : signature = _ 


transaction T4063 { 
 input = [ T2721@0: sigMT4063 sigLT4063 sigBT4063 ] 
 output = 120 BTC : fun(StepSecret_B__LL_:string, StepSecret_L__LL_:string, StepSecret_M__LL_:string, sM, sL, sB) . (hash160(StepSecret_B__LL_) == hash:asdfeqrt && size(StepSecret_B__LL_) >= 128 && versig(pubkeyM130, pubkeyL131, pubkeyB132; sM, sL, sB)) || (hash160(StepSecret_L__LL_) == hash:qwerqweas && size(StepSecret_L__LL_) >= 128 && versig(pubkeyM133, pubkeyL134, pubkeyB135; sM, sL, sB)) || (hash160(StepSecret_M__LL_) == hash:qwerqt && size(StepSecret_M__LL_) >= 128 && versig(pubkeyM136, pubkeyL137, pubkeyB138; sM, sL, sB)) || versig(pubkeyM139, pubkeyL140, pubkeyB141; sM, sL, sB) 
}

const sigMT4064 : signature = _ 
const sigLT4064 : signature = _ 
const sigBT4064 : signature = _ 


transaction T4064 { 
 input = [ T4063@0: sigMT4064 sigLT4064 sigBT4064 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM142, pubkeyL143, pubkeyB144; sM, sL, sB) 
}

const sigMT4065 : signature = _ 
const sigLT4065 : signature = _ 
const sigBT4065 : signature = _ 


transaction T4065 { 
 input = [ T4064@0: sigMT4065 sigLT4065 sigBT4065 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4066 : signature = _ 
const sigLT4066 : signature = _ 
const sigBT4066 : signature = _ 

transaction T4066 { 
 input = [ T4065@0:  sigMT4066 sigLT4066 sigBT4066 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4067 : signature = _ 
const sigLT4067 : signature = _ 
const sigBT4067 : signature = _ 

transaction T4067 { 
 input = [ T4065@1:  sigMT4067 sigLT4067 sigBT4067 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4068 : signature = _ 
const sigLT4068 : signature = _ 
const sigBT4068 : signature = _ 


transaction T4068 { 
 input = [ T4063@0: sigMT4068 sigLT4068 sigBT4068 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM145, pubkeyL146, pubkeyB147; sM, sL, sB) 
}

const sigMT4069 : signature = _ 
const sigLT4069 : signature = _ 
const sigBT4069 : signature = _ 


transaction T4069 { 
 input = [ T4068@0: sigMT4069 sigLT4069 sigBT4069 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4070 : signature = _ 
const sigLT4070 : signature = _ 
const sigBT4070 : signature = _ 

transaction T4070 { 
 input = [ T4069@0:  sigMT4070 sigLT4070 sigBT4070 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4071 : signature = _ 
const sigLT4071 : signature = _ 
const sigBT4071 : signature = _ 

transaction T4071 { 
 input = [ T4069@1:  sigMT4071 sigLT4071 sigBT4071 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4072 : signature = _ 
const sigLT4072 : signature = _ 
const sigBT4072 : signature = _ 


transaction T4072 { 
 input = [ T4063@0: sigMT4072 sigLT4072 sigBT4072 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM148, pubkeyL149, pubkeyB150; sM, sL, sB) 
}

const sigMT4073 : signature = _ 
const sigLT4073 : signature = _ 
const sigBT4073 : signature = _ 


transaction T4073 { 
 input = [ T4072@0: sigMT4073 sigLT4073 sigBT4073 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT4074 : signature = _ 
const sigLT4074 : signature = _ 
const sigBT4074 : signature = _ 

transaction T4074 { 
 input = [ T4073@0:  sigMT4074 sigLT4074 sigBT4074 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4075 : signature = _ 
const sigLT4075 : signature = _ 
const sigBT4075 : signature = _ 

transaction T4075 { 
 input = [ T4073@1:  sigMT4075 sigLT4075 sigBT4075 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4076 : signature = _ 
const sigLT4076 : signature = _ 
const sigBT4076 : signature = _ 


transaction T4076 { 
 input = [ T4063@0: sigMT4076 sigLT4076 sigBT4076 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM151, pubkeyL152, pubkeyB153; sM, sL, sB) 
}

const sigMT4077 : signature = _ 
const sigLT4077 : signature = _ 
const sigBT4077 : signature = _ 


transaction T4077 { 
 input = [ T4076@0: sigMT4077 sigLT4077 sigBT4077 ] 
 output = [ 30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4078 : signature = _ 
const sigLT4078 : signature = _ 
const sigBT4078 : signature = _ 

transaction T4078 { 
 input = [ T4077@0:  sigMT4078 sigLT4078 sigBT4078 ] 
 output = 30 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4079 : signature = _ 
const sigLT4079 : signature = _ 
const sigBT4079 : signature = _ 

transaction T4079 { 
 input = [ T4077@1:  sigMT4079 sigLT4079 sigBT4079 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4080 : signature = _ 
const sigLT4080 : signature = _ 
const sigBT4080 : signature = _ 

transaction T4080 { 
 input = [ T4077@2:  sigMT4080 sigLT4080 sigBT4080 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4081 : signature = _ 
const sigLT4081 : signature = _ 
const sigBT4081 : signature = _ 


transaction T4081 { 
 input = [ Tinit@0:0 0 0 0 0 0 sigMT4081 sigLT4081 sigBT4081 ] 
 output = 120 BTC : fun(StepSecret_B__L_:string, StepSecret_L__L_:string, StepSecret_M__L_:string, sM, sL, sB) . (hash160(StepSecret_B__L_) == hash:asdf && size(StepSecret_B__L_) >= 128 && versig(pubkeyM154, pubkeyL155, pubkeyB156; sM, sL, sB)) || (hash160(StepSecret_L__L_) == hash:aaaa && size(StepSecret_L__L_) >= 128 && versig(pubkeyM157, pubkeyL158, pubkeyB159; sM, sL, sB)) || (hash160(StepSecret_M__L_) == hash:bbasdf && size(StepSecret_M__L_) >= 128 && versig(pubkeyM160, pubkeyL161, pubkeyB162; sM, sL, sB)) || versig(pubkeyM163, pubkeyL164, pubkeyB165; sM, sL, sB) 
}

const sigMT4082 : signature = _ 
const sigLT4082 : signature = _ 
const sigBT4082 : signature = _ 


transaction T4082 { 
 input = [ T4081@0: sigMT4082 sigLT4082 sigBT4082 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM142, pubkeyL143, pubkeyB144; sM, sL, sB) 
}

const sigMT4083 : signature = _ 
const sigLT4083 : signature = _ 
const sigBT4083 : signature = _ 


transaction T4083 { 
 input = [ T4082@0: sigMT4083 sigLT4083 sigBT4083 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4084 : signature = _ 
const sigLT4084 : signature = _ 
const sigBT4084 : signature = _ 

transaction T4084 { 
 input = [ T4083@0:  sigMT4084 sigLT4084 sigBT4084 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4085 : signature = _ 
const sigLT4085 : signature = _ 
const sigBT4085 : signature = _ 

transaction T4085 { 
 input = [ T4083@1:  sigMT4085 sigLT4085 sigBT4085 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4086 : signature = _ 
const sigLT4086 : signature = _ 
const sigBT4086 : signature = _ 


transaction T4086 { 
 input = [ T4081@0: sigMT4086 sigLT4086 sigBT4086 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM145, pubkeyL146, pubkeyB147; sM, sL, sB) 
}

const sigMT4087 : signature = _ 
const sigLT4087 : signature = _ 
const sigBT4087 : signature = _ 


transaction T4087 { 
 input = [ T4086@0: sigMT4087 sigLT4087 sigBT4087 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4088 : signature = _ 
const sigLT4088 : signature = _ 
const sigBT4088 : signature = _ 

transaction T4088 { 
 input = [ T4087@0:  sigMT4088 sigLT4088 sigBT4088 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4089 : signature = _ 
const sigLT4089 : signature = _ 
const sigBT4089 : signature = _ 

transaction T4089 { 
 input = [ T4087@1:  sigMT4089 sigLT4089 sigBT4089 ] 
 output = 60 BTC : fun(x) . versig(pubkeyM; x) 
 
}

const sigMT4090 : signature = _ 
const sigLT4090 : signature = _ 
const sigBT4090 : signature = _ 


transaction T4090 { 
 input = [ T4081@0: sigMT4090 sigLT4090 sigBT4090 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM148, pubkeyL149, pubkeyB150; sM, sL, sB) 
}

const sigMT4091 : signature = _ 
const sigLT4091 : signature = _ 
const sigBT4091 : signature = _ 


transaction T4091 { 
 input = [ T4090@0: sigMT4091 sigLT4091 sigBT4091 ] 
 output = [ 60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB))) ] 
}

const sigMT4092 : signature = _ 
const sigLT4092 : signature = _ 
const sigBT4092 : signature = _ 

transaction T4092 { 
 input = [ T4091@0:  sigMT4092 sigLT4092 sigBT4092 ] 
 output = 60 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4093 : signature = _ 
const sigLT4093 : signature = _ 
const sigBT4093 : signature = _ 

transaction T4093 { 
 input = [ T4091@1:  sigMT4093 sigLT4093 sigBT4093 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4094 : signature = _ 
const sigLT4094 : signature = _ 
const sigBT4094 : signature = _ 


transaction T4094 { 
 input = [ T4081@0: sigMT4094 sigLT4094 sigBT4094 ] 
 output = 120 BTC : fun(sM, sL, sB) . versig(pubkeyM151, pubkeyL152, pubkeyB153; sM, sL, sB) 
}

const sigMT4095 : signature = _ 
const sigLT4095 : signature = _ 
const sigBT4095 : signature = _ 


transaction T4095 { 
 input = [ T4094@0: sigMT4095 sigLT4095 sigBT4095 ] 
 output = [ 30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM43, pubkeyL44, pubkeyB45; sM, sL, sB)));
	60 BTC : fun(sM, sL, sB) . ((versig(pubkeyM46, pubkeyL47, pubkeyB48; sM, sL, sB)));
	30 BTC : fun(sM, sL, sB) . ((versig(pubkeyM49, pubkeyL50, pubkeyB51; sM, sL, sB))) ] 
}

const sigMT4096 : signature = _ 
const sigLT4096 : signature = _ 
const sigBT4096 : signature = _ 

transaction T4096 { 
 input = [ T4095@0:  sigMT4096 sigLT4096 sigBT4096 ] 
 output = 30 BTC : fun(x) . versig(pubkeyB; x) 
 
}

const sigMT4097 : signature = _ 
const sigLT4097 : signature = _ 
const sigBT4097 : signature = _ 

transaction T4097 { 
 input = [ T4095@1:  sigMT4097 sigLT4097 sigBT4097 ] 
 output = 60 BTC : fun(x) . versig(pubkeyL; x) 
 
}

const sigMT4098 : signature = _ 
const sigLT4098 : signature = _ 
const sigBT4098 : signature = _ 

transaction T4098 { 
 input = [ T4095@2:  sigMT4098 sigLT4098 sigBT4098 ] 
 output = 30 BTC : fun(x) . versig(pubkeyM; x) 
 
}

> 

==> whoami.txt <==
\iam S
